Scalable Behavior Cloning with Open Data, Training, and Evaluation

We introduce ABC, a fully open-source stack for manipulation with behavior cloning. At its core is ABC-130K: the largest open-source teleoperation dataset to date, featuring 3,500 hours of data spanning over 130K episodes across 195 diverse tasks. Furthermore, we open-source our accessible hardware setup, training infrastructure, and simulation pipeline. We also release 400 hours of sim-teleop data and provide a co-training recipe that produces correlated simulation and real-world evaluation, offering a reliable proxy for ablating model-design and training decisions before costly real-world evaluation. We explore various training recipes and compare common architectural choices for Diffusion Transformers (DiT) and Vision-Language-Action (VLA) models, grounding our findings in real-world evaluations. The resulting policies successfully execute dexterous tasks such as box folding and extracting credit cards from wallets. By providing a reproducible toolkit, we aim to place researchers on an equal footing, establishing the necessary foundation to learn the ABCs of Behavior Cloning together as a community.

==> figures/pgfplots/data/dataloader_fs_throughput.tsv <==
workers	naive	cfr_only	gop_fix	nonnaive
1	6.5	6.1	11.7	12.2
8	48.1	45.0	82.9	85.3
16	91.1	82.8	153.5	158.9
32	162.8	152.7	268.0	272.7
64	272.4	248.4	389.9	409.1
128	323.5	319.7	474.1	462.3


==> figures/pgfplots/data/dit_scaling_loss_dit_B.tsv <==
step	compute_eflops	loss	loss_smooth
0	0.0000	1.938416	1.938416
100	0.3340	1.754654	1.875529
200	0.6680	1.069046	1.672947
300	1.0020	0.343610	1.315668
400	1.3360	0.248577	1.069778
500	1.6700	0.198104	0.864053
600	2.0040	0.181208	0.530513
700	2.3380	0.163564	0.279067
800	2.6720	0.162829	0.205159
900	3.0060	0.148073	0.178513
1000	3.3400	0.138909	0.163578
1100	3.6740	0.132099	0.151766
1200	4.0080	0.123127	0.142272
1300	4.3420	0.120191	0.134696
1400	4.6760	0.115278	0.128377
1500	5.0100	0.109173	0.122888
1600	5.3440	0.112273	0.117997
1700	5.6780	0.109607	0.114824
1800	6.0120	0.105437	0.111712
1900	6.3460	0.106420	0.109285
2000	6.6800	0.104629	0.107737
2100	7.0140	0.101329	0.106030
2200	7.3480	0.100743	0.104574
2300	7.6820	0.098223	0.103283
2400	8.0160	0.099511	0.101940
2500	8.3500	0.097181	0.100499
2600	8.6840	0.096499	0.099351
2700	9.0180	0.095241	0.098215
2800	9.3520	0.097172	0.097410
2900	9.6860	0.093740	0.096333
3000	10.0200	0.094106	0.095650
3100	10.3540	0.094501	0.094991
3200	10.6880	0.090932	0.094507
3300	11.0220	0.090965	0.093922
3400	11.3560	0.093618	0.093583
3500	11.6900	0.092615	0.093018
3600	12.0240	0.093660	0.092593
3700	12.3580	0.089807	0.091951
3800	12.6920	0.092176	0.091580
3900	13.0260	0.092518	0.091254
4000	13.3600	0.089356	0.090857
4100	13.6940	0.089022	0.090347
4200	14.0280	0.088175	0.089979
4300	14.3620	0.088195	0.089350
4400	14.6960	0.087130	0.088888
4500	15.0300	0.087699	0.088478
4600	15.3640	0.088087	0.088173
4700	15.6980	0.088782	0.088005
4800	16.0320	0.088089	0.087844
4900	16.3660	0.086432	0.087461
5000	16.7000	0.086164	0.087304
5100	17.0340	0.086270	0.086967
5200	17.3680	0.086495	0.086610
5300	17.7020	0.086141	0.086200
5400	18.0360	0.084329	0.086181
5500	18.3700	0.086147	0.085839
5600	18.7040	0.084530	0.085696
5700	19.0380	0.085607	0.085588
5800	19.3720	0.086182	0.085484
5900	19.7060	0.085303	0.085158
6000	20.0400	0.083729	0.084949
6100	20.3740	0.082589	0.084620
6200	20.7080	0.082952	0.084148
6300	21.0420	0.084710	0.083948
6400	21.3760	0.084154	0.083834
6500	21.7100	0.082107	0.083647
6600	22.0440	0.082782	0.083393
6700	22.3780	0.083208	0.083425
6800	22.7120	0.081474	0.083006
6900	23.0460	0.083767	0.082742
7000	23.3800	0.082697	0.082704
7100	23.7140	0.083450	0.082743
7200	24.0480	0.082617	0.082400
7300	24.3820	0.080913	0.082351
7400	24.7160	0.081336	0.082092
7500	25.0500	0.080194	0.081859
7600	25.3840	0.081124	0.081508
7700	25.7180	0.080470	0.081415
7800	26.0520	0.081983	0.081420
7900	26.3860	0.081512	0.081371
8000	26.7200	0.082451	0.081382
8100	27.0540	0.079358	0.081259
8200	27.3880	0.079094	0.081177
8300	27.7220	0.082259	0.081081
8400	28.0560	0.080599	0.080969
8500	28.3900	0.080268	0.080716
8600	28.7240	0.079598	0.080595
8700	29.0580	0.081458	0.080530
8800	29.3920	0.079207	0.080310
8900	29.7260	0.078540	0.079934
9000	30.0600	0.079788	0.079777
9100	30.3940	0.078787	0.079615
9200	30.7280	0.079446	0.079401
9300	31.0620	0.080910	0.079261
9400	31.3960	0.078274	0.079363
9500	31.7300	0.077193	0.079164
9600	32.0640	0.079202	0.079158
9700	32.3980	0.079536	0.078983
9800	32.7320	0.080065	0.078960
9900	33.0660	0.078359	0.078841
10000	33.4000	0.078743	0.078728
10100	33.7340	0.077945	0.078464
10200	34.0680	0.079107	0.078393
10300	34.4020	0.079222	0.078284
10400	34.7360	0.078275	0.078141
10500	35.0700	0.078579	0.078223
10600	35.4040	0.076756	0.078161
10700	35.7380	0.079971	0.078155
10800	36.0720	0.076964	0.078022
10900	36.4060	0.077392	0.077969
11000	36.7400	0.076902	0.077709
11100	37.0740	0.077014	0.077755
11200	37.4080	0.077884	0.077673
11300	37.7420	0.076551	0.077581
11400	38.0760	0.078343	0.077529
11500	38.4100	0.077252	0.077454
11600	38.7440	0.077868	0.077519
11700	39.0780	0.077024	0.077417
11800	39.4120	0.076755	0.077264
11900	39.7460	0.078348	0.077184
12000	40.0800	0.077303	0.077216
12100	40.4140	0.076287	0.076949
12200	40.7480	0.076344	0.076835
12300	41.0820	0.077214	0.076997
12400	41.4160	0.076217	0.076748
12500	41.7500	0.076727	0.076748
12600	42.0840	0.077678	0.076823
12700	42.4180	0.077247	0.076669
12800	42.7520	0.074720	0.076338
12900	43.0860	0.075295	0.076391
13000	43.4200	0.076125	0.076220
13100	43.7540	0.075965	0.076127
13200	44.0880	0.076819	0.076153
13300	44.4220	0.075480	0.076030
13400	44.7560	0.074913	0.075828
13500	45.0900	0.076061	0.075798
13600	45.4240	0.075840	0.075554
13700	45.7580	0.076861	0.075576
13800	46.0920	0.074916	0.075576
13900	46.4260	0.075704	0.075677
14000	46.7600	0.074875	0.075556
14100	47.0940	0.075134	0.075540
14200	47.4280	0.075875	0.075354
14300	47.7620	0.074759	0.075296
14400	48.0960	0.076673	0.075301
14500	48.4300	0.077028	0.075363
14600	48.7640	0.074885	0.075345
14700	49.0980	0.074189	0.075188
14800	49.4320	0.075468	0.075201
14900	49.7660	0.074576	0.075046
15000	50.1000	0.074224	0.074882
15100	50.4340	0.075113	0.074850
15200	50.7680	0.074767	0.074922
15300	51.1020	0.074096	0.074829
15400	51.4360	0.075158	0.074788
15500	51.7700	0.075657	0.074672
15600	52.1040	0.075301	0.074583
15700	52.4380	0.072751	0.074359
15800	52.7720	0.073634	0.074356
15900	53.1060	0.073686	0.074164
16000	53.4400	0.072759	0.074166
16100	53.7740	0.074417	0.074132
16200	54.1080	0.073938	0.074193
16300	54.4420	0.073547	0.074178
16400	54.7760	0.074242	0.074244
16500	55.1100	0.073384	0.074120
16600	55.4440	0.074398	0.074026
16700	55.7780	0.074099	0.073961
16800	56.1120	0.072699	0.073791
16900	56.4460	0.073854	0.073799
17000	56.7800	0.073968	0.073819
17100	57.1140	0.072770	0.073631
17200	57.4480	0.072617	0.073541
17300	57.7820	0.073507	0.073431
17400	58.1160	0.070724	0.073165
17500	58.4500	0.073813	0.073072
17600	58.7840	0.072234	0.073096
17700	59.1180	0.073827	0.073016
17800	59.4520	0.072749	0.072885
17900	59.7860	0.073594	0.073010
18000	60.1200	0.073953	0.073020
18100	60.4540	0.073401	0.072990
18200	60.7880	0.074349	0.072986
18300	61.1220	0.070695	0.073001
18400	61.4560	0.071293	0.072821
18500	61.7900	0.072889	0.072714
18600	62.1240	0.073050	0.072613
18700	62.4580	0.072321	0.072566
18800	62.7920	0.072741	0.072551
18900	63.1260	0.072182	0.072735
19000	63.4600	0.073071	0.072694
19100	63.7940	0.071499	0.072766
19200	64.1280	0.073530	0.072813
19300	64.4620	0.072546	0.072871
19400	64.7960	0.072097	0.072648
19500	65.1300	0.072290	0.072564
19600	65.4640	0.073082	0.072360
19700	65.7980	0.072228	0.072226
19800	66.1320	0.072087	0.072074
19900	66.4660	0.071813	0.072120
20000	66.8000	0.071482	0.072083
20100	67.1340	0.071893	0.072018
20200	67.4680	0.071309	0.071954
20300	67.8020	0.071057	0.071863
20400	68.1360	0.071592	0.071837
20500	68.4700	0.072231	0.071791
20600	68.8040	0.071985	0.071773
20700	69.1380	0.071202	0.071732
20800	69.4720	0.070902	0.071622
20900	69.8060	0.072235	0.071630
21000	70.1400	0.072674	0.071640
21100	70.4740	0.071256	0.071683
21200	70.8080	0.071043	0.071606
21300	71.1420	0.071369	0.071745
21400	71.4760	0.072136	0.071559
21500	71.8100	0.071339	0.071567
21600	72.1440	0.070651	0.071545
21700	72.4780	0.069878	0.071527
21800	72.8120	0.070854	0.071485
21900	73.1460	0.071923	0.071542
22000	73.4800	0.071777	0.071452
22100	73.8140	0.072443	0.071576
22200	74.1480	0.070704	0.071582
22300	74.4820	0.072133	0.071708
22400	74.8160	0.070292	0.071491
22500	75.1500	0.070549	0.071450
22600	75.4840	0.071842	0.071305
22700	75.8180	0.070741	0.071191
22800	76.1520	0.072578	0.071120
22900	76.4860	0.072110	0.071254
23000	76.8200	0.070418	0.071020
23100	77.1540	0.070816	0.070941
23200	77.4880	0.071022	0.071090
23300	77.8220	0.071120	0.070971
23400	78.1560	0.072004	0.070945
23500	78.4900	0.069634	0.071107
23600	78.8240	0.072447	0.071129
23700	79.1580	0.070734	0.071022
23800	79.4920	0.071520	0.070973
23900	79.8260	0.070502	0.070708
24000	80.1600	0.070172	0.070491
24100	80.4940	0.070379	0.070463
24200	80.8280	0.069782	0.070401
24300	81.1620	0.071594	0.070383
24400	81.4960	0.070556	0.070565
24500	81.8300	0.071629	0.070765
24600	82.1640	0.070512	0.070737
24700	82.4980	0.068908	0.070595
24800	82.8320	0.071086	0.070591
24900	83.1660	0.069468	0.070574
25000	83.5000	0.071370	0.070580
25100	83.8340	0.070347	0.070421
25200	84.1680	0.070332	0.070469
25300	84.5020	0.069436	0.070238
25400	84.8360	0.072067	0.070100
25500	85.1700	0.070946	0.070069
25600	85.5040	0.069700	0.070102
25700	85.8380	0.069058	0.070063
25800	86.1720	0.069992	0.070151
25900	86.5060	0.069208	0.070178
26000	86.8400	0.070660	0.070026
26100	87.1740	0.069618	0.069802
26200	87.5080	0.070359	0.069808
26300	87.8420	0.070093	0.069822
26400	88.1760	0.070156	0.069751
26500	88.5100	0.068385	0.069576
26600	88.8440	0.071484	0.069937
26700	89.1780	0.069172	0.069832
26800	89.5120	0.069913	0.069649
26900	89.8460	0.070359	0.069748
27000	90.1800	0.069002	0.069715
27100	90.5140	0.069106	0.069517
27200	90.8480	0.070717	0.069626
27300	91.1820	0.070755	0.069630
27400	91.5160	0.068604	0.069508
27500	91.8500	0.069762	0.069641
27600	92.1840	0.069684	0.069500
27700	92.5180	0.068672	0.069366
27800	92.8520	0.068740	0.069417
27900	93.1860	0.069229	0.069381
28000	93.5200	0.069870	0.069398
28100	93.8540	0.069592	0.069433
28200	94.1880	0.069995	0.069402
28300	94.5220	0.069184	0.069407
28400	94.8560	0.068566	0.069372
28500	95.1900	0.071085	0.069434
28600	95.5240	0.069269	0.069418
28700	95.8580	0.069797	0.069460
28800	96.1920	0.069972	0.069403
28900	96.5260	0.069520	0.069357
29000	96.8600	0.068120	0.069186
29100	97.1940	0.069323	0.069026
29200	97.5280	0.068805	0.068913
29300	97.8620	0.068671	0.068948
29400	98.1960	0.069036	0.069022
29500	98.5300	0.067952	0.068886
29600	98.8640	0.068662	0.068898
29700	99.1980	0.068694	0.068884
29800	99.5320	0.067906	0.068571
29900	99.8660	0.068174	0.068376
30000	100.2000	0.068274	0.068578
30100	100.5340	0.068450	0.068645
30200	100.8680	0.067487	0.068640
30300	101.2020	0.067136	0.068721
30400	101.5360	0.068384	0.068743
30500	101.8700	0.068585	0.068535
30600	102.2040	0.067812	0.068414
30700	102.5380	0.068487	0.068456
30800	102.8720	0.067872	0.068462
30900	103.2060	0.067633	0.068453
31000	103.5400	0.068139	0.068415
31100	103.8740	0.069342	0.068594
31200	104.2080	0.067609	0.068543
31300	104.5420	0.068346	0.068579
31400	104.8760	0.068801	0.068620
31500	105.2100	0.069961	0.068738
31600	105.5440	0.069816	0.068742
31700	105.8780	0.066756	0.068631
31800	106.2120	0.069398	0.068571
31900	106.5460	0.067151	0.068462
32000	106.8800	0.067910	0.068289
32100	107.2140	0.068149	0.068136
32200	107.5480	0.067641	0.068137
32300	107.8820	0.069040	0.068191
32400	108.2160	0.068179	0.068237
32500	108.5500	0.068818	0.068337
32600	108.8840	0.068505	0.068238
32700	109.2180	0.066819	0.068154
32800	109.5520	0.066759	0.068043
32900	109.8860	0.067421	0.067886
33000	110.2200	0.068402	0.067797
33100	110.5540	0.068397	0.067883
33200	110.8880	0.067837	0.067937
33300	111.2220	0.068734	0.067920
33400	111.5560	0.068340	0.068000
33500	111.8900	0.068635	0.068078
33600	112.2240	0.067170	0.067961
33700	112.5580	0.067111	0.067959
33800	112.8920	0.068382	0.067883
33900	113.2260	0.066988	0.067904
34000	113.5600	0.066947	0.067646
34100	113.8940	0.067064	0.067654
34200	114.2280	0.067022	0.067534
34300	114.5620	0.067022	0.067548
34400	114.8960	0.067678	0.067377
34500	115.2300	0.068717	0.067569
34600	115.5640	0.067360	0.067503
34700	115.8980	0.067195	0.067458
34800	116.2320	0.066953	0.067433
34900	116.5660	0.067768	0.067506
35000	116.9000	0.067561	0.067498
35100	117.2340	0.067031	0.067501
35200	117.5680	0.066962	0.067528
35300	117.9020	0.066845	0.067518
35400	118.2360	0.066698	0.067523
35500	118.5700	0.066523	0.067391
35600	118.9040	0.065639	0.067319
35700	119.2380	0.067940	0.067354
35800	119.5720	0.068879	0.067338
35900	119.9060	0.066745	0.067354
36000	120.2400	0.068085	0.067430
36100	120.5740	0.068017	0.067566
36200	120.9080	0.067613	0.067660
36300	121.2420	0.067042	0.067625
36400	121.5760	0.066299	0.067557
36500	121.9100	0.067298	0.067444
36600	122.2440	0.066538	0.067341
36700	122.5780	0.069728	0.067401
36800	122.9120	0.066016	0.067336
36900	123.2460	0.067185	0.067283
37000	123.5800	0.066296	0.067274
37100	123.9140	0.068256	0.067204
37200	124.2480	0.069332	0.067026
37300	124.5820	0.066870	0.066971
37400	124.9160	0.067431	0.067000
37500	125.2500	0.067056	0.066918
37600	125.5840	0.066455	0.066935
37700	125.9180	0.068441	0.066975
37800	126.2520	0.067735	0.066985
37900	126.5860	0.066679	0.066843
38000	126.9200	0.066707	0.066774
38100	127.2540	0.068392	0.066836
38200	127.5880	0.066198	0.066642
38300	127.9220	0.067778	0.066746
38400	128.2560	0.066080	0.066796
38500	128.5900	0.065887	0.066936
38600	128.9240	0.066607	0.066828
38700	129.2580	0.066909	0.066862
38800	129.5920	0.066651	0.066810
38900	129.9260	0.067502	0.066752
39000	130.2600	0.068003	0.066727
39100	130.5940	0.065640	0.066685
39200	130.9280	0.067646	0.066763
39300	131.2620	0.066405	0.066795
39400	131.5960	0.066909	0.066841
39500	131.9300	0.066443	0.066691
39600	132.2640	0.067394	0.066729
39700	132.5980	0.064959	0.066579
39800	132.9320	0.066977	0.066598
39900	133.2660	0.066094	0.066464
40000	133.6000	0.064796	0.066521
40100	133.9340	0.066808	0.066386
40200	134.2680	0.066261	0.066463
40300	134.6020	0.065068	0.066307
40400	134.9360	0.067210	0.066412
40500	135.2700	0.066073	0.066405
40600	135.6040	0.067428	0.066452
40700	135.9380	0.067116	0.066394
40800	136.2720	0.064691	0.066358
40900	136.6060	0.065571	0.066392
41000	136.9400	0.066461	0.066483
41100	137.2740	0.065482	0.066441
41200	137.6080	0.066450	0.066459
41300	137.9420	0.065146	0.066523
41400	138.2760	0.065741	0.066408
41500	138.6100	0.066238	0.066247
41600	138.9440	0.065802	0.066289
41700	139.2780	0.066956	0.066223
41800	139.6120	0.066650	0.066141
41900	139.9460	0.066436	0.066088
42000	140.2800	0.065307	0.066047
42100	140.6140	0.066352	0.066000
42200	140.9480	0.066490	0.066011
42300	141.2820	0.066066	0.066011
42400	141.6160	0.066883	0.066016
42500	141.9500	0.065066	0.065993
42600	142.2840	0.065660	0.066030
42700	142.6180	0.065700	0.065928
42800	142.9520	0.066983	0.065935
42900	143.2860	0.067000	0.066106
43000	143.6200	0.067513	0.066172
43100	143.9540	0.066469	0.066163
43200	144.2880	0.065447	0.066181
43300	144.6220	0.065673	0.066254
43400	144.9560	0.065827	0.066020
43500	145.2900	0.066944	0.065942
43600	145.6240	0.067355	0.066009
43700	145.9580	0.064622	0.065962
43800	146.2920	0.065773	0.065758
43900	146.6260	0.065931	0.065830
44000	146.9600	0.065507	0.065801
44100	147.2940	0.066318	0.065727
44200	147.6280	0.066576	0.065874
44300	147.9620	0.065882	0.066036
44400	148.2960	0.065881	0.065959
44500	148.6300	0.066795	0.066066
44600	148.9640	0.066124	0.065989
44700	149.2980	0.064918	0.065876
44800	149.6320	0.066363	0.065803
44900	149.9660	0.065823	0.065814
45000	150.3000	0.064568	0.065726
45100	150.6340	0.064475	0.065712
45200	150.9680	0.065712	0.065715
45300	151.3020	0.064921	0.065663
45400	151.6360	0.064541	0.065612
45500	151.9700	0.066246	0.065691
45600	152.3040	0.065942	0.065695
45700	152.6380	0.066565	0.065753
45800	152.9720	0.065698	0.065762
45900	153.3060	0.065682	0.065764
46000	153.6400	0.066043	0.065636
46100	153.9740	0.065053	0.065533
46200	154.3080	0.064889	0.065455
46300	154.6420	0.065189	0.065395
46400	154.9760	0.064460	0.065326
46500	155.3100	0.065622	0.065363
46600	155.6440	0.065368	0.065410
46700	155.9780	0.065598	0.065406
46800	156.3120	0.065923	0.065447
46900	156.6460	0.065685	0.065469
47000	156.9800	0.065652	0.065560
47100	157.3140	0.065175	0.065475
47200	157.6480	0.065009	0.065386
47300	157.9820	0.065831	0.065409
47400	158.3160	0.064837	0.065382
47500	158.6500	0.065419	0.065166
47600	158.9840	0.066061	0.065244
47700	159.3180	0.065516	0.065287
47800	159.6520	0.064248	0.065280
47900	159.9860	0.064651	0.065301
48000	160.3200	0.065063	0.065332
48100	160.6540	0.065422	0.065298
48200	160.9880	0.064876	0.065341
48300	161.3220	0.065191	0.065253
48400	161.6560	0.064280	0.065270
48500	161.9900	0.065106	0.065332
48600	162.3240	0.066029	0.065329
48700	162.6580	0.065344	0.065209
48800	162.9920	0.064862	0.065152
48900	163.3260	0.064234	0.065173
49000	163.6600	0.064585	0.065118
49100	163.9940	0.064317	0.065123
49200	164.3280	0.065292	0.065118
49300	164.6620	0.064172	0.065148
49400	164.9960	0.064695	0.065092
49500	165.3300	0.065001	0.065097
49600	165.6640	0.066467	0.065020
49700	165.9980	0.064904	0.064999
49800	166.3320	0.065638	0.064982
49900	166.6660	0.064989	0.064998
50000	167.0000	0.065254	0.065005
50100	167.3340	0.065275	0.065072
50200	167.6680	0.065128	0.064950
50300	168.0020	0.064861	0.064941
50400	168.3360	0.064149	0.064863
50500	168.6700	0.064134	0.064758
50600	169.0040	0.064380	0.064694
50700	169.3380	0.064860	0.064770
50800	169.6720	0.065000	0.064839
50900	170.0060	0.064069	0.064714
51000	170.3400	0.065324	0.064766
51100	170.6740	0.064763	0.064671
51200	171.0080	0.064510	0.064739
51300	171.3420	0.063996	0.064553
51400	171.6760	0.065015	0.064591
51500	172.0100	0.064055	0.064553
51600	172.3440	0.064191	0.064564
51700	172.6780	0.065076	0.064543
51800	173.0120	0.063976	0.064614
51900	173.3460	0.064514	0.064700
52000	173.6800	0.065581	0.064720
52100	174.0140	0.063750	0.064652
52200	174.3480	0.062866	0.064443
52300	174.6820	0.064667	0.064345
52400	175.0160	0.065080	0.064274
52500	175.3500	0.064677	0.064239
52600	175.6840	0.064662	0.064294
52700	176.0180	0.064850	0.064488
52800	176.3520	0.065236	0.064641
52900	176.6860	0.064642	0.064649
53000	177.0200	0.064371	0.064671
53100	177.3540	0.063495	0.064656
53200	177.6880	0.064237	0.064592
53300	178.0220	0.064198	0.064609
53400	178.3560	0.065598	0.064597
53500	178.6900	0.063688	0.064571
53600	179.0240	0.064794	0.064651
53700	179.3580	0.063990	0.064638
53800	179.6920	0.064435	0.064618
53900	180.0260	0.063872	0.064640
54000	180.3600	0.065260	0.064568
54100	180.6940	0.065095	0.064459
54200	181.0280	0.064521	0.064434
54300	181.3620	0.064318	0.064341
54400	181.6960	0.064018	0.064255
54500	182.0300	0.064059	0.064270
54600	182.3640	0.063504	0.064304
54700	182.6980	0.064313	0.064365
54800	183.0320	0.064391	0.064394
54900	183.3660	0.065337	0.064560
55000	183.7000	0.063627	0.064544
55100	184.0340	0.063546	0.064572
55200	184.3680	0.065006	0.064572
55300	184.7020	0.063859	0.064641
55400	185.0360	0.064800	0.064548
55500	185.3700	0.064693	0.064496
55600	185.7040	0.064407	0.064549
55700	186.0380	0.064908	0.064472
55800	186.3720	0.062797	0.064319
55900	186.7060	0.064099	0.064195
56000	187.0400	0.064284	0.064217
56100	187.3740	0.065473	0.064223
56200	187.7080	0.065164	0.064192
56300	188.0420	0.063848	0.064211
56400	188.3760	0.063745	0.064351
56500	188.7100	0.064276	0.064339
56600	189.0440	0.064075	0.064200
56700	189.3780	0.063006	0.064147
56800	189.7120	0.063372	0.064094
56900	190.0460	0.063577	0.064039
57000	190.3800	0.064589	0.064106
57100	190.7140	0.064150	0.064159
57200	191.0480	0.062910	0.064183
57300	191.3820	0.063707	0.064065
57400	191.7160	0.063680	0.063955
57500	192.0500	0.063720	0.063799
57600	192.3840	0.063301	0.063640
57700	192.7180	0.062202	0.063677
57800	193.0520	0.062165	0.063648
57900	193.3860	0.064639	0.063714
58000	193.7200	0.062737	0.063678
58100	194.0540	0.063572	0.063740
58200	194.3880	0.063466	0.063734
58300	194.7220	0.063425	0.063733
58400	195.0560	0.062973	0.063728
58500	195.3900	0.064207	0.063800
58600	195.7240	0.064190	0.063815
58700	196.0580	0.064208	0.063816
58800	196.3920	0.064604	0.064000
58900	196.7260	0.064801	0.064004
59000	197.0600	0.064206	0.063878
59100	197.3940	0.063380	0.063739
59200	197.7280	0.063678	0.063714
59300	198.0620	0.064281	0.063613
59400	198.3960	0.063584	0.063632
59500	198.7300	0.063778	0.063859
59600	199.0640	0.063161	0.063845
59700	199.3980	0.062879	0.063782
59800	199.7320	0.062869	0.063818
59900	200.0660	0.063264	0.063577
60000	200.4000	0.063953	0.063496
60100	200.7340	0.063125	0.063492
60200	201.0680	0.063015	0.063527
60300	201.4020	0.063164	0.063441
60400	201.7360	0.063564	0.063701
60500	202.0700	0.063621	0.063689
60600	202.4040	0.062085	0.063808
60700	202.7380	0.062401	0.063785
60800	203.0720	0.064369	0.063973
60900	203.4060	0.062326	0.063808
61000	203.7400	0.064186	0.063733
61100	204.0740	0.063985	0.063753
61200	204.4080	0.063918	0.063751
61300	204.7420	0.063821	0.063609
61400	205.0760	0.064146	0.063613
61500	205.4100	0.063501	0.063640
61600	205.7440	0.063905	0.063539
61700	206.0780	0.063860	0.063436
61800	206.4120	0.063205	0.063433
61900	206.7460	0.062521	0.063585
62000	207.0800	0.063490	0.063534
62100	207.4140	0.063691	0.063545
62200	207.7480	0.064133	0.063474
62300	208.0820	0.062816	0.063355
62400	208.4160	0.065079	0.063318
62500	208.7500	0.064140	0.063364
62600	209.0840	0.064097	0.063363
62700	209.4180	0.062741	0.063552
62800	209.7520	0.063008	0.063582
62900	210.0860	0.063895	0.063563
63000	210.4200	0.063172	0.063409
63100	210.7540	0.064211	0.063494
63200	211.0880	0.063373	0.063393
63300	211.4220	0.062472	0.063407
63400	211.7560	0.064080	0.063393
63500	212.0900	0.062986	0.063430
63600	212.4240	0.062547	0.063306
63700	212.7580	0.062010	0.063334
63800	213.0920	0.063622	0.063410
63900	213.4260	0.064197	0.063360
64000	213.7600	0.062400	0.063417
64100	214.0940	0.062647	0.063410
64200	214.4280	0.063243	0.063416
64300	214.7620	0.062354	0.063228
64400	215.0960	0.062976	0.063165
64500	215.4300	0.063329	0.063080
64600	215.7640	0.062733	0.063029
64700	216.0980	0.062726	0.062992
64800	216.4320	0.062445	0.063035
64900	216.7660	0.062801	0.062995
65000	217.1000	0.062972	0.063013
65100	217.4340	0.062602	0.063091
65200	217.7680	0.063168	0.063095
65300	218.1020	0.062695	0.063073
65400	218.4360	0.060638	0.062954
65500	218.7700	0.063622	0.062980
65600	219.1040	0.062580	0.062894
65700	219.4380	0.063087	0.062832
65800	219.7720	0.064416	0.062957
65900	220.1060	0.064411	0.063160
66000	220.4400	0.064091	0.063247
66100	220.7740	0.061995	0.063173
66200	221.1080	0.060534	0.063138
66300	221.4420	0.061880	0.063212
66400	221.7760	0.062765	0.063076
66500	222.1100	0.062901	0.062952
66600	222.4440	0.062407	0.063057
66700	222.7780	0.061636	0.063087
66800	223.1120	0.062408	0.062934
66900	223.4460	0.062256	0.062939
67000	223.7800	0.063400	0.062930
67100	224.1140	0.063477	0.063029
67200	224.4480	0.062566	0.062989
67300	224.7820	0.064513	0.063061
67400	225.1160	0.062639	0.063222
67500	225.4500	0.063014	0.063339
67600	225.7840	0.062988	0.063293
67700	226.1180	0.063152	0.063274
67800	226.4520	0.061769	0.063217
67900	226.7860	0.062536	0.063102
68000	227.1200	0.062628	0.062961
68100	227.4540	0.062270	0.062852
68200	227.7880	0.060742	0.062805
68300	228.1220	0.062263	0.062717
68400	228.4560	0.062953	0.062749
68500	228.7900	0.063307	0.062890
68600	229.1240	0.063767	0.062878
68700	229.4580	0.063423	0.063017
68800	229.7920	0.062205	0.062940
68900	230.1260	0.062566	0.062846
69000	230.4600	0.062722	0.062673
69100	230.7940	0.060677	0.062670
69200	231.1280	0.063063	0.062748
69300	231.4620	0.062910	0.062894
69400	231.7960	0.063070	0.062887
69500	232.1300	0.063389	0.062945
69600	232.4640	0.062988	0.062987
69700	232.7980	0.062016	0.062871
69800	233.1320	0.063175	0.062864
69900	233.4660	0.061602	0.062821
70000	233.8000	0.061913	0.062744
70100	234.1340	0.062290	0.062741
70200	234.4680	0.063110	0.062771
70300	234.8020	0.063864	0.062749
70400	235.1360	0.062682	0.062771
70500	235.4700	0.061572	0.062645
70600	235.8040	0.063228	0.062566
70700	236.1380	0.062907	0.062473
70800	236.4720	0.063664	0.062517
70900	236.8060	0.062814	0.062491
71000	237.1400	0.061990	0.062591
71100	237.4740	0.062264	0.062605
71200	237.8080	0.062444	0.062454
71300	238.1420	0.061687	0.062392
71400	238.4760	0.060874	0.062346
71500	238.8100	0.061735	0.062424
71600	239.1440	0.063500	0.062401
71700	239.4780	0.062404	0.062552
71800	239.8120	0.061650	0.062510
71900	240.1460	0.062897	0.062584
72000	240.4800	0.062377	0.062469
72100	240.8140	0.062000	0.062431
72200	241.1480	0.061159	0.062370
72300	241.4820	0.063115	0.062444
72400	241.8160	0.063284	0.062560
72500	242.1500	0.062070	0.062615
72600	242.4840	0.061119	0.062675
72700	242.8180	0.061878	0.062621
72800	243.1520	0.062042	0.062541
72900	243.4860	0.064242	0.062425
73000	243.8200	0.062780	0.062425
73100	244.1540	0.061274	0.062231
73200	244.4880	0.062726	0.062367
73300	244.8220	0.061537	0.062292
73400	245.1560	0.061799	0.062269
73500	245.4900	0.061925	0.062209
73600	245.8240	0.062418	0.062303
73700	246.1580	0.060860	0.062019
73800	246.4920	0.062425	0.062050
73900	246.8260	0.061984	0.061946
74000	247.1600	0.063415	0.062078
74100	247.4940	0.062220	0.062212
74200	247.8280	0.062460	0.062538
74300	248.1620	0.061916	0.062486
74400	248.4960	0.062075	0.062528
74500	248.8300	0.062758	0.062409
74600	249.1640	0.061534	0.062397
74700	249.4980	0.063777	0.062264
74800	249.8320	0.061371	0.062298
74900	250.1660	0.061888	0.062171
75000	250.5000	0.062780	0.062173
75100	250.8340	0.062607	0.062072
75200	251.1680	0.061485	0.062067
75300	251.5020	0.062585	0.062127
75400	251.8360	0.061335	0.062241
75500	252.1700	0.061752	0.062200
75600	252.5040	0.061908	0.062298
75700	252.8380	0.062156	0.062336
75800	253.1720	0.063179	0.062304
75900	253.5060	0.063503	0.062211
76000	253.8400	0.062009	0.062190
76100	254.1740	0.062212	0.062139
76200	254.5080	0.062415	0.062173
76300	254.8420	0.061759	0.062066
76400	255.1760	0.061682	0.062160
76500	255.5100	0.061535	0.062099
76600	255.8440	0.062168	0.061993
76700	256.1780	0.062954	0.061980
76800	256.5120	0.061438	0.062015
76900	256.8460	0.062311	0.062107
77000	257.1800	0.062433	0.062270
77100	257.5140	0.062292	0.062308
77200	257.8480	0.061075	0.062147
77300	258.1820	0.062850	0.062255
77400	258.5160	0.061277	0.062105
77500	258.8500	0.062662	0.061982
77600	259.1840	0.063226	0.061996
77700	259.5180	0.061827	0.062001
77800	259.8520	0.062779	0.061901
77900	260.1860	0.061264	0.061903
78000	260.5200	0.061746	0.061839
78100	260.8540	0.062790	0.061842
78200	261.1880	0.063239	0.061972
78300	261.5220	0.061040	0.061949
78400	261.8560	0.060993	0.062005
78500	262.1900	0.061724	0.061990
78600	262.5240	0.061172	0.061814
78700	262.8580	0.061952	0.061696
78800	263.1920	0.063163	0.061743
78900	263.5260	0.062145	0.061671
79000	263.8600	0.062984	0.061802
79100	264.1940	0.061092	0.061846
79200	264.5280	0.062263	0.061796
79300	264.8620	0.060054	0.061693
79400	265.1960	0.062256	0.061791
79500	265.5300	0.061052	0.061654
79600	265.8640	0.062749	0.061882
79700	266.1980	0.061900	0.061845
79800	266.5320	0.061417	0.061921
79900	266.8660	0.062046	0.061807
80000	267.2000	0.060894	0.061851
80100	267.5340	0.062022	0.061850
80200	267.8680	0.061776	0.061993
80300	268.2020	0.061636	0.061893
80400	268.5360	0.063246	0.061916
80500	268.8700	0.062017	0.061931
80600	269.2040	0.060992	0.061708
80700	269.5380	0.062176	0.061630
80800	269.8720	0.060665	0.061656
80900	270.2060	0.062697	0.061765
81000	270.5400	0.062285	0.061753
81100	270.8740	0.061708	0.061834
81200	271.2080	0.060788	0.061727
81300	271.5420	0.061550	0.061680
81400	271.8760	0.061885	0.061667
81500	272.2100	0.062174	0.061657
81600	272.5440	0.062823	0.061661
81700	272.8780	0.063153	0.061720
81800	273.2120	0.061120	0.061851
81900	273.5460	0.061484	0.061738
82000	273.8800	0.061482	0.061836
82100	274.2140	0.060531	0.061743
82200	274.5480	0.061729	0.061854
82300	274.8820	0.062460	0.061862
82400	275.2160	0.060357	0.061723
82500	275.5500	0.062148	0.061648
82600	275.8840	0.061699	0.061727
82700	276.2180	0.061646	0.061626
82800	276.5520	0.063505	0.061520
82900	276.8860	0.061893	0.061626
83000	277.2200	0.062133	0.061668
83100	277.5540	0.059516	0.061649
83200	277.8880	0.060881	0.061631
83300	278.2220	0.061770	0.061516
83400	278.5560	0.062388	0.061543
83500	278.8900	0.060626	0.061614
83600	279.2240	0.062200	0.061574
83700	279.5580	0.061064	0.061575
83800	279.8920	0.060714	0.061658
83900	280.2260	0.061483	0.061644
84000	280.5600	0.061369	0.061593
84100	280.8940	0.061668	0.061650
84200	281.2280	0.060996	0.061744
84300	281.5620	0.061554	0.061882
84400	281.8960	0.061218	0.061949
84500	282.2300	0.062630	0.061844
84600	282.5640	0.059918	0.061694
84700	282.8980	0.061599	0.061490
84800	283.2320	0.061904	0.061348
84900	283.5660	0.061511	0.061303
85000	283.9000	0.060483	0.061334
85100	284.2340	0.060906	0.061458
85200	284.5680	0.062939	0.061746
85300	284.9020	0.061207	0.061786
85400	285.2360	0.061319	0.061668
85500	285.5700	0.061118	0.061632
85600	285.9040	0.061030	0.061534
85700	286.2380	0.060803	0.061204
85800	286.5720	0.060283	0.061113
85900	286.9060	0.060787	0.061209
86000	287.2400	0.061074	0.061165
86100	287.5740	0.062350	0.061217
86200	287.9080	0.062256	0.061309
86300	288.2420	0.060874	0.061206
86400	288.5760	0.060724	0.061051
86500	288.9100	0.062350	0.061079
86600	289.2440	0.061428	0.061028
86700	289.5780	0.060540	0.061109
86800	289.9120	0.061482	0.061384
86900	290.2460	0.060977	0.061525
87000	290.5800	0.061416	0.061550
87100	290.9140	0.061915	0.061560
87200	291.2480	0.061888	0.061541
87300	291.5820	0.060764	0.061322
87400	291.9160	0.060761	0.061263
87500	292.2500	0.061416	0.061201
87600	292.5840	0.061240	0.061167
87700	292.9180	0.061390	0.061086
87800	293.2520	0.061577	0.061077
87900	293.5860	0.062481	0.061102
88000	293.9200	0.061215	0.061128
88100	294.2540	0.060937	0.061130
88200	294.5880	0.061309	0.061215
88300	294.9220	0.060769	0.061272
88400	295.2560	0.061080	0.061244
88500	295.5900	0.060397	0.061207
88600	295.9240	0.061301	0.061320
88700	296.2580	0.061877	0.061284
88800	296.5920	0.062062	0.061345
88900	296.9260	0.060524	0.061329
89000	297.2600	0.062310	0.061218
89100	297.5940	0.060523	0.061097
89200	297.9280	0.060214	0.060974
89300	298.2620	0.060998	0.060822
89400	298.5960	0.062127	0.060817
89500	298.9300	0.061224	0.060925
89600	299.2640	0.060300	0.060877
89700	299.5980	0.061246	0.061072
89800	299.9320	0.061384	0.061038
89900	300.2660	0.060871	0.061053
90000	300.6000	0.060719	0.061005
90100	300.9340	0.060127	0.061047
90200	301.2680	0.060786	0.060944
90300	301.6020	0.061092	0.060984
90400	301.9360	0.060944	0.060981
90500	302.2700	0.061158	0.060936
90600	302.6040	0.061045	0.060896
90700	302.9380	0.060366	0.060852
90800	303.2720	0.060786	0.060953
90900	303.6060	0.059569	0.060786
91000	303.9400	0.061851	0.060880
91100	304.2740	0.061349	0.060927
91200	304.6080	0.060693	0.060893
91300	304.9420	0.062034	0.060819
91400	305.2760	0.060511	0.060958
91500	305.6100	0.060085	0.060981
91600	305.9440	0.060771	0.060893
91700	306.2780	0.061545	0.060870
91800	306.6120	0.060985	0.060855
91900	306.9460	0.061060	0.060806
92000	307.2800	0.061259	0.060661
92100	307.6140	0.061122	0.060709
92200	307.9480	0.060800	0.060725
92300	308.2820	0.061649	0.060774
92400	308.6160	0.060990	0.060884
92500	308.9500	0.060948	0.061005
92600	309.2840	0.059744	0.061015
92700	309.6180	0.060958	0.060982
92800	309.9520	0.061840	0.061013
92900	310.2860	0.059694	0.060871
93000	310.6200	0.060268	0.060753
93100	310.9540	0.060721	0.060782
93200	311.2880	0.061266	0.060939
93300	311.6220	0.060729	0.060879
93400	311.9560	0.060569	0.060858
93500	312.2900	0.062445	0.061029
93600	312.6240	0.060763	0.060936
93700	312.9580	0.062150	0.060801
93800	313.2920	0.060811	0.060716
93900	313.6260	0.060896	0.060780
94000	313.9600	0.061116	0.060682
94100	314.2940	0.060965	0.060772
94200	314.6280	0.060773	0.060885
94300	314.9620	0.061369	0.061026
94400	315.2960	0.061072	0.060966
94500	315.6300	0.062128	0.060946
94600	315.9640	0.060495	0.060868
94700	316.2980	0.060210	0.060778
94800	316.6320	0.060996	0.060803
94900	316.9660	0.061330	0.060769
95000	317.3000	0.060423	0.060685
95100	317.6340	0.060331	0.060687
95200	317.9680	0.060921	0.060601
95300	318.3020	0.060965	0.060471
95400	318.6360	0.059964	0.060507
95500	318.9700	0.059964	0.060539
95600	319.3040	0.059124	0.060514
95700	319.6380	0.060412	0.060468
95800	319.9720	0.060016	0.060411
95900	320.3060	0.060306	0.060287
96000	320.6400	0.059886	0.060328
96100	320.9740	0.060310	0.060332
96200	321.3080	0.060740	0.060354
96300	321.6420	0.060172	0.060398
96400	321.9760	0.060906	0.060524
96500	322.3100	0.060601	0.060463
96600	322.6440	0.059927	0.060458
96700	322.9780	0.060029	0.060635
96800	323.3120	0.059852	0.060477
96900	323.6460	0.060678	0.060486
97000	323.9800	0.060018	0.060580
97100	324.3140	0.062454	0.060715
97200	324.6480	0.059375	0.060574
97300	324.9820	0.061519	0.060807
97400	325.3160	0.060433	0.060814
97500	325.6500	0.061142	0.060885
97600	325.9840	0.059974	0.060766
97700	326.3180	0.060219	0.060826
97800	326.6520	0.061611	0.060812
97900	326.9860	0.060217	0.060734
98000	327.3200	0.060165	0.060505
98100	327.6540	0.062448	0.060527
98200	327.9880	0.060145	0.060391
98300	328.3220	0.060641	0.060424
98400	328.6560	0.060029	0.060452
98500	328.9900	0.061011	0.060596
98600	329.3240	0.060984	0.060603
98700	329.6580	0.059231	0.060611
98800	329.9920	0.060921	0.060465
98900	330.3260	0.059479	0.060478
99000	330.6600	0.061304	0.060410
99100	330.9940	0.059490	0.060248
99200	331.3280	0.059407	0.060290
99300	331.6620	0.060267	0.060358
99400	331.9960	0.060003	0.060244
99500	332.3300	0.061290	0.060287
99600	332.6640	0.061111	0.060433
99700	332.9980	0.061000	0.060554
99800	333.3320	0.059292	0.060512
99900	333.6660	0.060188	0.060623
100000	334.0000	0.059935	0.060554
100100	334.3340	0.059744	0.060429
100200	334.6680	0.061251	0.060418
100300	335.0020	0.060299	0.060190
100400	335.3360	0.060735	0.060285
100500	335.6700	0.060341	0.060285
100600	336.0040	0.060352	0.060389
100700	336.3380	0.060964	0.060320
100800	336.6720	0.059815	0.060592
100900	337.0060	0.059759	0.060426
101000	337.3400	0.060535	0.060327
101100	337.6740	0.059517	0.060224
101200	338.0080	0.060359	0.060336
101300	338.3420	0.060876	0.060344
101400	338.6760	0.059124	0.060295
101500	339.0100	0.060035	0.060349
101600	339.3440	0.060514	0.060391
101700	339.6780	0.060635	0.060257
101800	340.0120	0.060152	0.060126
101900	340.3460	0.059243	0.060262
102000	340.6800	0.060677	0.060378
102100	341.0140	0.060544	0.060351
102200	341.3480	0.060791	0.060308
102300	341.6820	0.060480	0.060335
102400	342.0160	0.059592	0.060208
102500	342.3500	0.060065	0.060149
102600	342.6840	0.060807	0.060230
102700	343.0180	0.059578	0.060176
102800	343.3520	0.060834	0.060136
102900	343.6860	0.060560	0.060258
103000	344.0200	0.061092	0.060326
103100	344.3540	0.059975	0.060316
103200	344.6880	0.061249	0.060471
103300	345.0220	0.060032	0.060540
103400	345.3560	0.060901	0.060619
103500	345.6900	0.059561	0.060515
103600	346.0240	0.059009	0.060432
103700	346.3580	0.060533	0.060336
103800	346.6920	0.060476	0.060346
103900	347.0260	0.059491	0.060247
104000	347.3600	0.059612	0.060158
104100	347.6940	0.060846	0.060136
104200	348.0280	0.059310	0.060064
104300	348.3620	0.061108	0.060017
104400	348.6960	0.060650	0.059866
104500	349.0300	0.060363	0.059852
104600	349.3640	0.059201	0.059695
104700	349.6980	0.059911	0.059804
104800	350.0320	0.059202	0.059816
104900	350.3660	0.060793	0.059948
105000	350.7000	0.059231	0.060077
105100	351.0340	0.059832	0.060237
105200	351.3680	0.060998	0.060230
105300	351.7020	0.059394	0.060203
105400	352.0360	0.059037	0.060137
105500	352.3700	0.061115	0.060079
105600	352.7040	0.059233	0.060057
105700	353.0380	0.060132	0.059926
105800	353.3720	0.059578	0.060013
105900	353.7060	0.059276	0.060069
106000	354.0400	0.059122	0.060029
106100	354.3740	0.061167	0.060090
106200	354.7080	0.059064	0.060090
106300	355.0420	0.060742	0.060072
106400	355.3760	0.059986	0.060092
106500	355.7100	0.059616	0.060194
106600	356.0440	0.059505	0.060093
106700	356.3780	0.060401	0.060191
106800	356.7120	0.060687	0.060143
106900	357.0460	0.060698	0.059999
107000	357.3800	0.059187	0.059912
107100	357.7140	0.060175	0.059895
107200	358.0480	0.060336	0.059848
107300	358.3820	0.059705	0.059776
107400	358.7160	0.060590	0.059895
107500	359.0500	0.059905	0.059841
107600	359.3840	0.059554	0.059929
107700	359.7180	0.059936	0.059931
107800	360.0520	0.058594	0.059888
107900	360.3860	0.059978	0.059863
108000	360.7200	0.060014	0.059870
108100	361.0540	0.059328	0.059849
108200	361.3880	0.060762	0.059812
108300	361.7220	0.060589	0.060003
108400	362.0560	0.059047	0.059889
108500	362.3900	0.060049	0.059898
108600	362.7240	0.059302	0.059880
108700	363.0580	0.059945	0.059821
108800	363.3920	0.058289	0.059709
108900	363.7260	0.061366	0.059919
109000	364.0600	0.060711	0.059942
109100	364.3940	0.060155	0.059931
109200	364.7280	0.060894	0.060058
109300	365.0620	0.059860	0.060067
109400	365.3960	0.059298	0.059808
109500	365.7300	0.059462	0.059676
109600	366.0640	0.059658	0.059784
109700	366.3980	0.058865	0.059804
109800	366.7320	0.058799	0.059799
109900	367.0660	0.060279	0.059956
110000	367.4000	0.059183	0.059982
110100	367.7340	0.060465	0.059905
110200	368.0680	0.060228	0.059755
110300	368.4020	0.059128	0.059764
110400	368.7360	0.061135	0.059797
110500	369.0700	0.060017	0.059912
110600	369.4040	0.060466	0.059830
110700	369.7380	0.059156	0.059944
110800	370.0720	0.060470	0.059828
110900	370.4060	0.058076	0.059679
111000	370.7400	0.058438	0.059676
111100	371.0740	0.058628	0.059761
111200	371.4080	0.059746	0.059711
111300	371.7420	0.059244	0.059734
111400	372.0760	0.059418	0.059789
111500	372.4100	0.060472	0.059655
111600	372.7440	0.059518	0.059517
111700	373.0780	0.059163	0.059594
111800	373.4120	0.059854	0.059720
111900	373.7460	0.060212	0.059654
112000	374.0800	0.059944	0.059815
112100	374.4140	0.060121	0.059922
112200	374.7480	0.059049	0.059772
112300	375.0820	0.058775	0.059587
112400	375.4160	0.059690	0.059670
112500	375.7500	0.061182	0.059599
112600	376.0840	0.060306	0.059590
112700	376.4180	0.059872	0.059658
112800	376.7520	0.059467	0.059815
112900	377.0860	0.059960	0.059820
113000	377.4200	0.059081	0.059854
113100	377.7540	0.059841	0.059853
113200	378.0880	0.059755	0.059794
113300	378.4220	0.061181	0.059683
113400	378.7560	0.059558	0.059623
113500	379.0900	0.059678	0.059516
113600	379.4240	0.059343	0.059502
113700	379.7580	0.060700	0.059563
113800	380.0920	0.059852	0.059535
113900	380.4260	0.059879	0.059492
114000	380.7600	0.058790	0.059544
114100	381.0940	0.060912	0.059560
114200	381.4280	0.060391	0.059576
114300	381.7620	0.060801	0.059629
114400	382.0960	0.059657	0.059697
114500	382.4300	0.060491	0.059678
114600	382.7640	0.060075	0.059626
114700	383.0980	0.059044	0.059584
114800	383.4320	0.061284	0.059792
114900	383.7660	0.059258	0.059666
115000	384.1000	0.059513	0.059655
115100	384.4340	0.060052	0.059720
115200	384.7680	0.057590	0.059624
115300	385.1020	0.060248	0.059531
115400	385.4360	0.059505	0.059563
115500	385.7700	0.059998	0.059612
115600	386.1040	0.059404	0.059581
115700	386.4380	0.057750	0.059520
115800	386.7720	0.061072	0.059464
115900	387.1060	0.058989	0.059490
116000	387.4400	0.060246	0.059467
116100	387.7740	0.059365	0.059466
116200	388.1080	0.060245	0.059684
116300	388.4420	0.058350	0.059532
116400	388.7760	0.059829	0.059557
116500	389.1100	0.059567	0.059447
116600	389.4440	0.057632	0.059356
116700	389.7780	0.059486	0.059278
116800	390.1120	0.060337	0.059354
116900	390.4460	0.060046	0.059240
117000	390.7800	0.060273	0.059257
117100	391.1140	0.059789	0.059294
117200	391.4480	0.057573	0.059314
117300	391.7820	0.060060	0.059312
117400	392.1160	0.060381	0.059379
117500	392.4500	0.059274	0.059359
117600	392.7840	0.060093	0.059459
117700	393.1180	0.058234	0.059383
117800	393.4520	0.058914	0.059376
117900	393.7860	0.060154	0.059451
118000	394.1200	0.058541	0.059584
118100	394.4540	0.059819	0.059454
118200	394.7880	0.059122	0.059409
118300	395.1220	0.059052	0.059313
118400	395.4560	0.061497	0.059328
118500	395.7900	0.059858	0.059288
118600	396.1240	0.060225	0.059295
118700	396.4580	0.058319	0.059322
118800	396.7920	0.059911	0.059381
118900	397.1260	0.060515	0.059418
119000	397.4600	0.059711	0.059401
119100	397.7940	0.058731	0.059402
119200	398.1280	0.060071	0.059435
119300	398.4620	0.060067	0.059375
119400	398.7960	0.059757	0.059158
119500	399.1300	0.059892	0.059192
119600	399.4640	0.059436	0.059060
119700	399.7980	0.060353	0.059121
119800	400.1320	0.059113	0.059215
119900	400.4660	0.060553	0.059371
120000	400.8000	0.058961	0.059314
120100	401.1340	0.059474	0.059471
120200	401.4680	0.058183	0.059272
120300	401.8020	0.060425	0.059230
120400	402.1360	0.059834	0.059184
120500	402.4700	0.059678	0.059232
120600	402.8040	0.060268	0.059229
120700	403.1380	0.059409	0.059440
120800	403.4720	0.059865	0.059411
120900	403.8060	0.059409	0.059375
121000	404.1400	0.060322	0.059379
121100	404.4740	0.058566	0.059333
121200	404.8080	0.059556	0.059324
121300	405.1420	0.058844	0.059254
121400	405.4760	0.059701	0.059374
121500	405.8100	0.060501	0.059402
121600	406.1440	0.058880	0.059395
121700	406.4780	0.058457	0.059221
121800	406.8120	0.058809	0.059180
121900	407.1460	0.059142	0.059035
122000	407.4800	0.060672	0.059053
122100	407.8140	0.058611	0.059096
122200	408.1480	0.058486	0.059174
122300	408.4820	0.058788	0.059248
122400	408.8160	0.058295	0.059264
122500	409.1500	0.059055	0.059083
122600	409.4840	0.059604	0.059053
122700	409.8180	0.058458	0.058982
122800	410.1520	0.059370	0.059000
122900	410.4860	0.060301	0.058996
123000	410.8200	0.058092	0.058992
123100	411.1540	0.059413	0.059035
123200	411.4880	0.059110	0.059117
123300	411.8220	0.057404	0.059162
123400	412.1560	0.058147	0.059163
123500	412.4900	0.058773	0.059124
123600	412.8240	0.060378	0.059093
123700	413.1580	0.058381	0.059067
123800	413.4920	0.059466	0.059021
123900	413.8260	0.057714	0.058970
124000	414.1600	0.057546	0.059103
124100	414.4940	0.057522	0.059013
124200	414.8280	0.058159	0.059055
124300	415.1620	0.059814	0.059147
124400	415.4960	0.058811	0.059162
124500	415.8300	0.059468	0.059144
124600	416.1640	0.059783	0.059307
124700	416.4980	0.058969	0.059226
124800	416.8320	0.059109	0.059191
124900	417.1660	0.059913	0.059255
125000	417.5000	0.059094	0.059308
125100	417.8340	0.058334	0.059247
125200	418.1680	0.058152	0.059345
125300	418.5020	0.059412	0.059310
125400	418.8360	0.058214	0.059222
125500	419.1700	0.058726	0.059138
125600	419.5040	0.059022	0.059163
125700	419.8380	0.059458	0.059089
125800	420.1720	0.059261	0.059001
125900	420.5060	0.059942	0.059148
126000	420.8400	0.058844	0.059170
126100	421.1740	0.058639	0.059198
126200	421.5080	0.059044	0.059173
126300	421.8420	0.058268	0.059264
126400	422.1760	0.058553	0.059128
126500	422.5100	0.058817	0.059139
126600	422.8440	0.059924	0.058938
126700	423.1780	0.059122	0.058912
126800	423.5120	0.058522	0.058897
126900	423.8460	0.059059	0.059040
127000	424.1800	0.059965	0.059041
127100	424.5140	0.057722	0.059136
127200	424.8480	0.061222	0.059398
127300	425.1820	0.058429	0.059406
127400	425.5160	0.058570	0.059219
127500	425.8500	0.059567	0.059110
127600	426.1840	0.058874	0.059096
127700	426.5180	0.058122	0.058754
127800	426.8520	0.059981	0.058697
127900	427.1860	0.059735	0.058783
128000	427.5200	0.058523	0.058768
128100	427.8540	0.059307	0.058713
128200	428.1880	0.059829	0.058886
128300	428.5220	0.060178	0.058858
128400	428.8560	0.059566	0.058837
128500	429.1900	0.059121	0.058898
128600	429.5240	0.058551	0.058930
128700	429.8580	0.058819	0.058843
128800	430.1920	0.059555	0.058821
128900	430.5260	0.058700	0.058781
129000	430.8600	0.059090	0.058912
129100	431.1940	0.058740	0.058926
129200	431.5280	0.058473	0.058965
129300	431.8620	0.057704	0.058919
129400	432.1960	0.058257	0.058885
129500	432.5300	0.058781	0.058838
129600	432.8640	0.060075	0.058850
129700	433.1980	0.058756	0.058771
129800	433.5320	0.059111	0.058922
129900	433.8660	0.058224	0.058952
130000	434.2000	0.059158	0.058882
130100	434.5340	0.059454	0.058826
130200	434.8680	0.059633	0.058899
130300	435.2020	0.059411	0.058885
130400	435.5360	0.059509	0.058902
130500	435.8700	0.058533	0.058765
130600	436.2040	0.059378	0.058860
130700	436.5380	0.058754	0.058879
130800	436.8720	0.057904	0.058883
130900	437.2060	0.057662	0.058893
131000	437.5400	0.058514	0.058959
131100	437.8740	0.058426	0.058876
131200	438.2080	0.058435	0.058827
131300	438.5420	0.058479	0.058637
131400	438.8760	0.059675	0.058667
131500	439.2100	0.058884	0.058651
131600	439.5440	0.058888	0.058567
131700	439.8780	0.059245	0.058488
131800	440.2120	0.057904	0.058659
131900	440.5460	0.058690	0.058537
132000	440.8800	0.060053	0.058640
132100	441.2140	0.058502	0.058670
132200	441.5480	0.058780	0.058735
132300	441.8820	0.059832	0.058631
132400	442.2160	0.058037	0.058677
132500	442.5500	0.057728	0.058526
132600	442.8840	0.059685	0.058516
132700	443.2180	0.059246	0.058478
132800	443.5520	0.058088	0.058423
132900	443.8860	0.056898	0.058300
133000	444.2200	0.058470	0.058295
133100	444.5540	0.057559	0.058215
133200	444.8880	0.057486	0.058163
133300	445.2220	0.058438	0.058270
133400	445.5560	0.057891	0.058341
133500	445.8900	0.059794	0.058582
133600	446.2240	0.059447	0.058845
133700	446.5580	0.057620	0.058947
133800	446.8920	0.058329	0.058898
133900	447.2260	0.058805	0.058981
134000	447.5600	0.059415	0.058848
134100	447.8940	0.058979	0.058795
134200	448.2280	0.058658	0.058639
134300	448.5620	0.058945	0.058716
134400	448.8960	0.058430	0.058680
134500	449.2300	0.057972	0.058612
134600	449.5640	0.058459	0.058427
134700	449.8980	0.057762	0.058471
134800	450.2320	0.058781	0.058458
134900	450.5660	0.058606	0.058474
135000	450.9000	0.057969	0.058512
135100	451.2340	0.058927	0.058642
135200	451.5680	0.058015	0.058695
135300	451.9020	0.057776	0.058701
135400	452.2360	0.059672	0.058726
135500	452.5700	0.058553	0.058699
135600	452.9040	0.059313	0.058651
135700	453.2380	0.058468	0.058698
135800	453.5720	0.058182	0.058591
135900	453.9060	0.058341	0.058586
136000	454.2400	0.060414	0.058751
136100	454.5740	0.057249	0.058751
136200	454.9080	0.059154	0.058745
136300	455.2420	0.058379	0.058740
136400	455.5760	0.059493	0.058672
136500	455.9100	0.058662	0.058500
136600	456.2440	0.058876	0.058619
136700	456.5780	0.058041	0.058524
136800	456.9120	0.057968	0.058557
136900	457.2460	0.057913	0.058450
137000	457.5800	0.059206	0.058501
137100	457.9140	0.058951	0.058296
137200	458.2480	0.058117	0.058385
137300	458.5820	0.059364	0.058435
137400	458.9160	0.057289	0.058590
137500	459.2500	0.057557	0.058565
137600	459.5840	0.057521	0.058589
137700	459.9180	0.057527	0.058478
137800	460.2520	0.059266	0.058452
137900	460.5860	0.058241	0.058416
138000	460.9200	0.058777	0.058409
138100	461.2540	0.058413	0.058409
138200	461.5880	0.058294	0.058618
138300	461.9220	0.058048	0.058570
138400	462.2560	0.057376	0.058619
138500	462.5900	0.057182	0.058540
138600	462.9240	0.057732	0.058626
138700	463.2580	0.057980	0.058414
138800	463.5920	0.058373	0.058475
138900	463.9260	0.057818	0.058316
139000	464.2600	0.058290	0.058333
139100	464.5940	0.058151	0.058236
139200	464.9280	0.058789	0.058309
139300	465.2620	0.057395	0.058079
139400	465.5960	0.058057	0.058230
139500	465.9300	0.058592	0.058164
139600	466.2640	0.058944	0.058207
139700	466.5980	0.058812	0.058228
139800	466.9320	0.058772	0.058469
139900	467.2660	0.058264	0.058425
140000	467.6000	0.059517	0.058622
140100	467.9340	0.057994	0.058560
140200	468.2680	0.059122	0.058455
140300	468.6020	0.058869	0.058425
140400	468.9360	0.059089	0.058354
140500	469.2700	0.058161	0.058156
140600	469.6040	0.059270	0.058173
140700	469.9380	0.057498	0.058224
140800	470.2720	0.058659	0.058164
140900	470.6060	0.058974	0.058173
141000	470.9400	0.058210	0.058249
141100	471.2740	0.058389	0.058269
141200	471.6080	0.057462	0.058339
141300	471.9420	0.058356	0.058336
141400	472.2760	0.057986	0.058347
141500	472.6100	0.058021	0.058332
141600	472.9440	0.059001	0.058396
141700	473.2780	0.059001	0.058349
141800	473.6120	0.058068	0.058459
141900	473.9460	0.059063	0.058552
142000	474.2800	0.058020	0.058544
142100	474.6140	0.058978	0.058497
142200	474.9480	0.057876	0.058428
142300	475.2820	0.058235	0.058382
142400	475.6160	0.057853	0.058302
142500	475.9500	0.057523	0.058276
142600	476.2840	0.058810	0.058296
142700	476.6180	0.057015	0.058369
142800	476.9520	0.057872	0.058296
142900	477.2860	0.059414	0.058227
143000	477.6200	0.059101	0.058289
143100	477.9540	0.058741	0.058226
143200	478.2880	0.058069	0.058124
143300	478.6220	0.058067	0.058158
143400	478.9560	0.058782	0.058230
143500	479.2900	0.058598	0.058381
143600	479.6240	0.057170	0.058426
143700	479.9580	0.057727	0.058467
143800	480.2920	0.058053	0.058404
143900	480.6260	0.058533	0.058337
144000	480.9600	0.058215	0.058192
144100	481.2940	0.058322	0.058152
144200	481.6280	0.060022	0.058223
144300	481.9620	0.058715	0.058276
144400	482.2960	0.058089	0.058365
144500	482.6300	0.058202	0.058266
144600	482.9640	0.057866	0.058240
144700	483.2980	0.057967	0.058100
144800	483.6320	0.058380	0.058073
144900	483.9660	0.058130	0.058006
145000	484.3000	0.058601	0.058078
145100	484.6340	0.057534	0.058005
145200	484.9680	0.057635	0.058095
145300	485.3020	0.057892	0.058153
145400	485.6360	0.057132	0.058123
145500	485.9700	0.057187	0.058158
145600	486.3040	0.058274	0.058212
145700	486.6380	0.057433	0.058200
145800	486.9720	0.057796	0.058127
145900	487.3060	0.057504	0.058094
146000	487.6400	0.058194	0.058006
146100	487.9740	0.058347	0.058002
146200	488.3080	0.058930	0.058118
146300	488.6420	0.058414	0.058165
146400	488.9760	0.058236	0.058128
146500	489.3100	0.059285	0.058092
146600	489.6440	0.057802	0.058105
146700	489.9780	0.058370	0.058098
146800	490.3120	0.057347	0.058004
146900	490.6460	0.056658	0.058061
147000	490.9800	0.057855	0.058069
147100	491.3140	0.055921	0.058051
147200	491.6480	0.057862	0.057895
147300	491.9820	0.057512	0.057874
147400	492.3160	0.058334	0.057924
147500	492.6500	0.056984	0.057913
147600	492.9840	0.058058	0.058018
147700	493.3180	0.057644	0.058031
147800	493.6520	0.059076	0.058190
147900	493.9860	0.057356	0.058082
148000	494.3200	0.057257	0.058088
148100	494.6540	0.057349	0.057962
148200	494.9880	0.057223	0.058084
148300	495.3220	0.058131	0.057931
148400	495.6560	0.057180	0.057931
148500	495.9900	0.057330	0.057998
148600	496.3240	0.057374	0.058081
148700	496.6580	0.058086	0.058000
148800	496.9920	0.057971	0.057983
148900	497.3260	0.058565	0.057992
149000	497.6600	0.057158	0.057838
149100	497.9940	0.058245	0.057743
149200	498.3280	0.058208	0.057601
149300	498.6620	0.058985	0.057706
149400	498.9960	0.057393	0.057672
149500	499.3300	0.058528	0.057852
149600	499.6640	0.059141	0.057986
149700	499.9980	0.057838	0.058127
149800	500.3320	0.057953	0.057950
149900	500.6660	0.056733	0.058030
150000	501.0000	0.057627	0.057968
150100	501.3340	0.057377	0.057807
150200	501.6680	0.056652	0.057679
150300	502.0020	0.059131	0.057811
150400	502.3360	0.058354	0.057721
150500	502.6700	0.057919	0.057750
150600	503.0040	0.058662	0.057910
150700	503.3380	0.058687	0.058006
150800	503.6720	0.057654	0.058020
150900	504.0060	0.057605	0.057982
151000	504.3400	0.058409	0.057884
151100	504.6740	0.059158	0.057825
151200	505.0080	0.059241	0.057785
151300	505.3420	0.057777	0.057696
151400	505.6760	0.057183	0.057787
151500	506.0100	0.058710	0.057791
151600	506.3440	0.057450	0.057831
151700	506.6780	0.057747	0.057818
151800	507.0120	0.057612	0.057878
151900	507.3460	0.057457	0.057951
152000	507.6800	0.057158	0.058004
152100	508.0140	0.057139	0.057923
152200	508.3480	0.058130	0.057950
152300	508.6820	0.057915	0.057859
152400	509.0160	0.057865	0.057781
152500	509.3500	0.058062	0.057740
152600	509.6840	0.058916	0.057796
152700	510.0180	0.058312	0.057836
152800	510.3520	0.057865	0.057867
152900	510.6860	0.058709	0.057942
153000	511.0200	0.058923	0.058064
153100	511.3540	0.056733	0.057955
153200	511.6880	0.057857	0.057943
153300	512.0220	0.057951	0.057937
153400	512.3560	0.056382	0.057908
153500	512.6900	0.057958	0.057899
153600	513.0240	0.057682	0.058004
153700	513.3580	0.058302	0.057936
153800	513.6920	0.056974	0.057932
153900	514.0260	0.057928	0.057940
154000	514.3600	0.058259	0.057930
154100	514.6940	0.058338	0.057730
154200	515.0280	0.057521	0.057728
154300	515.3620	0.057429	0.057811
154400	515.6960	0.058533	0.057809
154500	516.0300	0.058352	0.057728
154600	516.3640	0.057250	0.057820
154700	516.6980	0.057448	0.057763
154800	517.0320	0.058340	0.057803
154900	517.3660	0.057936	0.057767
155000	517.7000	0.057402	0.057784
155100	518.0340	0.059117	0.057860
155200	518.3680	0.056794	0.057888
155300	518.7020	0.058671	0.057780
155400	519.0360	0.058578	0.057749
155500	519.3700	0.058354	0.057799
155600	519.7040	0.057802	0.057808
155700	520.0380	0.058127	0.057872
155800	520.3720	0.057231	0.057900
155900	520.7060	0.056863	0.057965
156000	521.0400	0.058348	0.057838
156100	521.3740	0.057592	0.057770
156200	521.7080	0.057933	0.057758
156300	522.0420	0.057001	0.057748
156400	522.3760	0.057056	0.057691
156500	522.7100	0.057969	0.057667
156600	523.0440	0.057965	0.057665
156700	523.3780	0.058800	0.057575
156800	523.7120	0.059103	0.057638
156900	524.0460	0.058488	0.057677
157000	524.3800	0.057420	0.057751
157100	524.7140	0.057397	0.057805
157200	525.0480	0.056022	0.057843
157300	525.3820	0.057693	0.057708
157400	525.7160	0.057589	0.057653
157500	526.0500	0.057158	0.057627
157600	526.3840	0.057413	0.057514
157700	526.7180	0.058237	0.057559
157800	527.0520	0.057771	0.057453
157900	527.3860	0.057670	0.057574
158000	527.7200	0.057838	0.057590
158100	528.0540	0.057935	0.057582
158200	528.3880	0.057251	0.057546
158300	528.7220	0.057401	0.057734
158400	529.0560	0.057991	0.057636
158500	529.3900	0.056729	0.057548
158600	529.7240	0.058353	0.057638
158700	530.0580	0.058603	0.057711
158800	530.3920	0.056810	0.057681
158900	530.7260	0.058990	0.057667
159000	531.0600	0.057784	0.057731
159100	531.3940	0.056608	0.057614
159200	531.7280	0.059021	0.057691
159300	532.0620	0.058990	0.057807
159400	532.3960	0.057303	0.057867
159500	532.7300	0.058331	0.057931
159600	533.0640	0.057931	0.057956
159700	533.3980	0.057121	0.057764
159800	533.7320	0.058674	0.057672
159900	534.0660	0.057278	0.057589
160000	534.4000	0.058686	0.057617
160100	534.7340	0.057742	0.057720
160200	535.0680	0.057849	0.057666
160300	535.4020	0.056562	0.057530
160400	535.7360	0.056576	0.057493
160500	536.0700	0.056560	0.057379
160600	536.4040	0.056712	0.057278
160700	536.7380	0.057191	0.057455
160800	537.0720	0.057826	0.057540
160900	537.4060	0.057262	0.057557
161000	537.7400	0.056300	0.057601
161100	538.0740	0.058125	0.057660
161200	538.4080	0.059014	0.057655
161300	538.7420	0.058543	0.057808
161400	539.0760	0.058044	0.057841
161500	539.4100	0.057335	0.057855
161600	539.7440	0.059277	0.057799
161700	540.0780	0.057541	0.057738
161800	540.4120	0.057470	0.057667
161900	540.7460	0.056971	0.057671
162000	541.0800	0.056496	0.057514
162100	541.4140	0.058116	0.057578
162200	541.7480	0.057063	0.057498
162300	542.0820	0.058290	0.057389
162400	542.4160	0.059089	0.057376
162500	542.7500	0.057590	0.057428
162600	543.0840	0.056754	0.057417
162700	543.4180	0.057401	0.057348
162800	543.7520	0.058532	0.057546
162900	544.0860	0.057193	0.057523
163000	544.4200	0.058358	0.057583
163100	544.7540	0.058033	0.057536
163200	545.0880	0.057371	0.057515
163300	545.4220	0.056908	0.057224
163400	545.7560	0.056369	0.057135
163500	546.0900	0.057812	0.057125
163600	546.4240	0.056106	0.057120
163700	546.7580	0.058031	0.057268
163800	547.0920	0.057149	0.057434
163900	547.4260	0.057371	0.057598
164000	547.7600	0.056128	0.057464
164100	548.0940	0.058235	0.057495
164200	548.4280	0.057015	0.057492
164300	548.7620	0.056992	0.057437
164400	549.0960	0.056572	0.057355
164500	549.4300	0.057359	0.057545
164600	549.7640	0.057152	0.057483
164700	550.0980	0.056823	0.057446
164800	550.4320	0.058225	0.057394
164900	550.7660	0.057980	0.057427
165000	551.1000	0.058089	0.057329
165100	551.4340	0.059338	0.057373
165200	551.7680	0.057337	0.057423
165300	552.1020	0.057508	0.057579
165400	552.4360	0.057502	0.057543
165500	552.7700	0.057630	0.057608
165600	553.1040	0.057983	0.057705
165700	553.4380	0.058747	0.057716
165800	553.7720	0.058202	0.057608
165900	554.1060	0.056708	0.057525
166000	554.4400	0.057825	0.057426
166100	554.7740	0.058290	0.057261
166200	555.1080	0.057326	0.057174
166300	555.4420	0.057268	0.057199
166400	555.7760	0.058264	0.057306
166500	556.1100	0.057879	0.057387
166600	556.4440	0.057369	0.057389
166700	556.7780	0.056125	0.057444
166800	557.1120	0.057386	0.057255
166900	557.4460	0.056801	0.057165
167000	557.7800	0.056996	0.057073
167100	558.1140	0.057629	0.057043
167200	558.4480	0.057489	0.057071
167300	558.7820	0.057320	0.057186
167400	559.1160	0.058576	0.057323
167500	559.4500	0.057032	0.057387
167600	559.7840	0.057385	0.057465
167700	560.1180	0.056684	0.057371
167800	560.4520	0.056690	0.057400
167900	560.7860	0.057188	0.057284
168000	561.1200	0.057083	0.057239
168100	561.4540	0.056944	0.057250
168200	561.7880	0.058718	0.057285
168300	562.1220	0.057618	0.057251
168400	562.4560	0.057530	0.057310
168500	562.7900	0.058275	0.057364
168600	563.1240	0.058132	0.057360
168700	563.4580	0.057987	0.057364
168800	563.7920	0.057715	0.057321
168900	564.1260	0.057028	0.057246
169000	564.4600	0.057178	0.057206
169100	564.7940	0.057638	0.057133
169200	565.1280	0.057717	0.057169
169300	565.4620	0.057316	0.057346
169400	565.7960	0.057214	0.057309
169500	566.1300	0.057482	0.057279
169600	566.4640	0.057992	0.057419
169700	566.7980	0.057634	0.057425
169800	567.1320	0.057230	0.057206
169900	567.4660	0.058715	0.057442
170000	567.8000	0.057943	0.057463
170100	568.1340	0.056346	0.057303
170200	568.4680	0.057253	0.057210
170300	568.8020	0.057596	0.057224
170400	569.1360	0.056594	0.057071
170500	569.4700	0.057556	0.057062
170600	569.8040	0.057273	0.057098
170700	570.1380	0.057349	0.057124
170800	570.4720	0.057840	0.057260
170900	570.8060	0.057509	0.057268
171000	571.1400	0.056447	0.057249
171100	571.4740	0.056455	0.057208
171200	571.8080	0.056559	0.057100
171300	572.1420	0.056908	0.057010
171400	572.4760	0.057712	0.057031
171500	572.8100	0.057623	0.057037
171600	573.1440	0.056057	0.057051
171700	573.4780	0.057566	0.057120
171800	573.8120	0.056647	0.057061
171900	574.1460	0.056279	0.056878
172000	574.4800	0.057277	0.056969
172100	574.8140	0.057408	0.057022
172200	575.1480	0.056906	0.057003
172300	575.4820	0.057679	0.057052
172400	575.8160	0.057259	0.057278
172500	576.1500	0.058331	0.057199
172600	576.4840	0.057197	0.057214
172700	576.8180	0.056705	0.057255
172800	577.1520	0.056641	0.057251
172900	577.4860	0.056455	0.057136
173000	577.8200	0.056910	0.057157
173100	578.1540	0.057062	0.057131
173200	578.4880	0.057633	0.057212
173300	578.8220	0.056659	0.057192
173400	579.1560	0.057012	0.057221
173500	579.4900	0.057495	0.057234
173600	579.8240	0.056986	0.057132
173700	580.1580	0.057523	0.057132
173800	580.4920	0.056717	0.057258
173900	580.8260	0.055816	0.057256
174000	581.1600	0.057968	0.057288
174100	581.4940	0.056536	0.057397
174200	581.8280	0.056402	0.057362
174300	582.1620	0.057748	0.057369
174400	582.4960	0.057915	0.057429
174500	582.8300	0.056882	0.057399
174600	583.1640	0.058326	0.057407
174700	583.4980	0.057078	0.057380
174800	583.8320	0.056325	0.057254
174900	584.1660	0.056780	0.057066
175000	584.5000	0.058738	0.057038
175100	584.8340	0.057669	0.057036
175200	585.1680	0.058075	0.057146
175300	585.5020	0.055578	0.057193
175400	585.8360	0.058095	0.057332
175500	586.1700	0.057419	0.057266
175600	586.5040	0.057147	0.057270
175700	586.8380	0.057181	0.057179
175800	587.1720	0.057131	0.057223
175900	587.5060	0.058030	0.057172
176000	587.8400	0.058405	0.057252
176100	588.1740	0.056563	0.057169
176200	588.5080	0.055843	0.057083
176300	588.8420	0.057282	0.057049
176400	589.1760	0.056841	0.057126
176500	589.5100	0.056649	0.057102
176600	589.8440	0.056697	0.057044
176700	590.1780	0.056673	0.056992
176800	590.5120	0.057129	0.057017
176900	590.8460	0.057503	0.056969
177000	591.1800	0.055256	0.056807
177100	591.5140	0.057255	0.056938
177200	591.8480	0.056772	0.056978
177300	592.1820	0.057290	0.056934
177400	592.5160	0.057079	0.056946
177500	592.8500	0.057909	0.057096
177600	593.1840	0.057067	0.057019
177700	593.5180	0.056522	0.057019
177800	593.8520	0.057838	0.057123
177900	594.1860	0.057801	0.057102
178000	594.5200	0.058553	0.057148
178100	594.8540	0.057265	0.057079
178200	595.1880	0.056647	0.057080
178300	595.5220	0.057017	0.056951
178400	595.8560	0.056757	0.056944
178500	596.1900	0.057020	0.056793
178600	596.5240	0.057070	0.056823
178700	596.8580	0.056471	0.056824
178800	597.1920	0.057251	0.056934
178900	597.5260	0.056125	0.056826
179000	597.8600	0.056941	0.056909
179100	598.1940	0.057098	0.057031
179200	598.5280	0.056079	0.057069
179300	598.8620	0.056572	0.056791
179400	599.1960	0.057833	0.056882
179500	599.5300	0.056755	0.056866
179600	599.8640	0.057769	0.056880
179700	600.1980	0.056540	0.056747
179800	600.5320	0.057215	0.056971
179900	600.8660	0.058009	0.057003
180000	601.2000	0.058402	0.056971
180100	601.5340	0.056405	0.056817
180200	601.8680	0.057017	0.056855
180300	602.2020	0.056493	0.056752
180400	602.5360	0.057056	0.056730
180500	602.8700	0.056748	0.056760
180600	603.2040	0.056733	0.056802
180700	603.5380	0.057327	0.056817
180800	603.8720	0.057835	0.056797
180900	604.2060	0.057698	0.056813
181000	604.5400	0.056943	0.056875
181100	604.8740	0.056896	0.056891
181200	605.2080	0.056892	0.056841
181300	605.5420	0.057048	0.056979
181400	605.8760	0.056834	0.056943
181500	606.2100	0.056026	0.056843
181600	606.5440	0.057896	0.056849
181700	606.8780	0.056878	0.056932
181800	607.2120	0.055502	0.056786
181900	607.5460	0.056611	0.056709
182000	607.8800	0.056786	0.056672
182100	608.2140	0.057529	0.056670
182200	608.5480	0.056608	0.056631
182300	608.8820	0.055774	0.056593
182400	609.2160	0.056502	0.056682
182500	609.5500	0.056948	0.056693
182600	609.8840	0.057836	0.056635
182700	610.2180	0.057650	0.056711
182800	610.5520	0.056667	0.056725
182900	610.8860	0.056980	0.056726
183000	611.2200	0.056012	0.056741
183100	611.5540	0.056218	0.056736
183200	611.8880	0.057022	0.056701
183300	612.2220	0.056142	0.056724
183400	612.5560	0.056978	0.056689
183500	612.8900	0.055683	0.056764
183600	613.2240	0.056672	0.056922
183700	613.5580	0.057435	0.056961
183800	613.8920	0.056570	0.056911
183900	614.2260	0.057728	0.056975
184000	614.5600	0.056803	0.056901
184100	614.8940	0.057053	0.056880
184200	615.2280	0.055529	0.056721
184300	615.5620	0.056738	0.056927
184400	615.8960	0.055749	0.056907
184500	616.2300	0.056281	0.056952
184600	616.5640	0.057157	0.056790
184700	616.8980	0.057237	0.056923
184800	617.2320	0.058626	0.056911
184900	617.5660	0.057238	0.056778
185000	617.9000	0.054576	0.056674
185100	618.2340	0.055931	0.056728
185200	618.5680	0.058222	0.056737
185300	618.9020	0.058510	0.056687
185400	619.2360	0.056994	0.056862
185500	619.5700	0.056858	0.056917
185600	619.9040	0.057259	0.056870
185700	620.2380	0.056313	0.056893
185800	620.5720	0.056330	0.056795
185900	620.9060	0.056367	0.056714
186000	621.2400	0.055893	0.056779
186100	621.5740	0.055440	0.056722
186200	621.9080	0.058727	0.056706
186300	622.2420	0.056981	0.056638
186400	622.5760	0.056506	0.056585
186500	622.9100	0.057331	0.056543
186600	623.2440	0.057015	0.056729
186700	623.5780	0.056318	0.056696
186800	623.9120	0.057493	0.056845
186900	624.2460	0.056994	0.056907
187000	624.5800	0.055775	0.056810
187100	624.9140	0.055881	0.056653
187200	625.2480	0.057657	0.056612
187300	625.5820	0.056064	0.056486
187400	625.9160	0.057518	0.056499
187500	626.2500	0.057457	0.056583
187600	626.5840	0.058233	0.056649
187700	626.9180	0.056745	0.056611
187800	627.2520	0.056513	0.056511
187900	627.5860	0.056057	0.056376
188000	627.9200	0.057573	0.056312
188100	628.2540	0.056056	0.056241
188200	628.5880	0.056926	0.056270
188300	628.9220	0.057906	0.056537
188400	629.2560	0.055957	0.056582
188500	629.5900	0.057294	0.056714
188600	629.9240	0.056051	0.056799
188700	630.2580	0.056940	0.056829
188800	630.5920	0.057785	0.056737
188900	630.9260	0.055475	0.056707
189000	631.2600	0.056878	0.056726
189100	631.5940	0.056880	0.056625
189200	631.9280	0.056488	0.056609
189300	632.2620	0.057021	0.056530
189400	632.5960	0.055565	0.056548
189500	632.9300	0.055197	0.056494
189600	633.2640	0.056684	0.056667
189700	633.5980	0.055959	0.056697
189800	633.9320	0.057667	0.056812
189900	634.2660	0.056464	0.056841
190000	634.6000	0.056126	0.056793
190100	634.9340	0.057105	0.056685
190200	635.2680	0.057833	0.056691
190300	635.6020	0.054743	0.056568
190400	635.9360	0.057518	0.056561
190500	636.2700	0.056109	0.056519
190600	636.6040	0.055265	0.056374
190700	636.9380	0.056523	0.056327
190800	637.2720	0.056856	0.056486
190900	637.6060	0.057275	0.056489
191000	637.9400	0.057330	0.056524
191100	638.2740	0.057459	0.056728
191200	638.6080	0.057006	0.056621
191300	638.9420	0.055881	0.056543
191400	639.2760	0.058111	0.056617
191500	639.6100	0.056804	0.056584
191600	639.9440	0.056300	0.056423
191700	640.2780	0.055506	0.056521
191800	640.6120	0.056985	0.056686
191900	640.9460	0.054756	0.056586
192000	641.2800	0.056484	0.056527
192100	641.6140	0.056263	0.056563
192200	641.9480	0.056321	0.056570
192300	642.2820	0.057264	0.056261
192400	642.6160	0.056507	0.056314
192500	642.9500	0.057231	0.056367
192600	643.2840	0.056671	0.056362
192700	643.6180	0.056748	0.056296
192800	643.9520	0.057563	0.056494
192900	644.2860	0.056633	0.056418
193000	644.6200	0.057705	0.056481
193100	644.9540	0.055626	0.056469
193200	645.2880	0.055768	0.056509
193300	645.6220	0.057119	0.056340
193400	645.9560	0.056735	0.056393
193500	646.2900	0.057005	0.056370
193600	646.6240	0.056931	0.056307
193700	646.9580	0.055887	0.056227
193800	647.2920	0.056429	0.056305
193900	647.6260	0.056600	0.056325
194000	647.9600	0.055582	0.056250
194100	648.2940	0.056094	0.056263
194200	648.6280	0.057007	0.056376
194300	648.9620	0.056462	0.056363
194400	649.2960	0.055875	0.056252
194500	649.6300	0.056411	0.056339
194600	649.9640	0.056793	0.056356
194700	650.2980	0.056529	0.056387
194800	650.6320	0.055229	0.056289
194900	650.9660	0.056237	0.056333
195000	651.3000	0.055322	0.056181
195100	651.6340	0.055454	0.056110
195200	651.9680	0.056201	0.056141
195300	652.3020	0.055714	0.056205
195400	652.6360	0.055718	0.056190
195500	652.9700	0.057008	0.056376
195600	653.3040	0.056689	0.056581
195700	653.6380	0.057114	0.056456
195800	653.9720	0.056414	0.056478
195900	654.3060	0.056262	0.056513
196000	654.6400	0.055855	0.056434
196100	654.9740	0.056201	0.056391
196200	655.3080	0.056630	0.056411
196300	655.6420	0.057216	0.056431
196400	655.9760	0.056057	0.056344
196500	656.3100	0.056199	0.056338
196600	656.6440	0.056896	0.056447
196700	656.9780	0.055600	0.056466
196800	657.3120	0.055872	0.056410
196900	657.6460	0.056578	0.056512
197000	657.9800	0.055890	0.056464
197100	658.3140	0.057152	0.056481
197200	658.6480	0.056032	0.056447
197300	658.9820	0.056656	0.056543
197400	659.3160	0.057282	0.056553
197500	659.6500	0.057364	0.056711
197600	659.9840	0.056736	0.056637
197700	660.3180	0.055363	0.056598
197800	660.6520	0.056564	0.056548
197900	660.9860	0.055581	0.056465
198000	661.3200	0.055764	0.056406
198100	661.6540	0.055893	0.056392
198200	661.9880	0.056603	0.056397
198300	662.3220	0.055622	0.056359
198400	662.6560	0.056692	0.056324
198500	662.9900	0.056883	0.056308
198600	663.3240	0.055086	0.056299
198700	663.6580	0.057049	0.056377
198800	663.9920	0.056457	0.056492
198900	664.3260	0.056542	0.056546
199000	664.6600	0.057181	0.056547
199100	664.9940	0.055078	0.056369
199200	665.3280	0.056125	0.056324
199300	665.6620	0.055767	0.056190
199400	665.9960	0.055938	0.056267
199500	666.3300	0.056676	0.056237
199600	666.6640	0.056222	0.056274
199700	666.9980	0.055828	0.056297
199800	667.3320	0.056183	0.056323
199900	667.6660	0.056709	0.056179
200000	668.0000	0.055559	0.056113
200100	668.3340	0.056876	0.056205
200200	668.6680	0.055157	0.056039
200300	669.0020	0.056365	0.055959
200400	669.3360	0.055358	0.055954
200500	669.6700	0.056159	0.056004
200600	670.0040	0.057109	0.055935
200700	670.3380	0.056562	0.056056
200800	670.6720	0.055957	0.056035
200900	671.0060	0.056456	0.056149
201000	671.3400	0.055789	0.056122
201100	671.6740	0.054289	0.056136
201200	672.0080	0.056414	0.056053
201300	672.3420	0.055973	0.056123
201400	672.6760	0.056588	0.056100
201500	673.0100	0.056906	0.056084
201600	673.3440	0.054833	0.056042
201700	673.6780	0.055408	0.056032
201800	674.0120	0.056900	0.056064
201900	674.3460	0.057146	0.056008
202000	674.6800	0.056220	0.055969
202100	675.0140	0.056140	0.056033
202200	675.3480	0.055691	0.056030
202300	675.6820	0.056652	0.056023
202400	676.0160	0.056334	0.056053
202500	676.3500	0.056674	0.056141
202600	676.6840	0.057132	0.056186
202700	677.0180	0.056558	0.056280
202800	677.3520	0.057065	0.056332
202900	677.6860	0.056252	0.056273
203000	678.0200	0.056835	0.056327
203100	678.3540	0.055208	0.056194
203200	678.6880	0.056396	0.056168
203300	679.0220	0.056118	0.056103
203400	679.3560	0.055233	0.056129
203500	679.6900	0.056005	0.055962
203600	680.0240	0.056245	0.056089
203700	680.3580	0.056641	0.056149
203800	680.6920	0.057143	0.056240
203900	681.0260	0.055971	0.056248
204000	681.3600	0.056161	0.056304
204100	681.6940	0.056948	0.056337
204200	682.0280	0.056553	0.056295
204300	682.3620	0.056194	0.056208
204400	682.6960	0.056940	0.056308
204500	683.0300	0.055184	0.056170
204600	683.3640	0.056417	0.056200
204700	683.6980	0.055971	0.056163
204800	684.0320	0.056086	0.056232
204900	684.3660	0.056197	0.056186
205000	684.7000	0.055395	0.056330
205100	685.0340	0.056197	0.056292
205200	685.3680	0.055546	0.056274
205300	685.7020	0.056620	0.056326
205400	686.0360	0.055912	0.056217
205500	686.3700	0.055758	0.056267
205600	686.7040	0.055015	0.056078
205700	687.0380	0.056352	0.056086
205800	687.3720	0.056401	0.056010
205900	687.7060	0.056767	0.056057
206000	688.0400	0.056571	0.056020
206100	688.3740	0.056193	0.056116
206200	688.7080	0.055627	0.056152
206300	689.0420	0.056294	0.056160
206400	689.3760	0.056364	0.056111
206500	689.7100	0.056385	0.056119
206600	690.0440	0.055988	0.056138
206700	690.3780	0.055390	0.056065
206800	690.7120	0.055682	0.055959
206900	691.0460	0.055725	0.055973
207000	691.3800	0.055291	0.055893
207100	691.7140	0.055739	0.055930
207200	692.0480	0.056425	0.055952
207300	692.3820	0.055211	0.055952
207400	692.7160	0.056756	0.056047
207500	693.0500	0.055258	0.055969
207600	693.3840	0.056386	0.056035
207700	693.7180	0.055178	0.056042
207800	694.0520	0.056336	0.056173
207900	694.3860	0.055247	0.056143
208000	694.7200	0.055754	0.056267
208100	695.0540	0.055185	0.056063
208200	695.3880	0.055649	0.056032
208300	695.7220	0.056456	0.055976
208400	696.0560	0.057218	0.055904
208500	696.3900	0.056447	0.055945
208600	696.7240	0.056295	0.056058
208700	697.0580	0.055484	0.056013
208800	697.3920	0.055827	0.055939
208900	697.7260	0.056308	0.055995
209000	698.0600	0.056529	0.055891
209100	698.3940	0.056323	0.055882
209200	698.7280	0.055726	0.056043
209300	699.0620	0.055090	0.056057
209400	699.3960	0.055688	0.056027
209500	699.7300	0.056151	0.056030
209600	700.0640	0.054615	0.055993
209700	700.3980	0.055149	0.055970
209800	700.7320	0.056084	0.056008
209900	701.0660	0.055482	0.055959
210000	701.4000	0.055841	0.055971
210100	701.7340	0.056047	0.055950
210200	702.0680	0.056716	0.056098
210300	702.4020	0.056755	0.056159
210400	702.7360	0.055984	0.056149
210500	703.0700	0.055470	0.056114
210600	703.4040	0.056683	0.056298
210700	703.7380	0.056127	0.056162
210800	704.0720	0.055643	0.055949
210900	704.4060	0.055700	0.056129
211000	704.7400	0.054647	0.056167
211100	705.0740	0.054991	0.056038
211200	705.4080	0.056022	0.056061
211300	705.7420	0.056624	0.056127
211400	706.0760	0.056411	0.055951
211500	706.4100	0.056581	0.056008
211600	706.7440	0.056408	0.056050
211700	707.0780	0.056081	0.055947
211800	707.4120	0.056584	0.056001
211900	707.7460	0.055694	0.056151
212000	708.0800	0.056865	0.056198
212100	708.4140	0.056129	0.056118
212200	708.7480	0.056211	0.056117
212300	709.0820	0.055945	0.056093
212400	709.4160	0.056411	0.055980
212500	709.7500	0.056316	0.055871
212600	710.0840	0.056126	0.055752
212700	710.4180	0.054844	0.055753
212800	710.7520	0.057003	0.055881
212900	711.0860	0.056148	0.055816
213000	711.4200	0.056541	0.055868
213100	711.7540	0.056643	0.056060
213200	712.0880	0.055872	0.056064
213300	712.4220	0.055085	0.055823
213400	712.7560	0.055805	0.055935
213500	713.0900	0.054787	0.055959
213600	713.4240	0.055151	0.055739
213700	713.7580	0.055946	0.055658
213800	714.0920	0.055583	0.055751
213900	714.4260	0.055809	0.055774
214000	714.7600	0.055198	0.055749
214100	715.0940	0.055825	0.055993
214200	715.4280	0.056142	0.056029
214300	715.7620	0.055449	0.056016
214400	716.0960	0.054769	0.055930
214500	716.4300	0.055811	0.055901
214600	716.7640	0.055442	0.055777
214700	717.0980	0.055540	0.055754
214800	717.4320	0.057454	0.055885
214900	717.7660	0.057094	0.055902
215000	718.1000	0.055427	0.055820
215100	718.4340	0.054753	0.055814
215200	718.7680	0.055665	0.055892
215300	719.1020	0.055221	0.055685
215400	719.4360	0.056514	0.055637
215500	719.7700	0.056494	0.055640
215600	720.1040	0.056159	0.055763
215700	720.4380	0.055902	0.055803
215800	720.7720	0.056815	0.055933
215900	721.1060	0.055769	0.055846
216000	721.4400	0.055552	0.055759
216100	721.7740	0.055713	0.055539
216200	722.1080	0.055974	0.055473
216300	722.4420	0.057036	0.055562
216400	722.7760	0.054884	0.055595
216500	723.1100	0.058030	0.055787
216600	723.4440	0.055624	0.055876
216700	723.7780	0.057254	0.055953
216800	724.1120	0.055131	0.055743
216900	724.4460	0.056539	0.055883
217000	724.7800	0.056621	0.055961
217100	725.1140	0.056401	0.055883
217200	725.4480	0.054763	0.055740
217300	725.7820	0.055876	0.055867
217400	726.1160	0.054832	0.055778
217500	726.4500	0.055195	0.055710
217600	726.7840	0.056004	0.055758
217700	727.1180	0.056382	0.055942
217800	727.4520	0.055545	0.055924
217900	727.7860	0.056373	0.056023
218000	728.1200	0.056494	0.055983
218100	728.4540	0.054983	0.056046
218200	728.7880	0.055740	0.055936
218300	729.1220	0.055449	0.055896
218400	729.4560	0.056131	0.055933
218500	729.7900	0.055787	0.055916
218600	730.1240	0.055271	0.055845
218700	730.4580	0.055402	0.055829
218800	730.7920	0.056292	0.055804
218900	731.1260	0.055389	0.055630
219000	731.4600	0.055258	0.055641
219100	731.7940	0.054869	0.055570
219200	732.1280	0.055448	0.055627
219300	732.4620	0.055037	0.055613
219400	732.7960	0.057216	0.055750
219500	733.1300	0.055395	0.055791
219600	733.4640	0.056932	0.055888
219700	733.7980	0.055612	0.055680
219800	734.1320	0.055358	0.055717
219900	734.4660	0.055531	0.055555
220000	734.8000	0.055871	0.055468
220100	735.1340	0.055766	0.055540
220200	735.4680	0.055941	0.055682
220300	735.8020	0.056716	0.055756
220400	736.1360	0.055606	0.055908
220500	736.4700	0.054973	0.055992
220600	736.8040	0.055908	0.055935
220700	737.1380	0.056201	0.055996
220800	737.4720	0.055423	0.056015
220900	737.8060	0.055158	0.055866
221000	738.1400	0.056019	0.055850
221100	738.4740	0.055676	0.055909
221200	738.8080	0.055522	0.055818
221300	739.1420	0.055829	0.055702
221400	739.4760	0.055157	0.055737
221500	739.8100	0.055835	0.055757
221600	740.1440	0.054521	0.055666
221700	740.4780	0.056196	0.055734
221800	740.8120	0.055108	0.055784
221900	741.1460	0.056675	0.055799
222000	741.4800	0.054563	0.055651
222100	741.8140	0.056346	0.055674
222200	742.1480	0.055418	0.055569
222300	742.4820	0.056020	0.055452
222400	742.8160	0.056334	0.055628
222500	743.1500	0.056808	0.055694
222600	743.4840	0.056140	0.055652
222700	743.8180	0.055345	0.055645
222800	744.1520	0.055734	0.055721
222900	744.4860	0.056116	0.055528
223000	744.8200	0.054549	0.055522
223100	745.1540	0.055935	0.055638
223200	745.4880	0.055022	0.055724
223300	745.8220	0.055620	0.055828
223400	746.1560	0.056495	0.055854
223500	746.4900	0.055061	0.055749
223600	746.8240	0.054669	0.055540
223700	747.1580	0.056631	0.055534
223800	747.4920	0.056717	0.055429
223900	747.8260	0.055900	0.055495
224000	748.1600	0.055624	0.055665
224100	748.4940	0.055937	0.055859
224200	748.8280	0.055318	0.055789
224300	749.1620	0.054867	0.055751
224400	749.4960	0.056507	0.055689
224500	749.8300	0.056419	0.055599
224600	750.1640	0.055578	0.055531
224700	750.4980	0.054898	0.055469
224800	750.8320	0.055572	0.055651
224900	751.1660	0.056595	0.055670
225000	751.5000	0.054882	0.055641
225100	751.8340	0.055042	0.055644
225200	752.1680	0.054984	0.055692
225300	752.5020	0.056197	0.055557
225400	752.8360	0.054104	0.055440
225500	753.1700	0.055886	0.055529
225600	753.5040	0.054198	0.055525
225700	753.8380	0.056651	0.055694
225800	754.1720	0.055230	0.055602
225900	754.5060	0.055716	0.055719
226000	754.8400	0.054894	0.055584
226100	755.1740	0.054973	0.055574
226200	755.5080	0.055133	0.055381
226300	755.8420	0.054405	0.055361
226400	756.1760	0.055598	0.055329
226500	756.5100	0.054937	0.055378
226600	756.8440	0.055511	0.055389
226700	757.1780	0.056489	0.055546
226800	757.5120	0.055587	0.055544
226900	757.8460	0.055955	0.055685
227000	758.1800	0.055252	0.055796
227100	758.5140	0.055735	0.055791
227200	758.8480	0.054844	0.055692
227300	759.1820	0.056317	0.055824
227400	759.5160	0.056976	0.055760
227500	759.8500	0.056209	0.055671
227600	760.1840	0.055267	0.055555
227700	760.5180	0.054490	0.055547
227800	760.8520	0.056248	0.055568
227900	761.1860	0.054695	0.055468
228000	761.5200	0.054672	0.055570
228100	761.8540	0.053874	0.055638
228200	762.1880	0.056429	0.055630
228300	762.5220	0.055352	0.055592
228400	762.8560	0.054040	0.055479
228500	763.1900	0.054968	0.055320
228600	763.5240	0.055052	0.055339
228700	763.8580	0.057673	0.055390
228800	764.1920	0.055171	0.055237
228900	764.5260	0.055317	0.055237
229000	764.8600	0.055317	0.055218
229100	765.1940	0.055697	0.055187
229200	765.5280	0.055545	0.055238
229300	765.8620	0.054685	0.055437
229400	766.1960	0.055574	0.055572
229500	766.5300	0.056041	0.055603
229600	766.8640	0.056080	0.055665
229700	767.1980	0.054991	0.055622
229800	767.5320	0.055104	0.055604
229900	767.8660	0.056611	0.055660
230000	768.2000	0.055813	0.055655
230100	768.5340	0.054453	0.055487
230200	768.8680	0.055274	0.055458
230300	769.2020	0.055680	0.055393
230400	769.5360	0.054763	0.055273
230500	769.8700	0.054661	0.055248
230600	770.2040	0.054487	0.055279
230700	770.5380	0.056095	0.055191
230800	770.8720	0.055089	0.055184
230900	771.2060	0.055958	0.055197
231000	771.5400	0.055401	0.055282
231100	771.8740	0.055629	0.055316
231200	772.2080	0.056717	0.055421
231300	772.5420	0.055331	0.055349
231400	772.8760	0.055008	0.055297
231500	773.2100	0.055174	0.055289
231600	773.5440	0.056104	0.055385
231700	773.8780	0.053169	0.055237
231800	774.2120	0.055469	0.055397
231900	774.5460	0.055616	0.055568
232000	774.8800	0.055143	0.055466
232100	775.2140	0.055352	0.055392
232200	775.5480	0.054812	0.055471
232300	775.8820	0.055130	0.055350
232400	776.2160	0.055079	0.055258
232500	776.5500	0.055078	0.055310
232600	776.8840	0.054548	0.055275
232700	777.2180	0.054829	0.055173
232800	777.5520	0.055901	0.055177
232900	777.8860	0.055355	0.055174
233000	778.2200	0.055735	0.055252
233100	778.5540	0.056463	0.055251
233200	778.8880	0.055295	0.055362
233300	779.2220	0.055450	0.055275
233400	779.5560	0.056202	0.055370
233500	779.8900	0.055214	0.055398
233600	780.2240	0.055109	0.055436
233700	780.5580	0.055763	0.055473
233800	780.8920	0.054429	0.055581
233900	781.2260	0.055044	0.055436
234000	781.5600	0.055669	0.055368
234100	781.8940	0.055283	0.055393
234200	782.2280	0.056150	0.055322
234300	782.5620	0.054980	0.055227
234400	782.8960	0.055056	0.055313
234500	783.2300	0.056278	0.055345
234600	783.5640	0.056026	0.055435
234700	783.8980	0.055544	0.055432
234800	784.2320	0.056182	0.055541
234900	784.5660	0.054659	0.055455
235000	784.9000	0.054478	0.055395
235100	785.2340	0.055971	0.055394
235200	785.5680	0.055198	0.055361
235300	785.9020	0.055581	0.055343
235400	786.2360	0.055463	0.055381
235500	786.5700	0.056001	0.055505
235600	786.9040	0.055773	0.055421
235700	787.2380	0.055773	0.055563
235800	787.5720	0.055454	0.055522
235900	787.9060	0.055901	0.055503
236000	788.2400	0.056316	0.055288
236100	788.5740	0.054567	0.055289
236200	788.9080	0.054507	0.055088
236300	789.2420	0.053798	0.054989
236400	789.5760	0.055314	0.055125
236500	789.9100	0.055525	0.055349
236600	790.2440	0.055541	0.055337
236700	790.5780	0.056406	0.055477
236800	790.9120	0.055156	0.055600
236900	791.2460	0.055190	0.055522
237000	791.5800	0.055495	0.055391
237100	791.9140	0.055474	0.055353
237200	792.2480	0.054499	0.055256
237300	792.5820	0.055428	0.055288
237400	792.9160	0.055241	0.055228
237500	793.2500	0.055122	0.055245
237600	793.5840	0.053791	0.055170
237700	793.9180	0.055633	0.055261
237800	794.2520	0.054489	0.055255
237900	794.5860	0.054270	0.055286
238000	794.9200	0.055419	0.055273
238100	795.2540	0.054341	0.055302
238200	795.5880	0.055015	0.055267
238300	795.9220	0.055727	0.055362
238400	796.2560	0.055254	0.055294
238500	796.5900	0.055733	0.055240
238600	796.9240	0.055569	0.055314
238700	797.2580	0.056806	0.055337
238800	797.5920	0.054453	0.055250
238900	797.9260	0.054002	0.055228
239000	798.2600	0.055314	0.055244
239100	798.5940	0.054467	0.055276
239200	798.9280	0.055188	0.055233
239300	799.2620	0.055731	0.055304
239400	799.5960	0.055572	0.055398
239500	799.9300	0.054796	0.055441
239600	800.2640	0.056778	0.055454
239700	800.5980	0.056789	0.055620
239800	800.9320	0.056543	0.055551
239900	801.2660	0.054058	0.055516
240000	801.6000	0.054957	0.055570
240100	801.9340	0.053830	0.055591
240200	802.2680	0.055685	0.055489
240300	802.6020	0.056269	0.055450
240400	802.9360	0.055755	0.055475
240500	803.2700	0.055690	0.055399
240600	803.6040	0.054274	0.055279
240700	803.9380	0.055896	0.055253
240800	804.2720	0.055380	0.055273
240900	804.6060	0.054917	0.055185
241000	804.9400	0.056282	0.055234
241100	805.2740	0.055089	0.055310
241200	805.6080	0.054663	0.055251
241300	805.9420	0.055308	0.055143
241400	806.2760	0.056244	0.055190
241500	806.6100	0.054688	0.055023
241600	806.9440	0.056402	0.054997
241700	807.2780	0.054225	0.055039
241800	807.6120	0.057488	0.055184
241900	807.9460	0.055860	0.055244
242000	808.2800	0.054900	0.055344
242100	808.6140	0.055234	0.055280
242200	808.9480	0.054335	0.055216
242300	809.2820	0.053479	0.055031
242400	809.6160	0.054411	0.054933
242500	809.9500	0.054909	0.054885
242600	810.2840	0.055074	0.054934
242700	810.6180	0.056400	0.055083
242800	810.9520	0.054877	0.055165
242900	811.2860	0.055232	0.055213
243000	811.6200	0.054658	0.055280
243100	811.9540	0.054214	0.055216
243200	812.2880	0.054833	0.055046
243300	812.6220	0.055281	0.054943
243400	812.9560	0.055232	0.054869
243500	813.2900	0.055551	0.054934
243600	813.6240	0.056001	0.055101
243700	813.9580	0.055051	0.055177
243800	814.2920	0.054813	0.055328
243900	814.6260	0.055704	0.055337
244000	814.9600	0.055394	0.055177
244100	815.2940	0.055112	0.055131
244200	815.6280	0.054752	0.055041
244300	815.9620	0.055134	0.054864
244400	816.2960	0.053815	0.054875
244500	816.6300	0.055088	0.054854
244600	816.9640	0.055015	0.054777
244700	817.2980	0.055847	0.054811
244800	817.6320	0.055838	0.054984
244900	817.9660	0.055062	0.055023
245000	818.3000	0.055074	0.055150
245100	818.6340	0.054962	0.055114
245200	818.9680	0.054580	0.055064
245300	819.3020	0.054192	0.055019
245400	819.6360	0.056399	0.055036
245500	819.9700	0.056139	0.055030
245600	820.3040	0.054858	0.055115
245700	820.6380	0.056436	0.055255
245800	820.9720	0.055050	0.055243
245900	821.3060	0.055237	0.055122
246000	821.6400	0.053941	0.055212
246100	821.9740	0.055411	0.055236
246200	822.3080	0.054577	0.055032
246300	822.6420	0.054482	0.055133
246400	822.9760	0.054568	0.055243
246500	823.3100	0.054342	0.055027
246600	823.6440	0.054810	0.054904
246700	823.9780	0.054391	0.054998
246800	824.3120	0.055028	0.054884
246900	824.6460	0.053736	0.054811
247000	824.9800	0.055260	0.054927
247100	825.3140	0.054277	0.054915
247200	825.6480	0.053888	0.054875
247300	825.9820	0.056238	0.054935
247400	826.3160	0.055386	0.055011
247500	826.6500	0.055129	0.054963
247600	826.9840	0.055074	0.054977
247700	827.3180	0.055782	0.055171
247800	827.6520	0.053806	0.055092
247900	827.9860	0.054892	0.055043
248000	828.3200	0.054925	0.055089
248100	828.6540	0.055686	0.055095
248200	828.9880	0.055505	0.054980
248300	829.3220	0.055802	0.055010
248400	829.6560	0.054894	0.054942
248500	829.9900	0.056411	0.054855
248600	830.3240	0.055272	0.054873
248700	830.6580	0.055254	0.054910
248800	830.9920	0.054018	0.054845
248900	831.3260	0.053660	0.054890
249000	831.6600	0.053501	0.055074
249100	831.9940	0.056084	0.055045
249200	832.3280	0.054832	0.054987
249300	832.6620	0.055890	0.054995
249400	832.9960	0.055598	0.055058
249500	833.3300	0.055137	0.054914
249600	833.6640	0.054739	0.055017
249700	833.9980	0.054345	0.055134
249800	834.3320	0.053787	0.055148
249900	834.6660	0.054799	0.055104
250000	835.0000	0.054666	0.055026
250100	835.3340	0.054864	0.054990
250200	835.6680	0.055854	0.054869
250300	836.0020	0.055427	0.054996
250400	836.3360	0.055111	0.054997
250500	836.6700	0.054478	0.054978
250600	837.0040	0.053518	0.054858
250700	837.3380	0.055184	0.054878
250800	837.6720	0.054471	0.054827
250900	838.0060	0.055674	0.054857
251000	838.3400	0.055406	0.055025
251100	838.6740	0.054480	0.055044
251200	839.0080	0.054457	0.055013
251300	839.3420	0.054359	0.054877
251400	839.6760	0.053383	0.054809
251500	840.0100	0.054333	0.054796
251600	840.3440	0.053511	0.054798
251700	840.6780	0.055533	0.054765
251800	841.0120	0.054153	0.054822
251900	841.3460	0.054030	0.054869
252000	841.6800	0.054593	0.054725
252100	842.0140	0.055079	0.054774
252200	842.3480	0.055323	0.054722
252300	842.6820	0.054313	0.054713
252400	843.0160	0.054626	0.054653
252500	843.3500	0.054792	0.054736
252600	843.6840	0.054541	0.054767
252700	844.0180	0.054471	0.054752
252800	844.3520	0.054750	0.054814
252900	844.6860	0.055163	0.054860
253000	845.0200	0.054703	0.054893
253100	845.3540	0.054840	0.054881
253200	845.6880	0.054787	0.055029
253300	846.0220	0.056218	0.055155
253400	846.3560	0.055360	0.055181
253500	846.6900	0.054711	0.055150
253600	847.0240	0.054736	0.055204
253700	847.3580	0.054399	0.055137
253800	847.6920	0.054582	0.054992
253900	848.0260	0.055119	0.055032
254000	848.3600	0.053494	0.054999
254100	848.6940	0.054800	0.054994
254200	849.0280	0.054039	0.054949
254300	849.3620	0.054240	0.055013
254400	849.6960	0.055281	0.055041
254500	850.0300	0.054881	0.055095
254600	850.3640	0.053873	0.054921
254700	850.6980	0.054786	0.055001
254800	851.0320	0.055790	0.054968
254900	851.3660	0.055029	0.054905
255000	851.7000	0.055073	0.054862
255100	852.0340	0.053688	0.055112
255200	852.3680	0.054964	0.055140
255300	852.7020	0.054865	0.055153
255400	853.0360	0.055524	0.055075
255500	853.3700	0.054553	0.054983
255600	853.7040	0.055021	0.054801
255700	854.0380	0.055602	0.054795
255800	854.3720	0.053593	0.054619
255900	854.7060	0.055204	0.054726
256000	855.0400	0.054725	0.054856
256100	855.3740	0.054117	0.054846
256200	855.7080	0.056102	0.054818
256300	856.0420	0.054439	0.054944
256400	856.3760	0.055115	0.054908
256500	856.7100	0.056240	0.054985
256600	857.0440	0.052770	0.054951
256700	857.3780	0.054705	0.054912
256800	857.7120	0.055788	0.055022
256900	858.0460	0.055154	0.054937
257000	858.3800	0.055196	0.054809
257100	858.7140	0.054631	0.054837
257200	859.0480	0.054069	0.054898
257300	859.3820	0.055441	0.054690
257400	859.7160	0.055566	0.054726
257500	860.0500	0.054922	0.054625
257600	860.3840	0.054098	0.054643
257700	860.7180	0.053172	0.054608
257800	861.0520	0.055113	0.054686
257900	861.3860	0.055286	0.054724
258000	861.7200	0.054836	0.054901
258100	862.0540	0.055615	0.054850
258200	862.3880	0.055360	0.054852
258300	862.7220	0.053937	0.054873
258400	863.0560	0.055074	0.054741
258500	863.3900	0.054565	0.054700
258600	863.7240	0.055153	0.054782
258700	864.0580	0.054812	0.054832
258800	864.3920	0.055081	0.054715
258900	864.7260	0.055261	0.054768
259000	865.0600	0.055521	0.054716
259100	865.3940	0.055836	0.054737
259200	865.7280	0.054685	0.054590
259300	866.0620	0.054505	0.054668
259400	866.3960	0.055252	0.054655
259500	866.7300	0.054994	0.054651
259600	867.0640	0.053522	0.054553
259700	867.3980	0.055687	0.054655
259800	867.7320	0.054434	0.054731
259900	868.0660	0.054692	0.054794
260000	868.4000	0.054895	0.054764
260100	868.7340	0.055523	0.054824
260200	869.0680	0.055959	0.054924
260300	869.4020	0.054560	0.054853
260400	869.7360	0.055377	0.054780
260500	870.0700	0.053419	0.054759
260600	870.4040	0.056099	0.054867
260700	870.7380	0.055902	0.054821
260800	871.0720	0.054146	0.054767
260900	871.4060	0.055309	0.054771
261000	871.7400	0.054876	0.054980
261100	872.0740	0.054542	0.054833
261200	872.4080	0.054002	0.054640
261300	872.7420	0.054061	0.054620
261400	873.0760	0.054882	0.054711
261500	873.4100	0.054352	0.054536
261600	873.7440	0.054499	0.054435
261700	874.0780	0.055709	0.054552
261800	874.4120	0.055532	0.054687
261900	874.7460	0.055877	0.054683
262000	875.0800	0.054756	0.054693
262100	875.4140	0.055328	0.054818
262200	875.7480	0.054526	0.054831
262300	876.0820	0.054536	0.054760
262400	876.4160	0.054177	0.054645
262500	876.7500	0.054696	0.054680
262600	877.0840	0.055664	0.054689
262700	877.4180	0.055681	0.054664
262800	877.7520	0.054593	0.054604
262900	878.0860	0.054796	0.054731
263000	878.4200	0.053856	0.054678
263100	878.7540	0.054367	0.054607
263200	879.0880	0.055014	0.054515
263300	879.4220	0.054651	0.054606
263400	879.7560	0.054058	0.054665
263500	880.0900	0.054783	0.054693
263600	880.4240	0.054435	0.054802
263700	880.7580	0.054420	0.054956
263800	881.0920	0.054515	0.054879
263900	881.4260	0.053416	0.054707
264000	881.7600	0.053944	0.054653
264100	882.0940	0.054729	0.054600
264200	882.4280	0.055971	0.054486
264300	882.7620	0.055201	0.054587
264400	883.0960	0.054960	0.054621
264500	883.4300	0.054572	0.054706
264600	883.7640	0.054848	0.054726
264700	884.0980	0.054200	0.054705
264800	884.4320	0.054978	0.054635
264900	884.7660	0.055117	0.054641
265000	885.1000	0.055291	0.054616
265100	885.4340	0.055246	0.054593
265200	885.7680	0.054181	0.054691
265300	886.1020	0.053207	0.054563
265400	886.4360	0.054719	0.054512
265500	886.7700	0.054734	0.054412
265600	887.1040	0.055614	0.054493
265700	887.4380	0.053680	0.054440
265800	887.7720	0.054604	0.054633
265900	888.1060	0.056199	0.054812
266000	888.4400	0.055135	0.054818
266100	888.7740	0.055690	0.054757
266200	889.1080	0.054237	0.054724
266300	889.4420	0.053916	0.054618
266400	889.7760	0.055214	0.054485
266500	890.1100	0.054436	0.054508
266600	890.4440	0.055119	0.054527
266700	890.7780	0.054084	0.054542
266800	891.1120	0.054699	0.054553
266900	891.4460	0.054513	0.054592
267000	891.7800	0.053236	0.054456
267100	892.1140	0.054799	0.054329
267200	892.4480	0.056372	0.054508
267300	892.7820	0.054725	0.054489
267400	893.1160	0.054352	0.054436
267500	893.4500	0.053426	0.054535
267600	893.7840	0.053866	0.054547
267700	894.1180	0.055015	0.054489
267800	894.4520	0.056151	0.054585
267900	894.7860	0.053966	0.054621
268000	895.1200	0.054558	0.054694
268100	895.4540	0.054824	0.054688
268200	895.7880	0.054105	0.054666
268300	896.1220	0.055031	0.054564
268400	896.4560	0.055067	0.054489
268500	896.7900	0.055332	0.054511
268600	897.1240	0.054178	0.054613
268700	897.4580	0.054759	0.054477
268800	897.7920	0.054210	0.054503
268900	898.1260	0.053984	0.054426
269000	898.4600	0.053952	0.054363
269100	898.7940	0.054881	0.054288
269200	899.1280	0.055422	0.054384
269300	899.4620	0.054588	0.054371
269400	899.7960	0.054254	0.054524
269500	900.1300	0.054387	0.054501
269600	900.4640	0.054821	0.054484
269700	900.7980	0.054317	0.054415
269800	901.1320	0.055987	0.054471
269900	901.4660	0.055006	0.054455
270000	901.8000	0.053933	0.054469
270100	902.1340	0.054074	0.054582
270200	902.4680	0.054283	0.054632
270300	902.8020	0.053961	0.054583
270400	903.1360	0.054674	0.054483
270500	903.4700	0.055109	0.054541
270600	903.8040	0.053656	0.054487
270700	904.1380	0.054067	0.054371
270800	904.4720	0.054573	0.054431
270900	904.8060	0.054920	0.054483
271000	905.1400	0.055070	0.054497
271100	905.4740	0.054168	0.054532
271200	905.8080	0.054838	0.054534
271300	906.1420	0.055812	0.054484
271400	906.4760	0.053829	0.054563
271500	906.8100	0.054457	0.054546
271600	907.1440	0.054154	0.054475
271700	907.4780	0.055433	0.054523
271800	907.8120	0.055288	0.054417
271900	908.1460	0.054385	0.054400
272000	908.4800	0.055426	0.054369
272100	908.8140	0.054701	0.054383
272200	909.1480	0.053260	0.054358
272300	909.4820	0.053567	0.054429
272400	909.8160	0.054931	0.054388
272500	910.1500	0.054913	0.054382
272600	910.4840	0.054628	0.054359
272700	910.8180	0.055073	0.054388
272800	911.1520	0.053850	0.054357
272900	911.4860	0.054573	0.054346
273000	911.8200	0.055148	0.054372
273100	912.1540	0.054921	0.054428
273200	912.4880	0.054453	0.054430
273300	912.8220	0.053453	0.054495
273400	913.1560	0.053956	0.054496
273500	913.4900	0.053952	0.054421
273600	913.8240	0.054698	0.054352
273700	914.1580	0.055117	0.054375
273800	914.4920	0.055511	0.054376
273900	914.8260	0.055139	0.054380
274000	915.1600	0.054410	0.054507
274100	915.4940	0.056751	0.054679
274200	915.8280	0.054662	0.054704
274300	916.1620	0.055577	0.054728
274400	916.4960	0.054617	0.054770
274500	916.8300	0.054598	0.054653
274600	917.1640	0.054419	0.054530
274700	917.4980	0.053506	0.054463
274800	917.8320	0.053609	0.054476
274900	918.1660	0.055123	0.054534
275000	918.5000	0.054071	0.054571
275100	918.8340	0.054775	0.054555
275200	919.1680	0.053931	0.054721
275300	919.5020	0.053667	0.054694
275400	919.8360	0.054504	0.054639
275500	920.1700	0.054318	0.054690
275600	920.5040	0.053581	0.054597
275700	920.8380	0.053494	0.054346
275800	921.1720	0.054365	0.054372
275900	921.5060	0.054118	0.054303
276000	921.8400	0.054143	0.054253
276100	922.1740	0.054676	0.054316
276200	922.5080	0.053508	0.054498
276300	922.8420	0.054989	0.054428
276400	923.1760	0.054423	0.054377
276500	923.5100	0.054381	0.054419
276600	923.8440	0.055783	0.054415
276700	924.1780	0.055371	0.054335
276800	924.5120	0.053951	0.054312
276900	924.8460	0.053608	0.054368
277000	925.1800	0.054302	0.054320
277100	925.5140	0.054349	0.054233
277200	925.8480	0.054526	0.054262
277300	926.1820	0.053671	0.054270
277400	926.5160	0.054039	0.054297
277500	926.8500	0.052968	0.054293
277600	927.1840	0.053231	0.054297
277700	927.5180	0.054352	0.054258
277800	927.8520	0.053632	0.054273
277900	928.1860	0.054128	0.054287
278000	928.5200	0.052758	0.054261
278100	928.8540	0.054592	0.054369
278200	929.1880	0.054206	0.054296
278300	929.5220	0.054738	0.054415
278400	929.8560	0.054910	0.054459
278500	930.1900	0.053407	0.054396
278600	930.5240	0.054766	0.054297
278700	930.8580	0.054857	0.054392
278800	931.1920	0.053915	0.054267
278900	931.5260	0.053756	0.054033
279000	931.8600	0.053724	0.054125
279100	932.1940	0.054452	0.054233
279200	932.5280	0.054660	0.054241
279300	932.8620	0.053511	0.054117
279400	933.1960	0.053740	0.054287
279500	933.5300	0.055457	0.054259
279600	933.8640	0.054248	0.054245
279700	934.1980	0.054932	0.054271
279800	934.5320	0.054762	0.054394
279900	934.8660	0.055222	0.054256
280000	935.2000	0.054710	0.054316
280100	935.5340	0.053152	0.054258
280200	935.8680	0.054245	0.054209
280300	936.2020	0.053837	0.054150
280400	936.5360	0.053664	0.054196
280500	936.8700	0.053716	0.054135
280600	937.2040	0.055194	0.054175
280700	937.5380	0.053850	0.054114
280800	937.8720	0.054568	0.054158
280900	938.2060	0.054235	0.054214
281000	938.5400	0.053324	0.054193
281100	938.8740	0.053711	0.054289
281200	939.2080	0.052781	0.054269
281300	939.5420	0.053097	0.054170
281400	939.8760	0.054162	0.054264
281500	940.2100	0.054195	0.054259
281600	940.5440	0.054698	0.054155
281700	940.8780	0.053959	0.054140
281800	941.2120	0.054873	0.054327
281900	941.5460	0.054393	0.054200
282000	941.8800	0.053421	0.054139
282100	942.2140	0.054283	0.054180
282200	942.5480	0.055807	0.054408
282300	942.8820	0.053991	0.054333
282400	943.2160	0.053483	0.054333
282500	943.5500	0.053544	0.054501
282600	943.8840	0.054965	0.054539
282700	944.2180	0.053976	0.054355
282800	944.5520	0.053515	0.054384
282900	944.8860	0.054268	0.054422
283000	945.2200	0.054259	0.054465
283100	945.5540	0.053986	0.054347
283200	945.8880	0.054561	0.054369
283300	946.2220	0.054236	0.054325
283400	946.5560	0.054690	0.054321
283500	946.8900	0.054834	0.054178
283600	947.2240	0.055097	0.054273
283700	947.5580	0.054167	0.054411
283800	947.8920	0.054180	0.054442
283900	948.2260	0.055094	0.054514
284000	948.5600	0.053577	0.054528
284100	948.8940	0.054421	0.054460
284200	949.2280	0.054049	0.054297
284300	949.5620	0.055654	0.054360
284400	949.8960	0.054581	0.054246
284500	950.2300	0.053213	0.054209
284600	950.5640	0.053902	0.054184
284700	950.8980	0.054627	0.054205
284800	951.2320	0.054592	0.054167
284900	951.5660	0.053875	0.054112
285000	951.9000	0.053358	0.054139
285100	952.2340	0.052615	0.054147
285200	952.5680	0.053510	0.054085
285300	952.9020	0.053899	0.054011
285400	953.2360	0.054594	0.054078
285500	953.5700	0.055264	0.054116
285600	953.9040	0.054215	0.054153
285700	954.2380	0.054240	0.054303
285800	954.5720	0.054633	0.054320
285900	954.9060	0.054394	0.054335
286000	955.2400	0.054191	0.054335
286100	955.5740	0.054471	0.054355
286200	955.9080	0.054646	0.054297
286300	956.2420	0.053224	0.054295
286400	956.5760	0.053633	0.054193
286500	956.9100	0.054299	0.054130
286600	957.2440	0.053581	0.054142
286700	957.5780	0.053972	0.054118
286800	957.9120	0.053997	0.054126
286900	958.2460	0.054025	0.054207
287000	958.5800	0.055808	0.054336
287100	958.9140	0.053795	0.054232
287200	959.2480	0.054880	0.054275
287300	959.5820	0.053626	0.054252
287400	959.9160	0.053544	0.054221
287500	960.2500	0.054659	0.054149
287600	960.5840	0.054399	0.054179
287700	960.9180	0.053404	0.054173
287800	961.2520	0.053631	0.054142
287900	961.5860	0.054246	0.054132
288000	961.9200	0.054359	0.054154
288100	962.2540	0.053144	0.054012
288200	962.5880	0.053576	0.053960
288300	962.9220	0.054122	0.054091
288400	963.2560	0.053847	0.054106
288500	963.5900	0.054665	0.053974
288600	963.9240	0.054594	0.054230
288700	964.2580	0.053528	0.054242
288800	964.5920	0.054107	0.054158
288900	964.9260	0.053157	0.054161
289000	965.2600	0.055038	0.054217
289100	965.5940	0.054584	0.054092
289200	965.9280	0.053255	0.054009
289300	966.2620	0.052832	0.054007
289400	966.5960	0.053704	0.054061
289500	966.9300	0.054497	0.054172
289600	967.2640	0.055095	0.054237
289700	967.5980	0.054303	0.054337
289800	967.9320	0.054186	0.054311
289900	968.2660	0.053845	0.054192
290000	968.6000	0.055169	0.054181
290100	968.9340	0.054143	0.054179
290200	969.2680	0.054279	0.054144
290300	969.6020	0.052871	0.054161
290400	969.9360	0.054468	0.054324
290500	970.2700	0.053806	0.054180
290600	970.6040	0.054836	0.054175
290700	970.9380	0.053692	0.054137
290800	971.2720	0.052506	0.054119
290900	971.6060	0.055271	0.053971
291000	971.9400	0.053136	0.053839
291100	972.2740	0.053702	0.053790
291200	972.6080	0.054596	0.053831
291300	972.9420	0.053728	0.053829
291400	973.2760	0.055157	0.053955
291500	973.6100	0.054350	0.054290
291600	973.9440	0.054366	0.054349
291700	974.2780	0.053645	0.054302
291800	974.6120	0.054114	0.054356
291900	974.9460	0.052760	0.054211
292000	975.2800	0.053721	0.054134
292100	975.6140	0.053543	0.053965
292200	975.9480	0.054009	0.053954
292300	976.2820	0.052573	0.053909
292400	976.6160	0.054066	0.053983
292500	976.9500	0.053539	0.053891
292600	977.2840	0.054762	0.054044
292700	977.6180	0.053251	0.054034
292800	977.9520	0.053641	0.053993
292900	978.2860	0.054139	0.053923
293000	978.6200	0.054720	0.053931
293100	978.9540	0.053457	0.053911
293200	979.2880	0.054101	0.053936
293300	979.6220	0.054005	0.054050
293400	979.9560	0.054362	0.054163
293500	980.2900	0.054592	0.054148
293600	980.6240	0.053275	0.054094
293700	980.9580	0.054667	0.054134
293800	981.2920	0.053312	0.054031
293900	981.6260	0.054679	0.054049
294000	981.9600	0.055026	0.054066
294100	982.2940	0.053583	0.054091
294200	982.6280	0.054834	0.054200
294300	982.9620	0.054205	0.054204
294400	983.2960	0.053476	0.053983
294500	983.6300	0.052761	0.053909
294600	983.9640	0.052324	0.053800
294700	984.2980	0.053680	0.053732
294800	984.6320	0.054339	0.053723
294900	984.9660	0.053845	0.053917
295000	985.3000	0.052999	0.053950
295100	985.6340	0.053645	0.054013
295200	985.9680	0.054642	0.053955
295300	986.3020	0.054267	0.054032
295400	986.6360	0.053035	0.053894
295500	986.9700	0.054265	0.053952
295600	987.3040	0.054023	0.053924
295700	987.6380	0.053513	0.053755
295800	987.9720	0.055008	0.053735
295900	988.3060	0.054450	0.053897
296000	988.6400	0.054604	0.053943
296100	988.9740	0.054395	0.053970
296200	989.3080	0.053904	0.054167
296300	989.6420	0.054765	0.054049
296400	989.9760	0.054451	0.054000
296500	990.3100	0.054061	0.054013
296600	990.6440	0.053542	0.054001
296700	990.9780	0.054281	0.054045
296800	991.3120	0.054722	0.054183
296900	991.6460	0.054353	0.054232
297000	991.9800	0.054196	0.054105
297100	992.3140	0.053423	0.054121
297200	992.6480	0.053689	0.054030
297300	992.9820	0.054508	0.053949
297400	993.3160	0.052666	0.053828
297500	993.6500	0.055396	0.053891
297600	993.9840	0.053380	0.053952
297700	994.3180	0.053608	0.054030
297800	994.6520	0.055651	0.054082
297900	994.9860	0.053933	0.054078
298000	995.3200	0.054967	0.054094
298100	995.6540	0.053812	0.054029
298200	995.9880	0.054645	0.053942
298300	996.3220	0.053266	0.053753
298400	996.6560	0.053715	0.053771
298500	996.9900	0.052663	0.053615
298600	997.3240	0.052532	0.053600
298700	997.6580	0.054355	0.053756
298800	997.9920	0.053435	0.053846
298900	998.3260	0.054635	0.054007
299000	998.6600	0.053490	0.054173
299100	998.9940	0.054107	0.054255
299200	999.3280	0.054739	0.054138
299300	999.6620	0.053103	0.054138
299400	999.9960	0.054834	0.054055
299500	1000.3300	0.053073	0.053920
299600	1000.6640	0.053579	0.053797
299700	1000.9980	0.053508	0.053840
299800	1001.3320	0.053916	0.053844
299900	1001.6660	0.054397	0.053769
300000	1002.0000	0.054118	0.053882
300100	1002.3340	0.053643	0.053962
300200	1002.6680	0.053286	0.053907
300300	1003.0020	0.053841	0.053952
300400	1003.3360	0.054368	0.054004
300500	1003.6700	0.054499	0.053965
300600	1004.0040	0.053169	0.053916
300700	1004.3380	0.054051	0.053915
300800	1004.6720	0.052662	0.053816
300900	1005.0060	0.054610	0.053799
301000	1005.3400	0.053465	0.053814
301100	1005.6740	0.052892	0.053895
301200	1006.0080	0.053387	0.053914
301300	1006.3420	0.054471	0.053917
301400	1006.6760	0.055406	0.054008
301500	1007.0100	0.053649	0.053880
301600	1007.3440	0.053409	0.053756
301700	1007.6780	0.053774	0.053723
301800	1008.0120	0.052643	0.053786
301900	1008.3460	0.052948	0.053574
302000	1008.6800	0.053887	0.053726
302100	1009.0140	0.054906	0.053839
302200	1009.3480	0.052441	0.053746
302300	1009.6820	0.054661	0.053803
302400	1010.0160	0.053421	0.053913
302500	1010.3500	0.054078	0.053952
302600	1010.6840	0.053480	0.053790
302700	1011.0180	0.053058	0.053842
302800	1011.3520	0.053860	0.053739
302900	1011.6860	0.054560	0.053716
303000	1012.0200	0.053540	0.053682
303100	1012.3540	0.052906	0.053776
303200	1012.6880	0.054086	0.053802
303300	1013.0220	0.055031	0.053954
303400	1013.3560	0.052749	0.053924
303500	1013.6900	0.054437	0.053923
303600	1014.0240	0.052936	0.053938
303700	1014.3580	0.054121	0.053956
303800	1014.6920	0.053866	0.053749
303900	1015.0260	0.054030	0.053887
304000	1015.3600	0.054203	0.053821
304100	1015.6940	0.053540	0.053813
304200	1016.0280	0.054188	0.053810
304300	1016.3620	0.053856	0.053829
304400	1016.6960	0.052967	0.053638
304500	1017.0300	0.053230	0.053474
304600	1017.3640	0.054876	0.053455
304700	1017.6980	0.054108	0.053434
304800	1018.0320	0.053738	0.053407
304900	1018.3660	0.053935	0.053477
305000	1018.7000	0.055470	0.053667
305100	1019.0340	0.053748	0.053654
305200	1019.3680	0.054484	0.053657
305300	1019.7020	0.055148	0.053940
305400	1020.0360	0.052399	0.053908
305500	1020.3700	0.054397	0.054028
305600	1020.7040	0.054030	0.054053
305700	1021.0380	0.054374	0.054074
305800	1021.3720	0.052807	0.053905
305900	1021.7060	0.054165	0.053953
306000	1022.0400	0.053836	0.053779
306100	1022.3740	0.053445	0.053766
306200	1022.7080	0.052907	0.053714
306300	1023.0420	0.053201	0.053636
306400	1023.3760	0.054329	0.053646


==> figures/pgfplots/data/dit_scaling_loss_dit_L.tsv <==
step	compute_eflops	loss	loss_smooth
0	0.0000	1.932398	1.932398
100	0.4110	1.675470	1.845676
200	0.8220	0.693567	1.539083
300	1.2330	0.282300	1.171293
400	1.6440	0.221625	0.947351
500	2.0550	0.181899	0.756259
600	2.4660	0.158230	0.424339
700	2.8770	0.176527	0.223326
800	3.2880	0.146788	0.180298
900	3.6990	0.138470	0.161884
1000	4.1100	0.141313	0.150694
1100	4.5210	0.122476	0.141981
1200	4.9320	0.114677	0.132219
1300	5.3430	0.113720	0.125281
1400	5.7540	0.105428	0.119442
1500	6.1650	0.103245	0.114361
1600	6.5760	0.105893	0.110136
1700	6.9870	0.101944	0.107080
1800	7.3980	0.101049	0.104595
1900	7.8090	0.098323	0.102303
2000	8.2200	0.096644	0.100239
2100	8.6310	0.094984	0.098570
2200	9.0420	0.095703	0.097227
2300	9.4530	0.093672	0.096221
2400	9.8640	0.093326	0.095212
2500	10.2750	0.090314	0.094069
2600	10.6860	0.090616	0.093143
2700	11.0970	0.090989	0.092207
2800	11.5080	0.090811	0.091315
2900	11.9190	0.090181	0.090770
3000	12.3300	0.088677	0.090301
3100	12.7410	0.088580	0.089978
3200	13.1520	0.085300	0.089344
3300	13.5630	0.087046	0.088770
3400	13.9740	0.087813	0.088241
3500	14.3850	0.085288	0.087752
3600	14.7960	0.085698	0.087212
3700	15.2070	0.088943	0.087094
3800	15.6180	0.085456	0.086733
3900	16.0290	0.087863	0.086384
4000	16.4400	0.085753	0.086131
4100	16.8510	0.084997	0.085808
4200	17.2620	0.082895	0.085444
4300	17.6730	0.083750	0.085167
4400	18.0840	0.083717	0.084766
4500	18.4950	0.083520	0.084430
4600	18.9060	0.084071	0.084184
4700	19.3170	0.081639	0.083638
4800	19.7280	0.083648	0.083365
4900	20.1390	0.082355	0.083097
5000	20.5500	0.084700	0.083004
5100	20.9610	0.083074	0.082640
5200	21.3720	0.084569	0.082497
5300	21.7830	0.081593	0.082119
5400	22.1940	0.081683	0.081901
5500	22.6050	0.080289	0.081456
5600	23.0160	0.082259	0.081219
5700	23.4270	0.079787	0.081018
5800	23.8380	0.082004	0.080984
5900	24.2490	0.080422	0.080897
6000	24.6600	0.079315	0.080740
6100	25.0710	0.079536	0.080574
6200	25.4820	0.080682	0.080392
6300	25.8930	0.078936	0.080045
6400	26.3040	0.078807	0.079728
6500	26.7150	0.081269	0.079637
6600	27.1260	0.078107	0.079440
6700	27.5370	0.079442	0.079266
6800	27.9480	0.079373	0.079241
6900	28.3590	0.078392	0.079130
7000	28.7700	0.076814	0.078839
7100	29.1810	0.078328	0.078644
7200	29.5920	0.079203	0.078657
7300	30.0030	0.079039	0.078514
7400	30.4140	0.077348	0.078205
7500	30.8250	0.078465	0.078128
7600	31.2360	0.075783	0.077979
7700	31.6470	0.077935	0.077714
7800	32.0580	0.077254	0.077552
7900	32.4690	0.076476	0.077503
8000	32.8800	0.077705	0.077336
8100	33.2910	0.075316	0.077153
8200	33.7020	0.077529	0.076980
8300	34.1130	0.075048	0.076710
8400	34.5240	0.077866	0.076755
8500	34.9350	0.077718	0.076634
8600	35.3460	0.076862	0.076610
8700	35.7570	0.075673	0.076380
8800	36.1680	0.075364	0.076392
8900	36.5790	0.077182	0.076096
9000	36.9900	0.074736	0.075996
9100	37.4010	0.076229	0.075967
9200	37.8120	0.075429	0.075840
9300	38.2230	0.075957	0.075723
9400	38.6340	0.074699	0.075532
9500	39.0450	0.075126	0.075360
9600	39.4560	0.075764	0.075258
9700	39.8670	0.075148	0.075373
9800	40.2780	0.076533	0.075265
9900	40.6890	0.074754	0.075323
10000	41.1000	0.074938	0.075170
10100	41.5110	0.075480	0.074998
10200	41.9220	0.074998	0.074731
10300	42.3330	0.074019	0.074592
10400	42.7440	0.075184	0.074500
10500	43.1550	0.073090	0.074438
10600	43.5660	0.074792	0.074381
10700	43.9770	0.073477	0.074215
10800	44.3880	0.074029	0.074157
10900	44.7990	0.074992	0.073957
11000	45.2100	0.073226	0.073838
11100	45.6210	0.073483	0.073651
11200	46.0320	0.072719	0.073545
11300	46.4430	0.073814	0.073539
11400	46.8540	0.073520	0.073476
11500	47.2650	0.072906	0.073457
11600	47.6760	0.071636	0.073394
11700	48.0870	0.072883	0.073411
11800	48.4980	0.072947	0.073188
11900	48.9090	0.071405	0.073138
12000	49.3200	0.074292	0.073040
12100	49.7310	0.071087	0.072867
12200	50.1420	0.073102	0.072918
12300	50.5530	0.074220	0.072977
12400	50.9640	0.073486	0.072843
12500	51.3750	0.072977	0.072755
12600	51.7860	0.073107	0.072882
12700	52.1970	0.071356	0.072700
12800	52.6080	0.072593	0.072474
12900	53.0190	0.072559	0.072565
13000	53.4300	0.073179	0.072624
13100	53.8410	0.072101	0.072384
13200	54.2520	0.073570	0.072446
13300	54.6630	0.073526	0.072358
13400	55.0740	0.072400	0.072063
13500	55.4850	0.072100	0.071878
13600	55.8960	0.072066	0.071848
13700	56.3070	0.069408	0.071686
13800	56.7180	0.073342	0.071856
13900	57.1290	0.071637	0.071946
14000	57.5400	0.071306	0.071798
14100	57.9510	0.070445	0.071683
14200	58.3620	0.072381	0.071698
14300	58.7730	0.070418	0.071434
14400	59.1840	0.070677	0.071353
14500	59.5950	0.072074	0.071415
14600	60.0060	0.070872	0.071466
14700	60.4170	0.069976	0.071321
14800	60.8280	0.071686	0.071447
14900	61.2390	0.071934	0.071349
15000	61.6500	0.072792	0.071378
15100	62.0610	0.070760	0.071263
15200	62.4720	0.071108	0.071252
15300	62.8830	0.071290	0.071044
15400	63.2940	0.070214	0.070939
15500	63.7050	0.070319	0.070619
15600	64.1160	0.070335	0.070659
15700	64.5270	0.070864	0.070640
15800	64.9380	0.070976	0.070545
15900	65.3490	0.070475	0.070521
16000	65.7600	0.070036	0.070640
16100	66.1710	0.070235	0.070534
16200	66.5820	0.071659	0.070521
16300	66.9930	0.071247	0.070567
16400	67.4040	0.069937	0.070457
16500	67.8150	0.069655	0.070225
16600	68.2260	0.069146	0.070177
16700	68.6370	0.069722	0.070087
16800	69.0480	0.070325	0.069991
16900	69.4590	0.069373	0.069972
17000	69.8700	0.069496	0.070017
17100	70.2810	0.069695	0.069907
17200	70.6920	0.068547	0.069742
17300	71.1030	0.069962	0.069653
17400	71.5140	0.069706	0.069547
17500	71.9250	0.069103	0.069474
17600	72.3360	0.071058	0.069504
17700	72.7470	0.068909	0.069486
17800	73.1580	0.068400	0.069429
17900	73.5690	0.069034	0.069503
18000	73.9800	0.069702	0.069521
18100	74.3910	0.068716	0.069405
18200	74.8020	0.070140	0.069430
18300	75.2130	0.068645	0.069256
18400	75.6240	0.068945	0.069100
18500	76.0350	0.069792	0.069130
18600	76.4460	0.067835	0.069120
18700	76.8570	0.069526	0.068996
18800	77.2680	0.069273	0.069037
18900	77.6790	0.068611	0.069091
19000	78.0900	0.068651	0.069034
19100	78.5010	0.068001	0.068893
19200	78.9120	0.069376	0.068851
19300	79.3230	0.068640	0.068914
19400	79.7340	0.069560	0.069034
19500	80.1450	0.067328	0.068819
19600	80.5560	0.069037	0.069028
19700	80.9670	0.067224	0.068981
19800	81.3780	0.068863	0.068987
19900	81.7890	0.067400	0.068692
20000	82.2000	0.069469	0.068754
20100	82.6110	0.068417	0.068534
20200	83.0220	0.067316	0.068423
20300	83.4330	0.067550	0.068258
20400	83.8440	0.067624	0.068229
20500	84.2550	0.068732	0.068268
20600	84.6660	0.068266	0.068224
20700	85.0770	0.067678	0.068225
20800	85.4880	0.067168	0.068088
20900	85.8990	0.069620	0.068088
21000	86.3100	0.068113	0.067928
21100	86.7210	0.067829	0.067847
21200	87.1320	0.068234	0.067939
21300	87.5430	0.067686	0.067939
21400	87.9540	0.067995	0.067868
21500	88.3650	0.067797	0.067832
21600	88.7760	0.067866	0.067923
21700	89.1870	0.067712	0.067712
21800	89.5980	0.067902	0.067743
21900	90.0090	0.067541	0.067812
22000	90.4200	0.067915	0.067731
22100	90.8310	0.069363	0.067756
22200	91.2420	0.067371	0.067809
22300	91.6530	0.067214	0.067678
22400	92.0640	0.066277	0.067556
22500	92.4750	0.067352	0.067669
22600	92.8860	0.066818	0.067447
22700	93.2970	0.065974	0.067369
22800	93.7080	0.068907	0.067544
22900	94.1190	0.066875	0.067571
23000	94.5300	0.067132	0.067455
23100	94.9410	0.066137	0.067375
23200	95.3520	0.067784	0.067353
23300	95.7630	0.066237	0.067093
23400	96.1740	0.067527	0.067032
23500	96.5850	0.065423	0.066988
23600	96.9960	0.067046	0.067001
23700	97.4070	0.067730	0.067008
23800	97.8180	0.066015	0.067176
23900	98.2290	0.067020	0.067074
24000	98.6400	0.066884	0.067090
24100	99.0510	0.066346	0.067045
24200	99.4620	0.066850	0.066951
24300	99.8730	0.065358	0.066688
24400	100.2840	0.066646	0.066711
24500	100.6950	0.066386	0.066639
24600	101.1060	0.066456	0.066583
24700	101.5170	0.067132	0.066429
24800	101.9280	0.066562	0.066494
24900	102.3390	0.067740	0.066445
25000	102.7500	0.066379	0.066417
25100	103.1610	0.066427	0.066431
25200	103.5720	0.066228	0.066597
25300	103.9830	0.066113	0.066386
25400	104.3940	0.066159	0.066400
25500	104.8050	0.066560	0.066292
25600	105.2160	0.064969	0.066221
25700	105.6270	0.067162	0.066298
25800	106.0380	0.067018	0.066462
25900	106.4490	0.065939	0.066328
26000	106.8600	0.064984	0.066257
26100	107.2710	0.066688	0.066266
26200	107.6820	0.067004	0.066122
26300	108.0930	0.065696	0.066116
26400	108.5040	0.065384	0.066183
26500	108.9150	0.064772	0.066270
26600	109.3260	0.065833	0.066287
26700	109.7370	0.066492	0.066124
26800	110.1480	0.065081	0.066052
26900	110.5590	0.067421	0.066065
27000	110.9700	0.064919	0.066048
27100	111.3810	0.067050	0.066057
27200	111.7920	0.066872	0.066101
27300	112.2030	0.065978	0.066107
27400	112.6140	0.066330	0.066080
27500	113.0250	0.065368	0.066033
27600	113.4360	0.065999	0.065950
27700	113.8470	0.064995	0.065896
27800	114.2580	0.065975	0.066007
27900	114.6690	0.065341	0.065926
28000	115.0800	0.065502	0.065847
28100	115.4910	0.066401	0.065891
28200	115.9020	0.066382	0.065940
28300	116.3130	0.065119	0.065689
28400	116.7240	0.065578	0.065639
28500	117.1350	0.066186	0.065687
28600	117.5460	0.065833	0.065606
28700	117.9570	0.065419	0.065465
28800	118.3680	0.065289	0.065416
28900	118.7790	0.064439	0.065316
29000	119.1900	0.067180	0.065341
29100	119.6010	0.065955	0.065271
29200	120.0120	0.065617	0.065293
29300	120.4230	0.064279	0.065350
29400	120.8340	0.064855	0.065237
29500	121.2450	0.065507	0.065117
29600	121.6560	0.065726	0.065173
29700	122.0670	0.064448	0.065151
29800	122.4780	0.064915	0.065201
29900	122.8890	0.066040	0.065461
30000	123.3000	0.065478	0.065419
30100	123.7110	0.064756	0.065276
30200	124.1220	0.065345	0.065278
30300	124.5330	0.064204	0.065089
30400	124.9440	0.065284	0.064935
30500	125.3550	0.064632	0.064993
30600	125.7660	0.064581	0.065047
30700	126.1770	0.064532	0.065020
30800	126.5880	0.064663	0.065154
30900	126.9990	0.065213	0.065207
31000	127.4100	0.064351	0.065109
31100	127.8210	0.066192	0.065154
31200	128.2320	0.064114	0.065052
31300	128.6430	0.064992	0.065038
31400	129.0540	0.065698	0.064936
31500	129.4650	0.065130	0.065006
31600	129.8760	0.064656	0.064744
31700	130.2870	0.063701	0.064778
31800	130.6980	0.064601	0.064636
31900	131.1090	0.064942	0.064557
32000	131.5200	0.065993	0.064505
32100	131.9310	0.065330	0.064586
32200	132.3420	0.063916	0.064507
32300	132.7530	0.064152	0.064414
32400	133.1640	0.064274	0.064522
32500	133.5750	0.064150	0.064362
32600	133.9860	0.066044	0.064421
32700	134.3970	0.063909	0.064390
32800	134.8080	0.064573	0.064480
32900	135.2190	0.063689	0.064354
33000	135.6300	0.063450	0.064320
33100	136.0410	0.063838	0.064236
33200	136.4520	0.064357	0.064315
33300	136.8630	0.064579	0.064307
33400	137.2740	0.064190	0.064369
33500	137.6850	0.064420	0.064420
33600	138.0960	0.064923	0.064454
33700	138.5070	0.063248	0.064359
33800	138.9180	0.063870	0.064258
33900	139.3290	0.063341	0.064160
34000	139.7400	0.064061	0.064204
34100	140.1510	0.064785	0.064161
34200	140.5620	0.064310	0.064182
34300	140.9730	0.064416	0.064364
34400	141.3840	0.065923	0.064344
34500	141.7950	0.063926	0.064314
34600	142.2060	0.061961	0.064230
34700	142.6170	0.064667	0.064128
34800	143.0280	0.065093	0.064051
34900	143.4390	0.063918	0.064142
35000	143.8500	0.064572	0.064239
35100	144.2610	0.064030	0.064212
35200	144.6720	0.064009	0.064321
35300	145.0830	0.064158	0.064156
35400	145.4940	0.065116	0.064081
35500	145.9050	0.064159	0.063945
35600	146.3160	0.063642	0.063909
35700	146.7270	0.064318	0.063788
35800	147.1380	0.064712	0.063855
35900	147.5490	0.064063	0.063869
36000	147.9600	0.064588	0.063797
36100	148.3710	0.063616	0.063808
36200	148.7820	0.064428	0.063840
36300	149.1930	0.062875	0.063924
36400	149.6040	0.063866	0.063824
36500	150.0150	0.062908	0.063802
36600	150.4260	0.063112	0.063756
36700	150.8370	0.062424	0.063648
36800	151.2480	0.063582	0.063471
36900	151.6590	0.063995	0.063406
37000	152.0700	0.063688	0.063398
37100	152.4810	0.063177	0.063465
37200	152.8920	0.062433	0.063496
37300	153.3030	0.064130	0.063502
37400	153.7140	0.063915	0.063549
37500	154.1250	0.063428	0.063586
37600	154.5360	0.062691	0.063562
37700	154.9470	0.063160	0.063529
37800	155.3580	0.064186	0.063617
37900	155.7690	0.064470	0.063623
38000	156.1800	0.062737	0.063438
38100	156.5910	0.064768	0.063491
38200	157.0020	0.064351	0.063560
38300	157.4130	0.063543	0.063454
38400	157.8240	0.063671	0.063383
38500	158.2350	0.062674	0.063383
38600	158.6460	0.063080	0.063178
38700	159.0570	0.061610	0.063021
38800	159.4680	0.063461	0.062979
38900	159.8790	0.061954	0.063042
39000	160.2900	0.062739	0.063200
39100	160.7010	0.063480	0.063335
39200	161.1120	0.063417	0.063366
39300	161.5230	0.063221	0.063402
39400	161.9340	0.063943	0.063396
39500	162.3450	0.062201	0.063245
39600	162.7560	0.061928	0.063108
39700	163.1670	0.062336	0.063129
39800	163.5780	0.062641	0.063019
39900	163.9890	0.063755	0.063027
40000	164.4000	0.063793	0.063077
40100	164.8110	0.063340	0.063023
40200	165.2220	0.062302	0.062982
40300	165.6330	0.063186	0.063094
40400	166.0440	0.062229	0.062820
40500	166.4550	0.062564	0.062856
40600	166.8660	0.062158	0.062820
40700	167.2770	0.063132	0.062831
40800	167.6880	0.062291	0.062692
40900	168.0990	0.062364	0.062753
41000	168.5100	0.062161	0.062677
41100	168.9210	0.063385	0.062738
41200	169.3320	0.062524	0.062678
41300	169.7430	0.062328	0.062740
41400	170.1540	0.063126	0.062832
41500	170.5650	0.061900	0.062638
41600	170.9760	0.062150	0.062588
41700	171.3870	0.063600	0.062656
41800	171.7980	0.062277	0.062477
41900	172.2090	0.062883	0.062375
42000	172.6200	0.062773	0.062546
42100	173.0310	0.062215	0.062438
42200	173.4420	0.062366	0.062367
42300	173.8530	0.063407	0.062556
42400	174.2640	0.062824	0.062546
42500	174.6750	0.062897	0.062473
42600	175.0860	0.063069	0.062635
42700	175.4970	0.062289	0.062589
42800	175.9080	0.063311	0.062444
42900	176.3190	0.062984	0.062411
43000	176.7300	0.062167	0.062404
43100	177.1410	0.061529	0.062252
43200	177.5520	0.063034	0.062340
43300	177.9630	0.063599	0.062382
43400	178.3740	0.062374	0.062303
43500	178.7850	0.062557	0.062238
43600	179.1960	0.062211	0.062323
43700	179.6070	0.061023	0.062191
43800	180.0180	0.062208	0.062174
43900	180.4290	0.063274	0.062328
44000	180.8400	0.061919	0.062403
44100	181.2510	0.062653	0.062464
44200	181.6620	0.063649	0.062561
44300	182.0730	0.062391	0.062428
44400	182.4840	0.062599	0.062282
44500	182.8950	0.061831	0.062190
44600	183.3060	0.061250	0.061976
44700	183.7170	0.062531	0.061893
44800	184.1280	0.063552	0.062001
44900	184.5390	0.061447	0.062173
45000	184.9500	0.061283	0.062295
45100	185.3610	0.061371	0.062395
45200	185.7720	0.061940	0.062304
45300	186.1830	0.061985	0.062206
45400	186.5940	0.061973	0.062053
45500	187.0050	0.061021	0.061934
45600	187.4160	0.062381	0.061971
45700	187.8270	0.059833	0.061978
45800	188.2380	0.062040	0.061936
45900	188.6490	0.062425	0.061930
46000	189.0600	0.062278	0.061846
46100	189.4710	0.061897	0.061689
46200	189.8820	0.061909	0.061663
46300	190.2930	0.062616	0.061659
46400	190.7040	0.061606	0.061731
46500	191.1150	0.061935	0.061699
46600	191.5260	0.061428	0.061758
46700	191.9370	0.061202	0.061676
46800	192.3480	0.062297	0.061693
46900	192.7590	0.062632	0.061537
47000	193.1700	0.060976	0.061533
47100	193.5810	0.061956	0.061489
47200	193.9920	0.062367	0.061676
47300	194.4030	0.060931	0.061723
47400	194.8140	0.061667	0.061718
47500	195.2250	0.061203	0.061777
47600	195.6360	0.062272	0.061775
47700	196.0470	0.061029	0.061658
47800	196.4580	0.062281	0.061686
47900	196.8690	0.061784	0.061749
48000	197.2800	0.061676	0.061694
48100	197.6910	0.061196	0.061650
48200	198.1020	0.063030	0.061797
48300	198.5130	0.062913	0.061747
48400	198.9240	0.060518	0.061716
48500	199.3350	0.061285	0.061706
48600	199.7460	0.061869	0.061787
48700	200.1570	0.062385	0.061774
48800	200.5680	0.062580	0.061662
48900	200.9790	0.062489	0.061703
49000	201.3900	0.059092	0.061570
49100	201.8010	0.061636	0.061480
49200	202.2120	0.061045	0.061364
49300	202.6230	0.061046	0.061355
49400	203.0340	0.060937	0.061217
49500	203.4450	0.060476	0.061297
49600	203.8560	0.061145	0.061369
49700	204.2670	0.061369	0.061371
49800	204.6780	0.060778	0.061370
49900	205.0890	0.061014	0.061337
50000	205.5000	0.059346	0.061291
50100	205.9110	0.060029	0.061150
50200	206.3220	0.061483	0.061087
50300	206.7330	0.059131	0.061008
50400	207.1440	0.060330	0.060902
50500	207.5550	0.061377	0.060883
50600	207.9660	0.061220	0.060896
50700	208.3770	0.060996	0.060756
50800	208.7880	0.062973	0.060865
50900	209.1990	0.061594	0.060872
51000	209.6100	0.061350	0.060970
51100	210.0210	0.061189	0.061025
51200	210.4320	0.061411	0.061137
51300	210.8430	0.060925	0.061115
51400	211.2540	0.061513	0.061200
51500	211.6650	0.061362	0.061186
51600	212.0760	0.061562	0.061049
51700	212.4870	0.061279	0.061051
51800	212.8980	0.060148	0.060979
51900	213.3090	0.059755	0.061033
52000	213.7200	0.061376	0.060915
52100	214.1310	0.060489	0.060981
52200	214.5420	0.060814	0.060939
52300	214.9530	0.060446	0.060923
52400	215.3640	0.061415	0.060950
52500	215.7750	0.059140	0.060913
52600	216.1860	0.060831	0.060830
52700	216.5970	0.061467	0.060856
52800	217.0080	0.060688	0.060910
52900	217.4190	0.060354	0.060733
53000	217.8300	0.060917	0.060856
53100	218.2410	0.061185	0.060926
53200	218.6520	0.060891	0.061023
53300	219.0630	0.061287	0.061030
53400	219.4740	0.060715	0.061172
53500	219.8850	0.060451	0.061165
53600	220.2960	0.061578	0.061103
53700	220.7070	0.060492	0.060989
53800	221.1180	0.061823	0.060931
53900	221.5290	0.060605	0.060801
54000	221.9400	0.059095	0.060692
54100	222.3510	0.061415	0.060706
54200	222.7620	0.060190	0.060585
54300	223.1730	0.061154	0.060552
54400	223.5840	0.060360	0.060700
54500	223.9950	0.059531	0.060719
54600	224.4060	0.061122	0.060822
54700	224.8170	0.061044	0.060869
54800	225.2280	0.059705	0.060866
54900	225.6390	0.059660	0.060699
55000	226.0500	0.060939	0.060723
55100	226.4610	0.060053	0.060558
55200	226.8720	0.060108	0.060495
55300	227.2830	0.061306	0.060542
55400	227.6940	0.061180	0.060602
55500	228.1050	0.060421	0.060538
55600	228.5160	0.060743	0.060503
55700	228.9270	0.060895	0.060478
55800	229.3380	0.061245	0.060449
55900	229.7490	0.059820	0.060395
56000	230.1600	0.059984	0.060398
56100	230.5710	0.060489	0.060413
56200	230.9820	0.059817	0.060461
56300	231.3930	0.061434	0.060354
56400	231.8040	0.059167	0.060360
56500	232.2150	0.059367	0.060328
56600	232.6260	0.060420	0.060433
56700	233.0370	0.060382	0.060323
56800	233.4480	0.060580	0.060448
56900	233.8590	0.060867	0.060401
57000	234.2700	0.060120	0.060425
57100	234.6810	0.060191	0.060265
57200	235.0920	0.059840	0.060458
57300	235.5030	0.060929	0.060392
57400	235.9140	0.060290	0.060357
57500	236.3250	0.060528	0.060306
57600	236.7360	0.060107	0.060346
57700	237.1470	0.060401	0.060129
57800	237.5580	0.060271	0.060119
57900	237.9690	0.059479	0.060145
58000	238.3800	0.060146	0.060131
58100	238.7910	0.059723	0.060002
58200	239.2020	0.060253	0.059974
58300	239.6130	0.061054	0.060116
58400	240.0240	0.059891	0.060114
58500	240.4350	0.060360	0.060135
58600	240.8460	0.060332	0.060139
58700	241.2570	0.059999	0.060236
58800	241.6680	0.058926	0.059962
58900	242.0790	0.060262	0.059854
59000	242.4900	0.059994	0.059804
59100	242.9010	0.061129	0.059924
59200	243.3120	0.059120	0.059856
59300	243.7230	0.060676	0.060008
59400	244.1340	0.059730	0.059997
59500	244.5450	0.061264	0.060101
59600	244.9560	0.061022	0.060044
59700	245.3670	0.059470	0.060000
59800	245.7780	0.060348	0.059927
59900	246.1890	0.058367	0.059898
60000	246.6000	0.058412	0.059695
60100	247.0110	0.059949	0.059651
60200	247.4220	0.059908	0.059682
60300	247.8330	0.059331	0.059551
60400	248.2440	0.058914	0.059528
60500	248.6550	0.059336	0.059700
60600	249.0660	0.060815	0.059732
60700	249.4770	0.060345	0.059810
60800	249.8880	0.059783	0.059924
60900	250.2990	0.058933	0.060023
61000	250.7100	0.059898	0.059941
61100	251.1210	0.058948	0.060001
61200	251.5320	0.060149	0.059944
61300	251.9430	0.059751	0.059894
61400	252.3540	0.059072	0.059897
61500	252.7650	0.059753	0.059882
61600	253.1760	0.059129	0.059774
61700	253.5870	0.059067	0.059748
61800	253.9980	0.058740	0.059766
61900	254.4090	0.058127	0.059696
62000	254.8200	0.059591	0.059715
62100	255.2310	0.059436	0.059673
62200	255.6420	0.060202	0.059666
62300	256.0530	0.059178	0.059646
62400	256.4640	0.059516	0.059739
62500	256.8750	0.059665	0.059768
62600	257.2860	0.059207	0.059692
62700	257.6970	0.059933	0.059775
62800	258.1080	0.061200	0.059725
62900	258.5190	0.059411	0.059752
63000	258.9300	0.059085	0.059762
63100	259.3410	0.058412	0.059883
63200	259.7520	0.059153	0.059785
63300	260.1630	0.059621	0.059740
63400	260.5740	0.059314	0.059592
63500	260.9850	0.060323	0.059492
63600	261.3960	0.059097	0.059529
63700	261.8070	0.059591	0.059477
63800	262.2180	0.058512	0.059567
63900	262.6290	0.058698	0.059616
64000	263.0400	0.058594	0.059512
64100	263.4510	0.060049	0.059527
64200	263.8620	0.058575	0.059521
64300	264.2730	0.059601	0.059533
64400	264.6840	0.060504	0.059535
64500	265.0950	0.058561	0.059606
64600	265.5060	0.060909	0.059516
64700	265.9170	0.057836	0.059486
64800	266.3280	0.059478	0.059484
64900	266.7390	0.060301	0.059456
65000	267.1500	0.058877	0.059549
65100	267.5610	0.058980	0.059495
65200	267.9720	0.059790	0.059521
65300	268.3830	0.058861	0.059380
65400	268.7940	0.060204	0.059454
65500	269.2050	0.059764	0.059498
65600	269.6160	0.059224	0.059459
65700	270.0270	0.059566	0.059529
65800	270.4380	0.060346	0.059568
65900	270.8490	0.060101	0.059466
66000	271.2600	0.058842	0.059234
66100	271.6710	0.059825	0.059242
66200	272.0820	0.058826	0.059194
66300	272.4930	0.058217	0.059091
66400	272.9040	0.058349	0.058983
66500	273.3150	0.058523	0.059061
66600	273.7260	0.060038	0.058989
66700	274.1370	0.058590	0.059006
66800	274.5480	0.058812	0.059114
66900	274.9590	0.058571	0.059259
67000	275.3700	0.059150	0.059247
67100	275.7810	0.059132	0.059345
67200	276.1920	0.060446	0.059466
67300	276.6030	0.058886	0.059461
67400	277.0140	0.058381	0.059379
67500	277.4250	0.059836	0.059428
67600	277.8360	0.060532	0.059369
67700	278.2470	0.059892	0.059229
67800	278.6580	0.059490	0.059159
67900	279.0690	0.057864	0.059040
68000	279.4800	0.059376	0.059011
68100	279.8910	0.059576	0.059007
68200	280.3020	0.058948	0.058965
68300	280.7130	0.059849	0.058931
68400	281.1240	0.058213	0.059008
68500	281.5350	0.058740	0.058980
68600	281.9460	0.058911	0.058997
68700	282.3570	0.058078	0.058852
68800	282.7680	0.057500	0.058868
68900	283.1790	0.058425	0.058782
69000	283.5900	0.059367	0.058801
69100	284.0010	0.059647	0.058801
69200	284.4120	0.057403	0.058849
69300	284.8230	0.059069	0.058892
69400	285.2340	0.058233	0.058996
69500	285.6450	0.058586	0.058932
69600	286.0560	0.059400	0.058974
69700	286.4670	0.058288	0.059007
69800	286.8780	0.059972	0.059042
69900	287.2890	0.058983	0.058968
70000	287.7000	0.058296	0.058964
70100	288.1110	0.059243	0.058940
70200	288.5220	0.058313	0.058995
70300	288.9330	0.059429	0.058891
70400	289.3440	0.058064	0.059005
70500	289.7550	0.059086	0.058964
70600	290.1660	0.059161	0.058902
70700	290.5770	0.058572	0.058771
70800	290.9880	0.059597	0.058833
70900	291.3990	0.058012	0.058754
71000	291.8100	0.059133	0.058750
71100	292.2210	0.059931	0.058822
71200	292.6320	0.058102	0.058818
71300	293.0430	0.058997	0.058782
71400	293.4540	0.059289	0.058824
71500	293.8650	0.058167	0.058729
71600	294.2760	0.058600	0.058749
71700	294.6870	0.058935	0.058912
71800	295.0980	0.058468	0.058814
71900	295.5090	0.058314	0.058760
72000	295.9200	0.058734	0.058818
72100	296.3310	0.060239	0.058721
72200	296.7420	0.057807	0.058543
72300	297.1530	0.059397	0.058641
72400	297.5640	0.059089	0.058633
72500	297.9750	0.057628	0.058719
72600	298.3860	0.058715	0.058761
72700	298.7970	0.058701	0.058811
72800	299.2080	0.058180	0.058732
72900	299.6190	0.058355	0.058721
73000	300.0300	0.059875	0.058698
73100	300.4410	0.058905	0.058705
73200	300.8520	0.059007	0.058601
73300	301.2630	0.058074	0.058634
73400	301.6740	0.057241	0.058631
73500	302.0850	0.058446	0.058561
73600	302.4960	0.059244	0.058478
73700	302.9070	0.058040	0.058429
73800	303.3180	0.059306	0.058448
73900	303.7290	0.059885	0.058569
74000	304.1400	0.057190	0.058516
74100	304.5510	0.058705	0.058524
74200	304.9620	0.058494	0.058688
74300	305.3730	0.058112	0.058605
74400	305.7840	0.057264	0.058349
74500	306.1950	0.058665	0.058343
74600	306.6060	0.057373	0.058298
74700	307.0170	0.059202	0.058317
74800	307.4280	0.058747	0.058319
74900	307.8390	0.058564	0.058408
75000	308.2500	0.058436	0.058483
75100	308.6610	0.058471	0.058538
75200	309.0720	0.058663	0.058461
75300	309.4830	0.056420	0.058357
75400	309.8940	0.059434	0.058395
75500	310.3050	0.059216	0.058442
75600	310.7160	0.057883	0.058382
75700	311.1270	0.057476	0.058397
75800	311.5380	0.057314	0.058411
75900	311.9490	0.056904	0.058216
76000	312.3600	0.058303	0.058156
76100	312.7710	0.057296	0.058194
76200	313.1820	0.058398	0.058168
76300	313.5930	0.058223	0.058326
76400	314.0040	0.057183	0.058339
76500	314.4150	0.057387	0.058187
76600	314.8260	0.058143	0.058181
76700	315.2370	0.058636	0.058252
76800	315.6480	0.058629	0.058194
76900	316.0590	0.057967	0.058288
77000	316.4700	0.057734	0.058343
77100	316.8810	0.057237	0.058266
77200	317.2920	0.058069	0.058223
77300	317.7030	0.058765	0.058251
77400	318.1140	0.059436	0.058312
77500	318.5250	0.058149	0.058271
77600	318.9360	0.058634	0.058257
77700	319.3470	0.058186	0.058179
77800	319.7580	0.058171	0.058078
77900	320.1690	0.057550	0.058037
78000	320.5800	0.058000	0.058046
78100	320.9910	0.058412	0.058075
78200	321.4020	0.057498	0.058049
78300	321.8130	0.058314	0.057990
78400	322.2240	0.056828	0.057923
78500	322.6350	0.056475	0.057773
78600	323.0460	0.058652	0.057677
78700	323.4570	0.058566	0.057755
78800	323.8680	0.058510	0.057819
78900	324.2790	0.057477	0.057782
79000	324.6900	0.056788	0.057998
79100	325.1010	0.057565	0.058063
79200	325.5120	0.058874	0.058146
79300	325.9230	0.059512	0.058265
79400	326.3340	0.056869	0.058232
79500	326.7450	0.057459	0.058227
79600	327.1560	0.058063	0.058276
79700	327.5670	0.057788	0.058081
79800	327.9780	0.057299	0.057852
79900	328.3890	0.057779	0.057866
80000	328.8000	0.057824	0.057769
80100	329.2110	0.056526	0.057592
80200	329.6220	0.057235	0.057603
80300	330.0330	0.058044	0.057729
80400	330.4440	0.057967	0.057798
80500	330.8550	0.057346	0.057722
80600	331.2660	0.057810	0.057800
80700	331.6770	0.059499	0.057874
80800	332.0880	0.058577	0.057841
80900	332.4990	0.058420	0.057793
81000	332.9100	0.057713	0.057909
81100	333.3210	0.058364	0.057890
81200	333.7320	0.056269	0.057647
81300	334.1430	0.058831	0.057615
81400	334.5540	0.056195	0.057462
81500	334.9650	0.058664	0.057416
81600	335.3760	0.057838	0.057401
81700	335.7870	0.058465	0.057611
81800	336.1980	0.058358	0.057581
81900	336.6090	0.056783	0.057695
82000	337.0200	0.058287	0.057638
82100	337.4310	0.057646	0.057595
82200	337.8420	0.056727	0.057496
82300	338.2530	0.056698	0.057428
82400	338.6640	0.058099	0.057500
82500	339.0750	0.058420	0.057629
82600	339.4860	0.057294	0.057760
82700	339.8970	0.057743	0.057921
82800	340.3080	0.056942	0.057841
82900	340.7190	0.057176	0.057798
83000	341.1300	0.057093	0.057701
83100	341.5410	0.057491	0.057635
83200	341.9520	0.057745	0.057486
83300	342.3630	0.056619	0.057676
83400	342.7740	0.057087	0.057682
83500	343.1850	0.056568	0.057698
83600	343.5960	0.058252	0.057702
83700	344.0070	0.057762	0.057800
83800	344.4180	0.058294	0.057795
83900	344.8290	0.057246	0.057770
84000	345.2400	0.057335	0.057808
84100	345.6510	0.057930	0.057699
84200	346.0620	0.057081	0.057482
84300	346.4730	0.057933	0.057401
84400	346.8840	0.058264	0.057281
84500	347.2950	0.057438	0.057206
84600	347.7060	0.056800	0.057337
84700	348.1170	0.057539	0.057439
84800	348.5280	0.057673	0.057373
84900	348.9390	0.057617	0.057438
85000	349.3500	0.057903	0.057389
85100	349.7610	0.057904	0.057342
85200	350.1720	0.058294	0.057365
85300	350.5830	0.058651	0.057427
85400	350.9940	0.058385	0.057427
85500	351.4050	0.058398	0.057526
85600	351.8160	0.057603	0.057516
85700	352.2270	0.057848	0.057430
85800	352.6380	0.056986	0.057483
85900	353.0490	0.055631	0.057293
86000	353.4600	0.057334	0.057231
86100	353.8710	0.059003	0.057242
86200	354.2820	0.057041	0.057308
86300	354.6930	0.055864	0.057130
86400	355.1040	0.058607	0.057318
86500	355.5150	0.057905	0.057385
86600	355.9260	0.058182	0.057345
86700	356.3370	0.058125	0.057338
86800	356.7480	0.056944	0.057291
86900	357.1590	0.057686	0.057280
87000	357.5700	0.057374	0.057302
87100	357.9810	0.058107	0.057264
87200	358.3920	0.057071	0.057216
87300	358.8030	0.056492	0.057338
87400	359.2140	0.057487	0.057381
87500	359.6250	0.057999	0.057253
87600	360.0360	0.056247	0.057214
87700	360.4470	0.057588	0.057290
87800	360.8580	0.056797	0.057212
87900	361.2690	0.058960	0.057266
88000	361.6800	0.056974	0.057298
88100	362.0910	0.056543	0.057288
88200	362.5020	0.059587	0.057295
88300	362.9130	0.058313	0.057408
88400	363.3240	0.055547	0.057156
88500	363.7350	0.057271	0.057163
88600	364.1460	0.058568	0.057330
88700	364.5570	0.056743	0.057220
88800	364.9680	0.057581	0.057327
88900	365.3790	0.057226	0.057505
89000	365.7900	0.056822	0.057455
89100	366.2010	0.057150	0.057356
89200	366.6120	0.058043	0.057485
89300	367.0230	0.055933	0.057316
89400	367.4340	0.056952	0.057298
89500	367.8450	0.056606	0.057226
89600	368.2560	0.057021	0.057105
89700	368.6670	0.057809	0.056964
89800	369.0780	0.057801	0.057113
89900	369.4890	0.057120	0.057038
90000	369.9000	0.056294	0.057051
90100	370.3110	0.056720	0.057129
90200	370.7220	0.058114	0.057285
90300	371.1330	0.057533	0.057189
90400	371.5440	0.057435	0.057315
90500	371.9550	0.057362	0.057332
90600	372.3660	0.056665	0.057314
90700	372.7770	0.057165	0.057229
90800	373.1880	0.057235	0.057249
90900	373.5990	0.057367	0.057236
91000	374.0100	0.058003	0.057329
91100	374.4210	0.056795	0.057346
91200	374.8320	0.057492	0.057254
91300	375.2430	0.057242	0.057213
91400	375.6540	0.056921	0.057090
91500	376.0650	0.057167	0.057016
91600	376.4760	0.057162	0.056962
91700	376.8870	0.058031	0.057075
91800	377.2980	0.056761	0.057015
91900	377.7090	0.057296	0.057116
92000	378.1200	0.058343	0.057170
92100	378.5310	0.056684	0.057218
92200	378.9420	0.055680	0.057099
92300	379.3530	0.057588	0.057166
92400	379.7640	0.057175	0.057086
92500	380.1750	0.057263	0.057035
92600	380.5860	0.056254	0.056975
92700	380.9970	0.057524	0.056993
92800	381.4080	0.056186	0.056815
92900	381.8190	0.056701	0.056827
93000	382.2300	0.057008	0.056828
93100	382.6410	0.058002	0.056877
93200	383.0520	0.056161	0.056721
93300	383.4630	0.056366	0.056792
93400	383.8740	0.055380	0.056555
93500	384.2850	0.056192	0.056564
93600	384.6960	0.057750	0.056623
93700	385.1070	0.056528	0.056803
93800	385.5180	0.056437	0.056814
93900	385.9290	0.056418	0.057050
94000	386.3400	0.057036	0.056994
94100	386.7510	0.056015	0.056897
94200	387.1620	0.057040	0.056843
94300	387.5730	0.055981	0.056706
94400	387.9840	0.056487	0.056632
94500	388.3950	0.056434	0.056603
94600	388.8060	0.057794	0.056624
94700	389.2170	0.057685	0.056557
94800	389.6280	0.056569	0.056668
94900	390.0390	0.056275	0.056529
95000	390.4500	0.055901	0.056469
95100	390.8610	0.055153	0.056331
95200	391.2720	0.056976	0.056296
95300	391.6830	0.056790	0.056430
95400	392.0940	0.056534	0.056532
95500	392.5050	0.055963	0.056602
95600	392.9160	0.056868	0.056691
95700	393.3270	0.056720	0.056714
95800	393.7380	0.056009	0.056551
95900	394.1490	0.056023	0.056491
96000	394.5600	0.056524	0.056476
96100	394.9710	0.055527	0.056452
96200	395.3820	0.057066	0.056575
96300	395.7930	0.056627	0.056617
96400	396.2040	0.056302	0.056677
96500	396.6150	0.056066	0.056607
96600	397.0260	0.056654	0.056758
96700	397.4370	0.056390	0.056615
96800	397.8480	0.056075	0.056547
96900	398.2590	0.056087	0.056518
97000	398.6700	0.056453	0.056540
97100	399.0810	0.057664	0.056451
97200	399.4920	0.055952	0.056419
97300	399.9030	0.056063	0.056385
97400	400.3140	0.057148	0.056446
97500	400.7250	0.055150	0.056378
97600	401.1360	0.057548	0.056344
97700	401.5470	0.056298	0.056412
97800	401.9580	0.056746	0.056543
97900	402.3690	0.056900	0.056478
98000	402.7800	0.056705	0.056474
98100	403.1910	0.057967	0.056444
98200	403.6020	0.056297	0.056390
98300	404.0130	0.056292	0.056271
98400	404.4240	0.057081	0.056246
98500	404.8350	0.056016	0.056202
98600	405.2460	0.056032	0.056082
98700	405.6570	0.056303	0.056144
98800	406.0680	0.056881	0.056200
98900	406.4790	0.056304	0.056227
99000	406.8900	0.055475	0.056269
99100	407.3010	0.055419	0.056330
99200	407.7120	0.057509	0.056363
99300	408.1230	0.057535	0.056378
99400	408.5340	0.056392	0.056392
99500	408.9450	0.056231	0.056416
99600	409.3560	0.056491	0.056508
99700	409.7670	0.056487	0.056321
99800	410.1780	0.056161	0.056170
99900	410.5890	0.055730	0.056053
100000	411.0000	0.056686	0.056096
100100	411.4110	0.056555	0.056074
100200	411.8220	0.055454	0.055994
100300	412.2330	0.056756	0.056065
100400	412.6440	0.057194	0.056174
100500	413.0550	0.056685	0.056178
100600	413.4660	0.057440	0.056181
100700	413.8770	0.056017	0.056288
100800	414.2880	0.055302	0.056284
100900	414.6990	0.055777	0.056190
101000	415.1100	0.055645	0.056162
101100	415.5210	0.056318	0.056101
101200	415.9320	0.057053	0.056205
101300	416.3430	0.057032	0.056263
101400	416.7540	0.057409	0.056328
101500	417.1650	0.056235	0.056278
101600	417.5760	0.056096	0.056160
101700	417.9870	0.054745	0.056080
101800	418.3980	0.056138	0.055937
101900	418.8090	0.057216	0.056129
102000	419.2200	0.056699	0.056090
102100	419.6310	0.056468	0.056199
102200	420.0420	0.056730	0.056287
102300	420.4530	0.055653	0.056326
102400	420.8640	0.055796	0.056051
102500	421.2750	0.056693	0.056064
102600	421.6860	0.055606	0.055956
102700	422.0970	0.057138	0.055866
102800	422.5080	0.057360	0.056050
102900	422.9190	0.056233	0.056105
103000	423.3300	0.055585	0.056096
103100	423.7410	0.055482	0.056136
103200	424.1520	0.055561	0.056115
103300	424.5630	0.056570	0.055969
103400	424.9740	0.056828	0.055956
103500	425.3850	0.056132	0.055952
103600	425.7960	0.055779	0.056035
103700	426.2070	0.055091	0.056081
103800	426.6180	0.054840	0.055994
103900	427.0290	0.056622	0.056050
104000	427.4400	0.055683	0.056117
104100	427.8510	0.055903	0.056004
104200	428.2620	0.055913	0.055902
104300	428.6730	0.055733	0.055944
104400	429.0840	0.056986	0.055937
104500	429.4950	0.055154	0.055883
104600	429.9060	0.055749	0.055919
104700	430.3170	0.054653	0.055729
104800	430.7280	0.056363	0.055753
104900	431.1390	0.056855	0.055781
105000	431.5500	0.056797	0.055792
105100	431.9610	0.055232	0.055807
105200	432.3720	0.054268	0.055937
105300	432.7830	0.056241	0.055908
105400	433.1940	0.055800	0.055819
105500	433.6050	0.054974	0.055844
105600	434.0160	0.057277	0.055903
105700	434.4270	0.056590	0.056009
105800	434.8380	0.055769	0.056046
105900	435.2490	0.056065	0.056074
106000	435.6600	0.055158	0.056135
106100	436.0710	0.055555	0.055986
106200	436.4820	0.055926	0.055942
106300	436.8930	0.055613	0.055903
106400	437.3040	0.054202	0.055733
106500	437.7150	0.056125	0.055757
106600	438.1260	0.055284	0.055933
106700	438.5370	0.054974	0.055798
106800	438.9480	0.055441	0.055819
106900	439.3590	0.056090	0.055910
107000	439.7700	0.055348	0.055712
107100	440.1810	0.054635	0.055460
107200	440.5920	0.055289	0.055603
107300	441.0030	0.055422	0.055522
107400	441.4140	0.056277	0.055611
107500	441.8250	0.056132	0.055705
107600	442.2360	0.056333	0.055820
107700	442.6470	0.055851	0.055915
107800	443.0580	0.055421	0.055884
107900	443.4690	0.055260	0.055695
108000	443.8800	0.054853	0.055570
108100	444.2910	0.055648	0.055654
108200	444.7020	0.055539	0.055476
108300	445.1130	0.055105	0.055539
108400	445.5240	0.056171	0.055681
108500	445.9350	0.055528	0.055785
108600	446.3460	0.055749	0.055572
108700	446.7570	0.056837	0.055642
108800	447.1680	0.055471	0.055704
108900	447.5790	0.057148	0.055656
109000	447.9900	0.057056	0.055687
109100	448.4010	0.057057	0.055935
109200	448.8120	0.055440	0.055937
109300	449.2230	0.057281	0.055954
109400	449.6340	0.056034	0.055999
109500	450.0450	0.054487	0.055927
109600	450.4560	0.057575	0.055963
109700	450.8670	0.054856	0.056059
109800	451.2780	0.055484	0.055987
109900	451.6890	0.054840	0.055926
110000	452.1000	0.055297	0.055905
110100	452.5110	0.055475	0.055759
110200	452.9220	0.055955	0.055623
110300	453.3330	0.055759	0.055635
110400	453.7440	0.055548	0.055627
110500	454.1550	0.055676	0.055778
110600	454.5660	0.056302	0.055748
110700	454.9770	0.055209	0.055716
110800	455.3880	0.055271	0.055656
110900	455.7990	0.054510	0.055557
111000	456.2100	0.054843	0.055352
111100	456.6210	0.055627	0.055396
111200	457.0320	0.056736	0.055529
111300	457.4430	0.056097	0.055487
111400	457.8540	0.055233	0.055668
111500	458.2650	0.056550	0.055738
111600	458.6760	0.056173	0.055672
111700	459.0870	0.055478	0.055658
111800	459.4980	0.055446	0.055798
111900	459.9090	0.056039	0.055813
112000	460.3200	0.055712	0.055845
112100	460.7310	0.056050	0.055753
112200	461.1420	0.055389	0.055621
112300	461.5530	0.055693	0.055482
112400	461.9640	0.055134	0.055392
112500	462.3750	0.054084	0.055282
112600	462.7860	0.054430	0.055311
112700	463.1970	0.055744	0.055344
112800	463.6080	0.056095	0.055423
112900	464.0190	0.054544	0.055386
113000	464.4300	0.054705	0.055445
113100	464.8410	0.055781	0.055466
113200	465.2520	0.054396	0.055337
113300	465.6630	0.056718	0.055384
113400	466.0740	0.055845	0.055371
113500	466.4850	0.055729	0.055412
113600	466.8960	0.054531	0.055376
113700	467.3070	0.054221	0.055453
113800	467.7180	0.056118	0.055330
113900	468.1290	0.055708	0.055339
114000	468.5400	0.055814	0.055300
114100	468.9510	0.053511	0.055259
114200	469.3620	0.054901	0.055182
114300	469.7730	0.055855	0.055175
114400	470.1840	0.056012	0.055184
114500	470.5950	0.054450	0.055153
114600	471.0060	0.054657	0.055213
114700	471.4170	0.055256	0.055380
114800	471.8280	0.054709	0.055358
114900	472.2390	0.054411	0.055231
115000	472.6500	0.054868	0.055262
115100	473.0610	0.054585	0.055269
115200	473.4720	0.054414	0.055116
115300	473.8830	0.056059	0.055165
115400	474.2940	0.055780	0.055270
115500	474.7050	0.055916	0.055230
115600	475.1160	0.054820	0.055144
115700	475.5270	0.055482	0.055251
115800	475.9380	0.055682	0.055167
115900	476.3490	0.055943	0.055096
116000	476.7600	0.054387	0.055032
116100	477.1710	0.054574	0.055124
116200	477.5820	0.055532	0.055257
116300	477.9930	0.056257	0.055372
116400	478.4040	0.055094	0.055286
116500	478.8150	0.053700	0.055243
116600	479.2260	0.056036	0.055235
116700	479.6370	0.054671	0.055060
116800	480.0480	0.055888	0.055014
116900	480.4590	0.054900	0.055228
117000	480.8700	0.055575	0.055337
117100	481.2810	0.053634	0.055186
117200	481.6920	0.055046	0.055189
117300	482.1030	0.055190	0.055131
117400	482.5140	0.054366	0.055043
117500	482.9250	0.055317	0.055032
117600	483.3360	0.056138	0.055187
117700	483.7470	0.055234	0.055254
117800	484.1580	0.054684	0.055266
117900	484.5690	0.055290	0.055204
118000	484.9800	0.055030	0.055162
118100	485.3910	0.054837	0.055130
118200	485.8020	0.055062	0.055102
118300	486.2130	0.056409	0.055095
118400	486.6240	0.054306	0.055018
118500	487.0350	0.054393	0.055010
118600	487.4460	0.054159	0.054905
118700	487.8570	0.054777	0.054902
118800	488.2680	0.056822	0.054934
118900	488.6790	0.054283	0.054990
119000	489.0900	0.055068	0.055016
119100	489.5010	0.055700	0.055127
119200	489.9120	0.054758	0.055021
119300	490.3230	0.054184	0.054927
119400	490.7340	0.056178	0.055109
119500	491.1450	0.055018	0.055056
119600	491.5560	0.055144	0.055060
119700	491.9670	0.055354	0.055078
119800	492.3780	0.055341	0.055161
119900	492.7890	0.054482	0.055083
120000	493.2000	0.054973	0.055042
120100	493.6110	0.056277	0.055064
120200	494.0220	0.054005	0.055035
120300	494.4330	0.055614	0.054933
120400	494.8440	0.054650	0.054833
120500	495.2550	0.053896	0.054814
120600	495.6660	0.054313	0.054826
120700	496.0770	0.055143	0.054813
120800	496.4880	0.055084	0.054889
120900	496.8990	0.054456	0.054759
121000	497.3100	0.053363	0.054677
121100	497.7210	0.054502	0.054528
121200	498.1320	0.056372	0.054605
121300	498.5430	0.055025	0.054609
121400	498.9540	0.054191	0.054676
121500	499.3650	0.054234	0.054794
121600	499.7760	0.054617	0.054789
121700	500.1870	0.054171	0.054620
121800	500.5980	0.054841	0.054446
121900	501.0090	0.053770	0.054435
122000	501.4200	0.057062	0.054614
122100	501.8310	0.055453	0.054696
122200	502.2420	0.055704	0.054867
122300	502.6530	0.055730	0.055121
122400	503.0640	0.053809	0.055182
122500	503.4750	0.054849	0.054987
122600	503.8860	0.056105	0.054926
122700	504.2970	0.054017	0.054801
122800	504.7080	0.054797	0.054643
122900	505.1190	0.055272	0.054745
123000	505.5300	0.054751	0.054803
123100	505.9410	0.054997	0.054750
123200	506.3520	0.054836	0.054894
123300	506.7630	0.054629	0.054873
123400	507.1740	0.055739	0.054857
123500	507.5850	0.053937	0.054769
123600	507.9960	0.055882	0.054857
123700	508.4070	0.054913	0.054731
123800	508.8180	0.054680	0.054643
123900	509.2290	0.055457	0.054552
124000	509.6400	0.053872	0.054526
124100	510.0510	0.054482	0.054476
124200	510.4620	0.054647	0.054487
124300	510.8730	0.055919	0.054688
124400	511.2840	0.054265	0.054657
124500	511.6950	0.053732	0.054664
124600	512.1060	0.055839	0.054725
124700	512.5170	0.055274	0.054744
124800	512.9280	0.054368	0.054657
124900	513.3390	0.054749	0.054614
125000	513.7500	0.054166	0.054646
125100	514.1610	0.054155	0.054532
125200	514.5720	0.054961	0.054518
125300	514.9830	0.055053	0.054510
125400	515.3940	0.053585	0.054538
125500	515.8050	0.054767	0.054615
125600	516.2160	0.055057	0.054754
125700	516.6270	0.055230	0.054697
125800	517.0380	0.054024	0.054549
125900	517.4490	0.054478	0.054549
126000	517.8600	0.054506	0.054519
126100	518.2710	0.054974	0.054414
126200	518.6820	0.054653	0.054475
126300	519.0930	0.055038	0.054555
126400	519.5040	0.054918	0.054581
126500	519.9150	0.054443	0.054508
126600	520.3260	0.055053	0.054564
126700	520.7370	0.054611	0.054584
126800	521.1480	0.054354	0.054668
126900	521.5590	0.053834	0.054665
127000	521.9700	0.055016	0.054639
127100	522.3810	0.054008	0.054587
127200	522.7920	0.054494	0.054592
127300	523.2030	0.054695	0.054532
127400	523.6140	0.055857	0.054594
127500	524.0250	0.055350	0.054555
127600	524.4360	0.054093	0.054493
127700	524.8470	0.055768	0.054499
127800	525.2580	0.054232	0.054585
127900	525.6690	0.054679	0.054463
128000	526.0800	0.055087	0.054545
128100	526.4910	0.053266	0.054504
128200	526.9020	0.054545	0.054446
128300	527.3130	0.054096	0.054412
128400	527.7240	0.053727	0.054347
128500	528.1350	0.054289	0.054347
128600	528.5460	0.053314	0.054353
128700	528.9570	0.055883	0.054371
128800	529.3680	0.054343	0.054388
128900	529.7790	0.055071	0.054475
129000	530.1900	0.054132	0.054478
129100	530.6010	0.054568	0.054544
129200	531.0120	0.053850	0.054500
129300	531.4230	0.054128	0.054390
129400	531.8340	0.054021	0.054422
129500	532.2450	0.054602	0.054401
129600	532.6560	0.054180	0.054493
129700	533.0670	0.054821	0.054480
129800	533.4780	0.055532	0.054568
129900	533.8890	0.054878	0.054511
130000	534.3000	0.053238	0.054558
130100	534.7110	0.053930	0.054450
130200	535.1220	0.055660	0.054410
130300	535.5330	0.054804	0.054272
130400	535.9440	0.054570	0.054368
130500	536.3550	0.053607	0.054337
130600	536.7660	0.054663	0.054361
130700	537.1770	0.054037	0.054519
130800	537.5880	0.055198	0.054702
130900	537.9990	0.053703	0.054632
131000	538.4100	0.053239	0.054579
131100	538.8210	0.053843	0.054588
131200	539.2320	0.054678	0.054409
131300	539.6430	0.054687	0.054366
131400	540.0540	0.053434	0.054274
131500	540.4650	0.053732	0.054147
131600	540.8760	0.053284	0.054092
131700	541.2870	0.054031	0.054120
131800	541.6980	0.053563	0.054057
131900	542.1090	0.055431	0.054179
132000	542.5200	0.054404	0.054350
132100	542.9310	0.053812	0.054357
132200	543.3420	0.055004	0.054444
132300	543.7530	0.053693	0.054417
132400	544.1640	0.054067	0.054312
132500	544.5750	0.054650	0.054240
132600	544.9860	0.053519	0.054283
132700	545.3970	0.053996	0.054196
132800	545.8080	0.053724	0.054131
132900	546.2190	0.054717	0.054238
133000	546.6300	0.054267	0.054296
133100	547.0410	0.054224	0.054294
133200	547.4520	0.055132	0.054286
133300	547.8630	0.053706	0.054310
133400	548.2740	0.053477	0.054355
133500	548.6850	0.054013	0.054307
133600	549.0960	0.053607	0.054224
133700	549.5070	0.054225	0.054273
133800	549.9180	0.054042	0.054335
133900	550.3290	0.054384	0.054279
134000	550.7400	0.053204	0.054295
134100	551.1510	0.054330	0.054326
134200	551.5620	0.054058	0.054361
134300	551.9730	0.054285	0.054348
134400	552.3840	0.054639	0.054309
134500	552.7950	0.054027	0.054291
134600	553.2060	0.053402	0.054269
134700	553.6170	0.054723	0.054100
134800	554.0280	0.053400	0.053956
134900	554.4390	0.054189	0.053965
135000	554.8500	0.053681	0.054027
135100	555.2610	0.052010	0.053909
135200	555.6720	0.053819	0.054024
135300	556.0830	0.053373	0.054126
135400	556.4940	0.054455	0.053988
135500	556.9050	0.054262	0.053908
135600	557.3160	0.053631	0.053931
135700	557.7270	0.053643	0.053849
135800	558.1380	0.053544	0.053812
135900	558.5490	0.055024	0.053901
136000	558.9600	0.054552	0.053956
136100	559.3710	0.054616	0.054162
136200	559.7820	0.053887	0.054146
136300	560.1930	0.054117	0.054221
136400	560.6040	0.053362	0.054119
136500	561.0150	0.054317	0.054101
136600	561.4260	0.054206	0.053909
136700	561.8370	0.053566	0.053855
136800	562.2480	0.054235	0.053790
136900	562.6590	0.053985	0.054009
137000	563.0700	0.054179	0.053972
137100	563.4810	0.053229	0.053906
137200	563.8920	0.053021	0.053912
137300	564.3030	0.054648	0.053953
137400	564.7140	0.053690	0.053697
137500	565.1250	0.053484	0.053650
137600	565.5360	0.053953	0.053771
137700	565.9470	0.054182	0.053850
137800	566.3580	0.054365	0.053857
137900	566.7690	0.052337	0.053911
138000	567.1800	0.052465	0.053783
138100	567.5910	0.054543	0.053745
138200	568.0020	0.053825	0.053697
138300	568.4130	0.052446	0.053646
138400	568.8240	0.053936	0.053678
138500	569.2350	0.053622	0.053866
138600	569.6460	0.052704	0.053929
138700	570.0570	0.052797	0.053938
138800	570.4680	0.053171	0.053929
138900	570.8790	0.053815	0.053847
139000	571.2900	0.054143	0.053754
139100	571.7010	0.053248	0.053623
139200	572.1120	0.053695	0.053584
139300	572.5230	0.053301	0.053543
139400	572.9340	0.053561	0.053551
139500	573.3450	0.053567	0.053537
139600	573.7560	0.054591	0.053709
139700	574.1670	0.053196	0.053773
139800	574.5780	0.053346	0.053710
139900	574.9890	0.053667	0.053929
140000	575.4000	0.053126	0.053975
140100	575.8110	0.053342	0.053924
140200	576.2220	0.053529	0.053936
140300	576.6330	0.053322	0.054032
140400	577.0440	0.052821	0.053769
140500	577.4550	0.051971	0.053628
140600	577.8660	0.054699	0.053596
140700	578.2770	0.052606	0.053539
140800	578.6880	0.054148	0.053521
140900	579.0990	0.053746	0.053619
141000	579.5100	0.052961	0.053668
141100	579.9210	0.053264	0.053705
141200	580.3320	0.052596	0.053674
141300	580.7430	0.053316	0.053712
141400	581.1540	0.053337	0.053601
141500	581.5650	0.053893	0.053777
141600	581.9760	0.052130	0.053588
141700	582.3870	0.053988	0.053582
141800	582.7980	0.055010	0.053565
141900	583.2090	0.054202	0.053708
142000	583.6200	0.054559	0.053690
142100	584.0310	0.054060	0.053719
142200	584.4420	0.053929	0.053858
142300	584.8530	0.055264	0.053849
142400	585.2640	0.053987	0.053841
142500	585.6750	0.054316	0.053801
142600	586.0860	0.052925	0.053927
142700	586.4970	0.053831	0.053758
142800	586.9080	0.054168	0.053716
142900	587.3190	0.053378	0.053646
143000	587.7300	0.055677	0.053654
143100	588.1410	0.053538	0.053573
143200	588.5520	0.053386	0.053629
143300	588.9630	0.053573	0.053633
143400	589.3740	0.052705	0.053509
143500	589.7850	0.052893	0.053348
143600	590.1960	0.054182	0.053515
143700	590.6070	0.053091	0.053380
143800	591.0180	0.054076	0.053372
143900	591.4290	0.053590	0.053440
144000	591.8400	0.052925	0.053474
144100	592.2510	0.053718	0.053246
144200	592.6620	0.053441	0.053393
144300	593.0730	0.052388	0.053302
144400	593.4840	0.053664	0.053425
144500	593.8950	0.053002	0.053363
144600	594.3060	0.054165	0.053507
144700	594.7170	0.053908	0.053525
144800	595.1280	0.054458	0.053577
144900	595.5390	0.054130	0.053487
145000	595.9500	0.053911	0.053569
145100	596.3610	0.053329	0.053576
145200	596.7720	0.052895	0.053593
145300	597.1830	0.052560	0.053705
145400	597.5940	0.053173	0.053753
145500	598.0050	0.053653	0.053765
145600	598.4160	0.052522	0.053551
145700	598.8270	0.053436	0.053501
145800	599.2380	0.054016	0.053377
145900	599.6490	0.053411	0.053290
146000	600.0600	0.053458	0.053398
146100	600.4710	0.053119	0.053590
146200	600.8820	0.052988	0.053476
146300	601.2930	0.053641	0.053551
146400	601.7040	0.053616	0.053639
146500	602.1150	0.053660	0.053679
146600	602.5260	0.053458	0.053575
146700	602.9370	0.053964	0.053724
146800	603.3480	0.053287	0.053660
146900	603.7590	0.054197	0.053719
147000	604.1700	0.054148	0.053549
147100	604.5810	0.052704	0.053520
147200	604.9920	0.053087	0.053331
147300	605.4030	0.054401	0.053393
147400	605.8140	0.053920	0.053333
147500	606.2250	0.051795	0.053225
147600	606.6360	0.052861	0.053341
147700	607.0470	0.053835	0.053433
147800	607.4580	0.052066	0.053306
147900	607.8690	0.052771	0.053241
148000	608.2800	0.052919	0.053283
148100	608.6910	0.053362	0.053143
148200	609.1020	0.052123	0.053176
148300	609.5130	0.053182	0.053122
148400	609.9240	0.053368	0.053168
148500	610.3350	0.053377	0.053186
148600	610.7460	0.052916	0.053091
148700	611.1570	0.052612	0.053053
148800	611.5680	0.052845	0.053023
148900	611.9790	0.053985	0.053022
149000	612.3900	0.052551	0.052979
149100	612.8010	0.054284	0.053197
149200	613.2120	0.052324	0.053162
149300	613.6230	0.052706	0.053329
149400	614.0340	0.053348	0.053339
149500	614.4450	0.052610	0.053385
149600	614.8560	0.053311	0.053343
149700	615.2670	0.053988	0.053435
149800	615.6780	0.052505	0.053411
149900	616.0890	0.053463	0.053396
150000	616.5000	0.053622	0.053381
150100	616.9110	0.053786	0.053384
150200	617.3220	0.054055	0.053345
150300	617.7330	0.052930	0.053251
150400	618.1440	0.054193	0.053267
150500	618.5550	0.053811	0.053361
150600	618.9660	0.053496	0.053344
150700	619.3770	0.054304	0.053381
150800	619.7880	0.053461	0.053376
150900	620.1990	0.053885	0.053303
151000	620.6100	0.051981	0.053199
151100	621.0210	0.052652	0.053096
151200	621.4320	0.053344	0.052954
151300	621.8430	0.054021	0.052995
151400	622.2540	0.051899	0.053049
151500	622.6650	0.053296	0.053057
151600	623.0760	0.053741	0.053194
151700	623.4870	0.053688	0.053176
151800	623.8980	0.052530	0.053188
151900	624.3090	0.053620	0.053089
152000	624.7200	0.053506	0.053122
152100	625.1310	0.052177	0.053003
152200	625.5420	0.053614	0.053031
152300	625.9530	0.053270	0.053058
152400	626.3640	0.054197	0.053168
152500	626.7750	0.052755	0.053200
152600	627.1860	0.052794	0.053244
152700	627.5970	0.052507	0.053159
152800	628.0080	0.052741	0.053046
152900	628.4190	0.053034	0.052943
153000	628.8300	0.054138	0.052926
153100	629.2410	0.055180	0.053012
153200	629.6520	0.052810	0.053159
153300	630.0630	0.053372	0.053149
153400	630.4740	0.054227	0.053269
153500	630.8850	0.053063	0.053236
153600	631.2960	0.053448	0.053134
153700	631.7070	0.052620	0.053131
153800	632.1180	0.051959	0.053101
153900	632.5290	0.052996	0.053013
154000	632.9400	0.052729	0.052988
154100	633.3510	0.052697	0.052940
154200	633.7620	0.053070	0.052815
154300	634.1730	0.052566	0.052764
154400	634.5840	0.052223	0.052656
154500	634.9950	0.052350	0.052547
154600	635.4060	0.052442	0.052537
154700	635.8170	0.052922	0.052664
154800	636.2280	0.052547	0.052805
154900	636.6390	0.053284	0.052939
155000	637.0500	0.053332	0.053074
155100	637.4610	0.053648	0.053048
155200	637.8720	0.053152	0.052929
155300	638.2830	0.053087	0.052892
155400	638.6940	0.053109	0.052764
155500	639.1050	0.052973	0.052662
155600	639.5160	0.053437	0.052830
155700	639.9270	0.053383	0.052874
155800	640.3380	0.051847	0.052826
155900	640.7490	0.053249	0.052882
156000	641.1600	0.052236	0.052890
156100	641.5710	0.054208	0.052849
156200	641.9820	0.053394	0.052919
156300	642.3930	0.053630	0.052968
156400	642.8040	0.052662	0.052973
156500	643.2150	0.052256	0.052962
156600	643.6260	0.052094	0.052859
156700	644.0370	0.052211	0.052741
156800	644.4480	0.053252	0.052840
156900	644.8590	0.051999	0.052810
157000	645.2700	0.052370	0.052743
157100	645.6810	0.053367	0.052715
157200	646.0920	0.053505	0.052833
157300	646.5030	0.053819	0.052770
157400	646.9140	0.053099	0.052767
157500	647.3250	0.052273	0.052907
157600	647.7360	0.052402	0.052904
157700	648.1470	0.052066	0.052775
157800	648.5580	0.052518	0.052682
157900	648.9690	0.052773	0.052625
158000	649.3800	0.053200	0.052645
158100	649.7910	0.051763	0.052706
158200	650.2020	0.053947	0.052804
158300	650.6130	0.052663	0.052864
158400	651.0240	0.050597	0.052848
158500	651.4350	0.053411	0.052902
158600	651.8460	0.052866	0.052828
158700	652.2570	0.052308	0.052740
158800	652.6680	0.052105	0.052694
158900	653.0790	0.052592	0.052717
159000	653.4900	0.052350	0.052596
159100	653.9010	0.053212	0.052660
159200	654.3120	0.052069	0.052675
159300	654.7230	0.052546	0.052660
159400	655.1340	0.051567	0.052702
159500	655.5450	0.053400	0.052726
159600	655.9560	0.052734	0.052748
159700	656.3670	0.051883	0.052746
159800	656.7780	0.052680	0.052644
159900	657.1890	0.051756	0.052562
160000	657.6000	0.052271	0.052576
160100	658.0110	0.052273	0.052494
160200	658.4220	0.052288	0.052452
160300	658.8330	0.051866	0.052483
160400	659.2440	0.052408	0.052684
160500	659.6550	0.052957	0.052606
160600	660.0660	0.052789	0.052635
160700	660.4770	0.053056	0.052643
160800	660.8880	0.052078	0.052733
160900	661.2990	0.051981	0.052543
161000	661.7100	0.052176	0.052589
161100	662.1210	0.053541	0.052660
161200	662.5320	0.051939	0.052659
161300	662.9430	0.052667	0.052773
161400	663.3540	0.052216	0.052862
161500	663.7650	0.052595	0.052803
161600	664.1760	0.051614	0.052688
161700	664.5870	0.052904	0.052791
161800	664.9980	0.051594	0.052675
161900	665.4090	0.052518	0.052629
162000	665.8200	0.052219	0.052681
162100	666.2310	0.051225	0.052706
162200	666.6420	0.050539	0.052595
162300	667.0530	0.053217	0.052601
162400	667.4640	0.052282	0.052499
162500	667.8750	0.051376	0.052384
162600	668.2860	0.052050	0.052311
162700	668.6970	0.053388	0.052362
162800	669.1080	0.052633	0.052392
162900	669.5190	0.052232	0.052445
163000	669.9300	0.053380	0.052485
163100	670.3410	0.053706	0.052528
163200	670.7520	0.053350	0.052443
163300	671.1630	0.052297	0.052365
163400	671.5740	0.052590	0.052431
163500	671.9850	0.052776	0.052459
163600	672.3960	0.052813	0.052509
163700	672.8070	0.053271	0.052477
163800	673.2180	0.052088	0.052393
163900	673.6290	0.051754	0.052376
164000	674.0400	0.052538	0.052268
164100	674.4510	0.050895	0.052091
164200	674.8620	0.053096	0.052212
164300	675.2730	0.053381	0.052298
164400	675.6840	0.052430	0.052266
164500	676.0950	0.053011	0.052290
164600	676.5060	0.051724	0.052398
164700	676.9170	0.052653	0.052399
164800	677.3280	0.052741	0.052463
164900	677.7390	0.052118	0.052481
165000	678.1500	0.051577	0.052547
165100	678.5610	0.053017	0.052649
165200	678.9720	0.052115	0.052578
165300	679.3830	0.052787	0.052440
165400	679.7940	0.052363	0.052367
165500	680.2050	0.052296	0.052239
165600	680.6160	0.051853	0.052110
165700	681.0270	0.051935	0.052055
165800	681.4380	0.053456	0.052124
165900	681.8490	0.053382	0.052093
166000	682.2600	0.050921	0.052189
166100	682.6710	0.052419	0.052196
166200	683.0820	0.052336	0.052114
166300	683.4930	0.052311	0.052099
166400	683.9040	0.053461	0.052200
166500	684.3150	0.052562	0.052313
166600	684.7260	0.051769	0.052321
166700	685.1370	0.052171	0.052480
166800	685.5480	0.052227	0.052456
166900	685.9590	0.051102	0.052397
167000	686.3700	0.051128	0.052173
167100	686.7810	0.052496	0.052228
167200	687.1920	0.053696	0.052292
167300	687.6030	0.052814	0.052291
167400	688.0140	0.051031	0.052258
167500	688.4250	0.051885	0.052239
167600	688.8360	0.051648	0.052187
167700	689.2470	0.051544	0.052001
167800	689.6580	0.051811	0.051968
167900	690.0690	0.051336	0.052050
168000	690.4800	0.051266	0.052180
168100	690.8910	0.052189	0.052250
168200	691.3020	0.051919	0.052397
168300	691.7130	0.052684	0.052438
168400	692.1240	0.052684	0.052440
168500	692.5350	0.052528	0.052502
168600	692.9460	0.053365	0.052512
168700	693.3570	0.052222	0.052496
168800	693.7680	0.051964	0.052550
168900	694.1790	0.052853	0.052535
169000	694.5900	0.052658	0.052477
169100	695.0010	0.052892	0.052399
169200	695.4120	0.051552	0.052369
169300	695.8230	0.051013	0.052272
169400	696.2340	0.052097	0.052188
169500	696.6450	0.051386	0.052077
169600	697.0560	0.052786	0.052030
169700	697.4670	0.051671	0.052005
169800	697.8780	0.053252	0.052066
169900	698.2890	0.051817	0.052102
170000	698.7000	0.052550	0.052245
170100	699.1110	0.052519	0.052255
170200	699.5220	0.052401	0.052212
170300	699.9330	0.052297	0.052235
170400	700.3440	0.052942	0.052150
170500	700.7550	0.051689	0.052073
170600	701.1660	0.052740	0.052182
170700	701.5770	0.051474	0.052148
170800	701.9880	0.053290	0.052104
170900	702.3990	0.052787	0.052177
171000	702.8100	0.052053	0.052170
171100	703.2210	0.053475	0.052124
171200	703.6320	0.052123	0.052074
171300	704.0430	0.052244	0.052004
171400	704.4540	0.052007	0.052007
171500	704.8650	0.052698	0.052037
171600	705.2760	0.051620	0.051960
171700	705.6870	0.052498	0.052061
171800	706.0980	0.051930	0.052055
171900	706.5090	0.051138	0.051936
172000	706.9200	0.052851	0.051968
172100	707.3310	0.052500	0.051991
172200	707.7420	0.052050	0.051940
172300	708.1530	0.053045	0.052045
172400	708.5640	0.051892	0.052202
172500	708.9750	0.052392	0.052195
172600	709.3860	0.051756	0.052195
172700	709.7970	0.051853	0.052162
172800	710.2080	0.050893	0.052080
172900	710.6190	0.051578	0.052116
173000	711.0300	0.052986	0.052149
173100	711.4410	0.051303	0.052099
173200	711.8520	0.052341	0.052192
173300	712.2630	0.052414	0.052282
173400	712.6740	0.052119	0.052112
173500	713.0850	0.052061	0.052034
173600	713.4960	0.052300	0.052024
173700	713.9070	0.052790	0.052063
173800	714.3180	0.051038	0.051971
173900	714.7290	0.051178	0.052073
174000	715.1400	0.051926	0.052037
174100	715.5510	0.052214	0.051962
174200	715.9620	0.051981	0.051859
174300	716.3730	0.051720	0.051890
174400	716.7840	0.051652	0.051915
174500	717.1950	0.052041	0.051979
174600	717.6060	0.051891	0.051993
174700	718.0170	0.051280	0.051978
174800	718.4280	0.051440	0.051903
174900	718.8390	0.051437	0.051837
175000	719.2500	0.051163	0.051764
175100	719.6610	0.052266	0.051889
175200	720.0720	0.052329	0.051848
175300	720.4830	0.052079	0.051836
175400	720.8940	0.051874	0.051850
175500	721.3050	0.051551	0.051810
175600	721.7160	0.052659	0.051751
175700	722.1270	0.051807	0.051842
175800	722.5380	0.052221	0.051880
175900	722.9490	0.051428	0.051805
176000	723.3600	0.052027	0.051936
176100	723.7710	0.052301	0.051893
176200	724.1820	0.052052	0.051930
176300	724.5930	0.051131	0.051843
176400	725.0040	0.052776	0.051882
176500	725.4150	0.051510	0.051764
176600	725.8260	0.052260	0.051923
176700	726.2370	0.051914	0.051944
176800	726.6480	0.052203	0.052046
176900	727.0590	0.050371	0.051994
177000	727.4700	0.052288	0.051997
177100	727.8810	0.053441	0.052053
177200	728.2920	0.051812	0.051918
177300	728.7030	0.052575	0.051982
177400	729.1140	0.051321	0.052009
177500	729.5250	0.051917	0.051961
177600	729.9360	0.052299	0.051754
177700	730.3470	0.050637	0.051768
177800	730.7580	0.051380	0.051765
177900	731.1690	0.050510	0.051671
178000	731.5800	0.050938	0.051802
178100	731.9910	0.050956	0.051723
178200	732.4020	0.051205	0.051707
178300	732.8130	0.052003	0.051670
178400	733.2240	0.052820	0.051840
178500	733.6350	0.051626	0.051712
178600	734.0460	0.052418	0.051884
178700	734.4570	0.051872	0.051966
178800	734.8680	0.051990	0.051796
178900	735.2790	0.053091	0.051795
179000	735.6900	0.050681	0.051798
179100	736.1010	0.052248	0.051713
179200	736.5120	0.051215	0.051590
179300	736.9230	0.051695	0.051691
179400	737.3340	0.050073	0.051507
179500	737.7450	0.051568	0.051500
179600	738.1560	0.051967	0.051440
179700	738.5670	0.051699	0.051499
179800	738.9780	0.051906	0.051435
179900	739.3890	0.051634	0.051569
180000	739.8000	0.050916	0.051545
180100	740.2110	0.050054	0.051489
180200	740.6220	0.051884	0.051414
180300	741.0330	0.051801	0.051435
180400	741.4440	0.051357	0.051420
180500	741.8550	0.052821	0.051442
180600	742.2660	0.052610	0.051632
180700	742.6770	0.052071	0.051643
180800	743.0880	0.051628	0.051537
180900	743.4990	0.050519	0.051488
181000	743.9100	0.052800	0.051572
181100	744.3210	0.052253	0.051577
181200	744.7320	0.052032	0.051625
181300	745.1430	0.052109	0.051685
181400	745.5540	0.051207	0.051685
181500	745.9650	0.052818	0.051639
181600	746.3760	0.050921	0.051497
181700	746.7870	0.052875	0.051450
181800	747.1980	0.051565	0.051519
181900	747.6090	0.053109	0.051628
182000	748.0200	0.051954	0.051613
182100	748.4310	0.051370	0.051580
182200	748.8420	0.052006	0.051714
182300	749.2530	0.050592	0.051622
182400	749.6640	0.050980	0.051526
182500	750.0750	0.050676	0.051506
182600	750.4860	0.051921	0.051598
182700	750.8970	0.052079	0.051431
182800	751.3080	0.052330	0.051606
182900	751.7190	0.051950	0.051610
183000	752.1300	0.050915	0.051640
183100	752.5410	0.052520	0.051760
183200	752.9520	0.050460	0.051774
183300	753.3630	0.050799	0.051622
183400	753.7740	0.051633	0.051654
183500	754.1850	0.050587	0.051609
183600	754.5960	0.050521	0.051371
183700	755.0070	0.050999	0.051443
183800	755.4180	0.051198	0.051487
183900	755.8290	0.051024	0.051415
184000	756.2400	0.051155	0.051426
184100	756.6510	0.051011	0.051413
184200	757.0620	0.052414	0.051351
184300	757.4730	0.050785	0.051335
184400	757.8840	0.051231	0.051258
184500	758.2950	0.052812	0.051266
184600	758.7060	0.050445	0.051334
184700	759.1170	0.052061	0.051404
184800	759.5280	0.051461	0.051348
184900	759.9390	0.051646	0.051453
185000	760.3500	0.050641	0.051417
185100	760.7610	0.051151	0.051409
185200	761.1720	0.051054	0.051371
185300	761.5830	0.052132	0.051513
185400	761.9940	0.051399	0.051561
185500	762.4050	0.051341	0.051535
185600	762.8160	0.051348	0.051572
185700	763.2270	0.051473	0.051546
185800	763.6380	0.051792	0.051528
185900	764.0490	0.050291	0.051358
186000	764.4600	0.051459	0.051414
186100	764.8710	0.050228	0.051351
186200	765.2820	0.050587	0.051422
186300	765.6930	0.051722	0.051519
186400	766.1040	0.051876	0.051674
186500	766.5150	0.051262	0.051628
186600	766.9260	0.051013	0.051573
186700	767.3370	0.051442	0.051568
186800	767.7480	0.052943	0.051524
186900	768.1590	0.051290	0.051433
187000	768.5700	0.051292	0.051402
187100	768.9810	0.053371	0.051507
187200	769.3920	0.051117	0.051389
187300	769.8030	0.052070	0.051263
187400	770.2140	0.051235	0.051215
187500	770.6250	0.052883	0.051337
187600	771.0360	0.050473	0.051270
187700	771.4470	0.051814	0.051378
187800	771.8580	0.050411	0.051340
187900	772.2690	0.051222	0.051466
188000	772.6800	0.051350	0.051381
188100	773.0910	0.051885	0.051490
188200	773.5020	0.051007	0.051403
188300	773.9130	0.052575	0.051412
188400	774.3240	0.050738	0.051234
188500	774.7350	0.051033	0.051215
188600	775.1460	0.051251	0.051019
188700	775.5570	0.050741	0.050979
188800	775.9680	0.051684	0.051024
188900	776.3790	0.051289	0.051044
189000	776.7900	0.051093	0.051135
189100	777.2010	0.050937	0.051202
189200	777.6120	0.051488	0.051271
189300	778.0230	0.050216	0.051240
189400	778.4340	0.051186	0.051311
189500	778.8450	0.050920	0.051168
189600	779.2560	0.049810	0.051165
189700	779.6670	0.050703	0.051272
189800	780.0780	0.051385	0.051242
189900	780.4890	0.050644	0.051280
190000	780.9000	0.051602	0.051378
190100	781.3110	0.050738	0.051367
190200	781.7220	0.051330	0.051190
190300	782.1330	0.051573	0.051309
190400	782.5440	0.051125	0.051277
190500	782.9550	0.052816	0.051371
190600	783.3660	0.051423	0.051429
190700	783.7770	0.050690	0.051414
190800	784.1880	0.051921	0.051356
190900	784.5990	0.050568	0.051333
191000	785.0100	0.050786	0.051090
191100	785.4210	0.051306	0.051101
191200	785.8320	0.051154	0.051090
191300	786.2430	0.051053	0.050990
191400	786.6540	0.051487	0.051075
191500	787.0650	0.050730	0.051186
191600	787.4760	0.050935	0.051047
191700	787.8870	0.051782	0.051223
191800	788.2980	0.051914	0.051388
191900	788.7090	0.052071	0.051320
192000	789.1200	0.050880	0.051279
192100	789.5310	0.051085	0.051406
192200	789.9420	0.051049	0.051278
192300	790.3530	0.051025	0.051120
192400	790.7640	0.051685	0.051174
192500	791.1750	0.050870	0.051185
192600	791.5860	0.051906	0.051152
192700	791.9970	0.052250	0.051243
192800	792.4080	0.050156	0.051389
192900	792.8190	0.051019	0.051277
193000	793.2300	0.051732	0.051298
193100	793.6410	0.051472	0.051252
193200	794.0520	0.050072	0.051065
193300	794.4630	0.051747	0.050921
193400	794.8740	0.052167	0.050911
193500	795.2850	0.049875	0.050930
193600	795.6960	0.050320	0.050962
193700	796.1070	0.050374	0.051004
193800	796.5180	0.050980	0.051103
193900	796.9290	0.051196	0.051168
194000	797.3400	0.051224	0.051099
194100	797.7510	0.049819	0.051062
194200	798.1620	0.050473	0.051100
194300	798.5730	0.049968	0.051004
194400	798.9840	0.051294	0.051020
194500	799.3950	0.051096	0.051061
194600	799.8060	0.051303	0.051139
194700	800.2170	0.049875	0.050964
194800	800.6280	0.050462	0.050946
194900	801.0390	0.050072	0.050865
195000	801.4500	0.049803	0.050794
195100	801.8610	0.050566	0.050669
195200	802.2720	0.049283	0.050803
195300	802.6830	0.051766	0.050875
195400	803.0940	0.051087	0.050968
195500	803.5050	0.051357	0.051032
195600	803.9160	0.050410	0.050949
195700	804.3270	0.051293	0.051070
195800	804.7380	0.049766	0.050971
195900	805.1490	0.050527	0.050860
196000	805.5600	0.050474	0.050818
196100	805.9710	0.051252	0.050838
196200	806.3820	0.050012	0.050704
196300	806.7930	0.050667	0.050738
196400	807.2040	0.051591	0.050743
196500	807.6150	0.051598	0.050790
196600	808.0260	0.051275	0.050911
196700	808.4370	0.050261	0.050883
196800	808.8480	0.050257	0.050795
196900	809.2590	0.050165	0.050849
197000	809.6700	0.050558	0.050731
197100	810.0810	0.050597	0.050830
197200	810.4920	0.049645	0.050785
197300	810.9030	0.051107	0.050891
197400	811.3140	0.049674	0.050803
197500	811.7250	0.050716	0.050902
197600	812.1360	0.051496	0.050859
197700	812.5470	0.050434	0.050969
197800	812.9580	0.051128	0.050902
197900	813.3690	0.051027	0.050956
198000	813.7800	0.051451	0.051019
198100	814.1910	0.051146	0.050935
198200	814.6020	0.050885	0.050901
198300	815.0130	0.051595	0.050983
198400	815.4240	0.051130	0.051008
198500	815.8350	0.051460	0.050870
198600	816.2460	0.050981	0.050928
198700	816.6570	0.050347	0.050939
198800	817.0680	0.050113	0.050782
198900	817.4790	0.051793	0.050796
199000	817.8900	0.051002	0.050797
199100	818.3010	0.051535	0.050744
199200	818.7120	0.051396	0.050731
199300	819.1230	0.050967	0.050831
199400	819.5340	0.049891	0.050648
199500	819.9450	0.050555	0.050611
199600	820.3560	0.050570	0.050580
199700	820.7670	0.050910	0.050597
199800	821.1780	0.050334	0.050627
199900	821.5890	0.051023	0.050766
200000	822.0000	0.051625	0.050825
200100	822.4110	0.050910	0.050781
200200	822.8220	0.049526	0.050777
200300	823.2330	0.051985	0.050888
200400	823.6440	0.050774	0.050830
200500	824.0550	0.050832	0.050830
200600	824.4660	0.050901	0.050962
200700	824.8770	0.052168	0.051005
200800	825.2880	0.050691	0.050866
200900	825.6990	0.051085	0.050909
201000	826.1100	0.049979	0.050855
201100	826.5210	0.051240	0.050709
201200	826.9320	0.051251	0.050672
201300	827.3430	0.051078	0.050704
201400	827.7540	0.050299	0.050709
201500	828.1650	0.050442	0.050819
201600	828.5760	0.049205	0.050702
201700	828.9870	0.050239	0.050650
201800	829.3980	0.049709	0.050532
201900	829.8090	0.050938	0.050538
202000	830.2200	0.049876	0.050399
202100	830.6310	0.050962	0.050560
202200	831.0420	0.050994	0.050521
202300	831.4530	0.049144	0.050537
202400	831.8640	0.050586	0.050454
202500	832.2750	0.050133	0.050483
202600	832.6860	0.050741	0.050594
202700	833.0970	0.050290	0.050618
202800	833.5080	0.050058	0.050530
202900	833.9190	0.049951	0.050565
203000	834.3300	0.049530	0.050589
203100	834.7410	0.052259	0.050521
203200	835.1520	0.050664	0.050498
203300	835.5630	0.051059	0.050674
203400	835.9740	0.050899	0.050705
203500	836.3850	0.050949	0.050719
203600	836.7960	0.051577	0.050757
203700	837.2070	0.050887	0.050727
203800	837.6180	0.049281	0.050656
203900	838.0290	0.050992	0.050655
204000	838.4400	0.050570	0.050569
204100	838.8510	0.049381	0.050554
204200	839.2620	0.050699	0.050613
204300	839.6730	0.050659	0.050687
204400	840.0840	0.051021	0.050665
204500	840.4950	0.050157	0.050686
204600	840.9060	0.050415	0.050549
204700	841.3170	0.050476	0.050493
204800	841.7280	0.050205	0.050434
204900	842.1390	0.048706	0.050351
205000	842.5500	0.050827	0.050421
205100	842.9610	0.049606	0.050438
205200	843.3720	0.049851	0.050580
205300	843.7830	0.050873	0.050561
205400	844.1940	0.049594	0.050613
205500	844.6050	0.050248	0.050514
205600	845.0160	0.050916	0.050669
205700	845.4270	0.050960	0.050648
205800	845.8380	0.050081	0.050612
205900	846.2490	0.049947	0.050599
206000	846.6600	0.050355	0.050662
206100	847.0710	0.050385	0.050593
206200	847.4820	0.050674	0.050485
206300	847.8930	0.050103	0.050580
206400	848.3040	0.050587	0.050684
206500	848.7150	0.051503	0.050692
206600	849.1260	0.050881	0.050628
206700	849.5370	0.050152	0.050647
206800	849.9480	0.050119	0.050608
206900	850.3590	0.049770	0.050477
207000	850.7700	0.051003	0.050444
207100	851.1810	0.051116	0.050453
207200	851.5920	0.051206	0.050443
207300	852.0030	0.050416	0.050497
207400	852.4140	0.049624	0.050620
207500	852.8250	0.050944	0.050654
207600	853.2360	0.050495	0.050657
207700	853.6470	0.050548	0.050718
207800	854.0580	0.049866	0.050585
207900	854.4690	0.050371	0.050418
208000	854.8800	0.050151	0.050451
208100	855.2910	0.051822	0.050555
208200	855.7020	0.050945	0.050514
208300	856.1130	0.049972	0.050484
208400	856.5240	0.049567	0.050517
208500	856.9350	0.050094	0.050385
208600	857.3460	0.051264	0.050317
208700	857.7570	0.050006	0.050285
208800	858.1680	0.050760	0.050323
208900	858.5790	0.050653	0.050451
209000	858.9900	0.049358	0.050511
209100	859.4010	0.049424	0.050379
209200	859.8120	0.050753	0.050419
209300	860.2230	0.050726	0.050374
209400	860.6340	0.050325	0.050221
209500	861.0450	0.050552	0.050212
209600	861.4560	0.051368	0.050436
209700	861.8670	0.050327	0.050369
209800	862.2780	0.050599	0.050422
209900	862.6890	0.049957	0.050512
210000	863.1000	0.050119	0.050520
210100	863.5110	0.050959	0.050365
210200	863.9220	0.050055	0.050494
210300	864.3330	0.050501	0.050566
210400	864.7440	0.050392	0.050488
210500	865.1550	0.050744	0.050416
210600	865.5660	0.050727	0.050437
210700	865.9770	0.049176	0.050295
210800	866.3880	0.049418	0.050167
210900	866.7990	0.049890	0.050164
211000	867.2100	0.050223	0.050172
211100	867.6210	0.050289	0.050149
211200	868.0320	0.050895	0.050203
211300	868.4430	0.050605	0.050243
211400	868.8540	0.050369	0.050271
211500	869.2650	0.050994	0.050329
211600	869.6760	0.049780	0.050277
211700	870.0870	0.050918	0.050223
211800	870.4980	0.050869	0.050342
211900	870.9090	0.050689	0.050395
212000	871.3200	0.049673	0.050416
212100	871.7310	0.050553	0.050458
212200	872.1420	0.050758	0.050514
212300	872.5530	0.049616	0.050388
212400	872.9640	0.049906	0.050277
212500	873.3750	0.050224	0.050091
212600	873.7860	0.051061	0.050192
212700	874.1970	0.051239	0.050217
212800	874.6080	0.048801	0.050160
212900	875.0190	0.050439	0.050200
213000	875.4300	0.050218	0.050359
213100	875.8410	0.050381	0.050322
213200	876.2520	0.050220	0.050218
213300	876.6630	0.050781	0.050267
213400	877.0740	0.050917	0.050319
213500	877.4850	0.050841	0.050340
213600	877.8960	0.050910	0.050258
213700	878.3070	0.048048	0.050318
213800	878.7180	0.050158	0.050298
213900	879.1290	0.049293	0.050261
214000	879.5400	0.049967	0.050285
214100	879.9510	0.051104	0.050299
214200	880.3620	0.050667	0.050309
214300	880.7730	0.049698	0.050414
214400	881.1840	0.050060	0.050301
214500	881.5950	0.050477	0.050176
214600	882.0060	0.050800	0.050228
214700	882.4170	0.050126	0.050204
214800	882.8280	0.049313	0.050103
214900	883.2390	0.050941	0.050257
215000	883.6500	0.049338	0.050257
215100	884.0610	0.050865	0.050344
215200	884.4720	0.049935	0.050317
215300	884.8830	0.050324	0.050268
215400	885.2940	0.050192	0.050273
215500	885.7050	0.049541	0.050399
215600	886.1160	0.050011	0.050146
215700	886.5270	0.049184	0.050042
215800	886.9380	0.050056	0.050193
215900	887.3490	0.050921	0.050131
216000	887.7600	0.050255	0.050073
216100	888.1710	0.050519	0.050235
216200	888.5820	0.049857	0.050329
216300	888.9930	0.049508	0.050203
216400	889.4040	0.049824	0.050204
216500	889.8150	0.050598	0.050291
216600	890.2260	0.049533	0.050078
216700	890.6370	0.049691	0.050129
216800	891.0480	0.049522	0.050115
216900	891.4590	0.050073	0.050137
217000	891.8700	0.050454	0.050084
217100	892.2810	0.050756	0.050208
217200	892.6920	0.051408	0.050232
217300	893.1030	0.050012	0.050327
217400	893.5140	0.050252	0.050228
217500	893.9250	0.049653	0.050140
217600	894.3360	0.050825	0.050123
217700	894.7470	0.050094	0.050038
217800	895.1580	0.050571	0.050011
217900	895.5690	0.050193	0.050100
218000	895.9800	0.050042	0.050132
218100	896.3910	0.051659	0.050167
218200	896.8020	0.050123	0.050115
218300	897.2130	0.049895	0.050079
218400	897.6240	0.050226	0.050007
218500	898.0350	0.050567	0.049944
218600	898.4460	0.051453	0.050061
218700	898.8570	0.049694	0.050114
218800	899.2680	0.049791	0.050125
218900	899.6790	0.048153	0.050113
219000	900.0900	0.049505	0.050156
219100	900.5010	0.052094	0.050050
219200	900.9120	0.050792	0.050152
219300	901.3230	0.049770	0.050066
219400	901.7340	0.049564	0.050192
219500	902.1450	0.050287	0.050271
219600	902.5560	0.048476	0.050155
219700	902.9670	0.049045	0.050000
219800	903.3780	0.049836	0.050027
219900	903.7890	0.050134	0.049923
220000	904.2000	0.050171	0.049808
220100	904.6110	0.050536	0.049860
220200	905.0220	0.048550	0.049781
220300	905.4330	0.050936	0.049931
220400	905.8440	0.050444	0.049928
220500	906.2550	0.048498	0.049819
220600	906.6660	0.050192	0.049738
220700	907.0770	0.050665	0.049777
220800	907.4880	0.049902	0.049686
220900	907.8990	0.051224	0.049691
221000	908.3100	0.050572	0.049852
221100	908.7210	0.049709	0.049959
221200	909.1320	0.050458	0.050121
221300	909.5430	0.049742	0.049988
221400	909.9540	0.049254	0.049925
221500	910.3650	0.049725	0.049903
221600	910.7760	0.050732	0.049935
221700	911.1870	0.050077	0.049784
221800	911.5980	0.050237	0.049867
221900	912.0090	0.049403	0.049976
222000	912.4200	0.049921	0.049997
222100	912.8310	0.049947	0.049847
222200	913.2420	0.049830	0.049877
222300	913.6530	0.050400	0.050029
222400	914.0640	0.050528	0.050030
222500	914.4750	0.048873	0.049879
222600	914.8860	0.049916	0.050033
222700	915.2970	0.050675	0.050055
222800	915.7080	0.050797	0.050021
222900	916.1190	0.049138	0.049885
223000	916.5300	0.049459	0.049965
223100	916.9410	0.052836	0.050044
223200	917.3520	0.049615	0.050068
223300	917.7630	0.049594	0.049993
223400	918.1740	0.048890	0.050100
223500	918.5850	0.049762	0.050086
223600	918.9960	0.049660	0.049922
223700	919.4070	0.050624	0.049938
223800	919.8180	0.049977	0.049917
223900	920.2290	0.049729	0.049885
224000	920.6400	0.048627	0.049890
224100	921.0510	0.048915	0.049915
224200	921.4620	0.050314	0.049830
224300	921.8730	0.050526	0.049911
224400	922.2840	0.050384	0.049872
224500	922.6950	0.050881	0.049895
224600	923.1060	0.050859	0.049851
224700	923.5170	0.049583	0.049899
224800	923.9280	0.049822	0.049784
224900	924.3390	0.050693	0.049873
225000	924.7500	0.049416	0.049837
225100	925.1610	0.049301	0.049752
225200	925.5720	0.049203	0.049860
225300	925.9830	0.050984	0.049921
225400	926.3940	0.050731	0.049819
225500	926.8050	0.049052	0.049833
225600	927.2160	0.050246	0.049907
225700	927.6270	0.049202	0.049764
225800	928.0380	0.050775	0.049661
225900	928.4490	0.050117	0.049736
226000	928.8600	0.050680	0.049806
226100	929.2710	0.050231	0.049832
226200	929.6820	0.050180	0.049789
226300	930.0930	0.050074	0.049847
226400	930.5040	0.050935	0.049743
226500	930.9150	0.049739	0.049645
226600	931.3260	0.050164	0.049637
226700	931.7370	0.049845	0.049688
226800	932.1480	0.049440	0.049602
226900	932.5590	0.049142	0.049559
227000	932.9700	0.049300	0.049556
227100	933.3810	0.048924	0.049544
227200	933.7920	0.050003	0.049514
227300	934.2030	0.049144	0.049526
227400	934.6140	0.049512	0.049571
227500	935.0250	0.049226	0.049528
227600	935.4360	0.048636	0.049507
227700	935.8470	0.049509	0.049481
227800	936.2580	0.049967	0.049602
227900	936.6690	0.049722	0.049665
228000	937.0800	0.050137	0.049670
228100	937.4910	0.050223	0.049689
228200	937.9020	0.050047	0.049699
228300	938.3130	0.048767	0.049524
228400	938.7240	0.050216	0.049456
228500	939.1350	0.047642	0.049481
228600	939.5460	0.049528	0.049500
228700	939.9570	0.049349	0.049447
228800	940.3680	0.050234	0.049610
228900	940.7790	0.049580	0.049601
229000	941.1900	0.049219	0.049557
229100	941.6010	0.049857	0.049685
229200	942.0120	0.048584	0.049665
229300	942.4230	0.050042	0.049625
229400	942.8340	0.048922	0.049596
229500	943.2450	0.049484	0.049578
229600	943.6560	0.049559	0.049466
229700	944.0670	0.049723	0.049536
229800	944.4780	0.050118	0.049584
229900	944.8890	0.047398	0.049516
230000	945.3000	0.049222	0.049512
230100	945.7110	0.049445	0.049539
230200	946.1220	0.050208	0.049491
230300	946.5330	0.048733	0.049403
230400	946.9440	0.050556	0.049628
230500	947.3550	0.050037	0.049672
230600	947.7660	0.050827	0.049648
230700	948.1770	0.049430	0.049628
230800	948.5880	0.050206	0.049670
230900	948.9990	0.049624	0.049608
231000	949.4100	0.050069	0.049714
231100	949.8210	0.048820	0.049656
231200	950.2320	0.050344	0.049758
231300	950.6430	0.049910	0.049685
231400	951.0540	0.049203	0.049546
231500	951.4650	0.049344	0.049476
231600	951.8760	0.048565	0.049449
231700	952.2870	0.048553	0.049358
231800	952.6980	0.049370	0.049352
231900	953.1090	0.049194	0.049389
232000	953.5200	0.049633	0.049458
232100	953.9310	0.049606	0.049510
232200	954.3420	0.048534	0.049564
232300	954.7530	0.049813	0.049572
232400	955.1640	0.048478	0.049662
232500	955.5750	0.050524	0.049688
232600	955.9860	0.049067	0.049548
232700	956.3970	0.049936	0.049591
232800	956.8080	0.049275	0.049575
232900	957.2190	0.049006	0.049599
233000	957.6300	0.049624	0.049457
233100	958.0410	0.048922	0.049511
233200	958.4520	0.049928	0.049560
233300	958.8630	0.049613	0.049642
233400	959.2740	0.049696	0.049555
233500	959.6850	0.049661	0.049617
233600	960.0960	0.049482	0.049675
233700	960.5070	0.049709	0.049600
233800	960.9180	0.048030	0.049438
233900	961.3290	0.048719	0.049480
234000	961.7400	0.049151	0.049485
234100	962.1510	0.049545	0.049535
234200	962.5620	0.050212	0.049547
234300	962.9730	0.048606	0.049601
234400	963.3840	0.048089	0.049480
234500	963.7950	0.048266	0.049360
234600	964.2060	0.050000	0.049262
234700	964.6170	0.048843	0.049210
234800	965.0280	0.049568	0.049250
234900	965.4390	0.048850	0.049342
235000	965.8500	0.047729	0.049270
235100	966.2610	0.048139	0.049293
235200	966.6720	0.050333	0.049261
235300	967.0830	0.048660	0.049175
235400	967.4940	0.049389	0.049277
235500	967.9050	0.049004	0.049378
235600	968.3160	0.049293	0.049266
235700	968.7270	0.049234	0.049258
235800	969.1380	0.048100	0.049223
235900	969.5490	0.048746	0.049040
236000	969.9600	0.049013	0.048964
236100	970.3710	0.049755	0.049081
236200	970.7820	0.050423	0.049043
236300	971.1930	0.050541	0.049260
236400	971.6040	0.050484	0.049392
236500	972.0150	0.049410	0.049335
236600	972.4260	0.048904	0.049363
236700	972.8370	0.047974	0.049368
236800	973.2480	0.049627	0.049277
236900	973.6590	0.048700	0.049235
237000	974.0700	0.049217	0.049355
237100	974.4810	0.051036	0.049413
237200	974.8920	0.048273	0.049365
237300	975.3030	0.048166	0.049219
237400	975.7140	0.049138	0.049142
237500	976.1250	0.048801	0.049184
237600	976.5360	0.049543	0.049021
237700	976.9470	0.048676	0.049076
237800	977.3580	0.050092	0.049144
237900	977.7690	0.049045	0.049094
238000	978.1800	0.049985	0.049078
238100	978.5910	0.048344	0.049045
238200	979.0020	0.048745	0.049033
238300	979.4130	0.049387	0.049119
238400	979.8240	0.048589	0.049182
238500	980.2350	0.048434	0.049208
238600	980.6460	0.050102	0.049309
238700	981.0570	0.049473	0.049504
238800	981.4680	0.049431	0.049531
238900	981.8790	0.049235	0.049507
239000	982.2900	0.048458	0.049394
239100	982.7010	0.049217	0.049331
239200	983.1120	0.049311	0.049167
239300	983.5230	0.048953	0.049058
239400	983.9340	0.049806	0.049104
239500	984.3450	0.049495	0.049095
239600	984.7560	0.049396	0.049181
239700	985.1670	0.048238	0.049139
239800	985.5780	0.048058	0.049111
239900	985.9890	0.050911	0.049123
240000	986.4000	0.048496	0.049210
240100	986.8110	0.048768	0.049099
240200	987.2220	0.049969	0.049194
240300	987.6330	0.048745	0.049180
240400	988.0440	0.048959	0.049157
240500	988.4550	0.050126	0.049230
240600	988.8660	0.048735	0.049227
240700	989.2770	0.050028	0.049237
240800	989.6880	0.051747	0.049364
240900	990.0990	0.047892	0.049320
241000	990.5100	0.048592	0.049146
241100	990.9210	0.049839	0.049257
241200	991.3320	0.049047	0.049167
241300	991.7430	0.049537	0.049095
241400	992.1540	0.048684	0.049139
241500	992.5650	0.050170	0.049225
241600	992.9760	0.050418	0.049339
241700	993.3870	0.048650	0.049327
241800	993.7980	0.049117	0.049236
241900	994.2090	0.049157	0.049230
242000	994.6200	0.049203	0.049178
242100	995.0310	0.048089	0.048933
242200	995.4420	0.048202	0.048831
242300	995.8530	0.048552	0.048901
242400	996.2640	0.050043	0.048910
242500	996.6750	0.049017	0.049047
242600	997.0860	0.048521	0.049054
242700	997.4970	0.049930	0.049262
242800	997.9080	0.049246	0.049252
242900	998.3190	0.048950	0.049316
243000	998.7300	0.049283	0.049196
243100	999.1410	0.048569	0.049220
243200	999.5520	0.049446	0.049129
243300	999.9630	0.049083	0.049113
243400	1000.3740	0.048799	0.049070
243500	1000.7850	0.048200	0.049051
243600	1001.1960	0.049103	0.049004
243700	1001.6070	0.049505	0.049154
243800	1002.0180	0.048035	0.049152
243900	1002.4290	0.049561	0.049210
244000	1002.8400	0.049408	0.049211
244100	1003.2510	0.049889	0.049317
244200	1003.6620	0.051094	0.049266
244300	1004.0730	0.048854	0.049145
244400	1004.4840	0.049542	0.049020
244500	1004.8950	0.048231	0.049017
244600	1005.3060	0.049310	0.049008
244700	1005.7170	0.049106	0.048852
244800	1006.1280	0.049249	0.049012
244900	1006.5390	0.048941	0.049051
245000	1006.9500	0.048320	0.048998
245100	1007.3610	0.049158	0.049007
245200	1007.7720	0.048895	0.048982
245300	1008.1830	0.048515	0.048908
245400	1008.5940	0.048403	0.048831
245500	1009.0050	0.049604	0.049005
245600	1009.4160	0.049181	0.048959
245700	1009.8270	0.049302	0.049065
245800	1010.2380	0.049641	0.049089
245900	1010.6490	0.049819	0.049234
246000	1011.0600	0.049506	0.049093
246100	1011.4710	0.048944	0.049027
246200	1011.8820	0.048948	0.049023
246300	1012.2930	0.047595	0.048931
246400	1012.7040	0.048923	0.048705
246500	1013.1150	0.048562	0.048725
246600	1013.5260	0.049124	0.048705
246700	1013.9370	0.049825	0.048686
246800	1014.3480	0.048389	0.048773
246900	1014.7590	0.048623	0.048908
247000	1015.1700	0.048432	0.048886
247100	1015.5810	0.049183	0.049036
247200	1015.9920	0.048776	0.049034
247300	1016.4030	0.049554	0.049076
247400	1016.8140	0.049256	0.048980
247500	1017.2250	0.049033	0.049058
247600	1017.6360	0.050032	0.048992
247700	1018.0470	0.048294	0.048987
247800	1018.4580	0.049477	0.049008
247900	1018.8690	0.048622	0.049163
248000	1019.2800	0.049232	0.049168
248100	1019.6910	0.048085	0.049180
248200	1020.1020	0.050150	0.049212
248300	1020.5130	0.048440	0.049150
248400	1020.9240	0.049176	0.049073
248500	1021.3350	0.049224	0.048977
248600	1021.7460	0.047981	0.048880
248700	1022.1570	0.049643	0.048953
248800	1022.5680	0.048990	0.048865
248900	1022.9790	0.048853	0.048899
249000	1023.3900	0.048613	0.048977
249100	1023.8010	0.048874	0.048946
249200	1024.2120	0.048433	0.048777
249300	1024.6230	0.048772	0.048876
249400	1025.0340	0.049425	0.048857
249500	1025.4450	0.048735	0.048789
249600	1025.8560	0.048441	0.048764
249700	1026.2670	0.048731	0.048825
249800	1026.6780	0.049162	0.048819
249900	1027.0890	0.049728	0.048814
250000	1027.5000	0.049016	0.048836
250100	1027.9110	0.048282	0.048952
250200	1028.3220	0.047906	0.048942
250300	1028.7330	0.049540	0.049078
250400	1029.1440	0.049433	0.049069
250500	1029.5550	0.050155	0.049104
250600	1029.9660	0.047102	0.048979
250700	1030.3770	0.049853	0.049033
250800	1030.7880	0.048070	0.048833
250900	1031.1990	0.048817	0.048823
251000	1031.6100	0.049230	0.048770
251100	1032.0210	0.047949	0.048867
251200	1032.4320	0.047486	0.048674
251300	1032.8430	0.049289	0.048775
251400	1033.2540	0.048961	0.048734
251500	1033.6650	0.048050	0.048666
251600	1034.0760	0.047709	0.048638
251700	1034.4870	0.048843	0.048827
251800	1034.8980	0.048552	0.048785
251900	1035.3090	0.048771	0.048761
252000	1035.7200	0.048772	0.048874
252100	1036.1310	0.049220	0.048902
252200	1036.5420	0.050075	0.048868
252300	1036.9530	0.047793	0.048811
252400	1037.3640	0.048132	0.048830
252500	1037.7750	0.049412	0.048824
252600	1038.1860	0.049585	0.049007
252700	1038.5970	0.047643	0.048889
252800	1039.0080	0.049307	0.048891
252900	1039.4190	0.049115	0.048818
253000	1039.8300	0.049316	0.048941
253100	1040.2410	0.049013	0.048790
253200	1040.6520	0.047319	0.048706
253300	1041.0630	0.047968	0.048741
253400	1041.4740	0.047868	0.048815
253500	1041.8850	0.048445	0.048602
253600	1042.2960	0.049175	0.048574
253700	1042.7070	0.048192	0.048678
253800	1043.1180	0.048237	0.048652
253900	1043.5290	0.048867	0.048547
254000	1043.9400	0.048521	0.048662
254100	1044.3510	0.048773	0.048665
254200	1044.7620	0.048757	0.048697
254300	1045.1730	0.048421	0.048661
254400	1045.5840	0.048642	0.048735
254500	1045.9950	0.049639	0.048615
254600	1046.4060	0.048659	0.048523
254700	1046.8170	0.050039	0.048615
254800	1047.2280	0.048135	0.048675
254900	1047.6390	0.049261	0.048639
255000	1048.0500	0.049034	0.048670
255100	1048.4610	0.048536	0.048704
255200	1048.8720	0.047396	0.048479
255300	1049.2830	0.048154	0.048379
255400	1049.6940	0.048584	0.048406
255500	1050.1050	0.049105	0.048498
255600	1050.5160	0.048548	0.048601
255700	1050.9270	0.048558	0.048741
255800	1051.3380	0.048810	0.048835
255900	1051.7490	0.047466	0.048810
256000	1052.1600	0.049576	0.048780
256100	1052.5710	0.048771	0.048741
256200	1052.9820	0.048045	0.048706
256300	1053.3930	0.048758	0.048708
256400	1053.8040	0.048109	0.048743
256500	1054.2150	0.048084	0.048611
256600	1054.6260	0.049114	0.048672
256700	1055.0370	0.048379	0.048652
256800	1055.4480	0.048185	0.048578
256900	1055.8590	0.049289	0.048532
257000	1056.2700	0.048056	0.048516
257100	1056.6810	0.048612	0.048435
257200	1057.0920	0.047870	0.048481
257300	1057.5030	0.048644	0.048564
257400	1057.9140	0.047721	0.048614
257500	1058.3250	0.048798	0.048755
257600	1058.7360	0.048987	0.048679
257700	1059.1470	0.048185	0.048631
257800	1059.5580	0.047804	0.048591
257900	1059.9690	0.047608	0.048602
258000	1060.3800	0.048652	0.048615
258100	1060.7910	0.048721	0.048620
258200	1061.2020	0.048402	0.048692
258300	1061.6130	0.047970	0.048607
258400	1062.0240	0.047580	0.048555
258500	1062.4350	0.047919	0.048482
258600	1062.8460	0.048659	0.048388
258700	1063.2570	0.048593	0.048278
258800	1063.6680	0.049563	0.048430
258900	1064.0790	0.049194	0.048458
259000	1064.4900	0.049420	0.048406
259100	1064.9010	0.049234	0.048516
259200	1065.3120	0.046848	0.048514
259300	1065.7230	0.048227	0.048433
259400	1066.1340	0.048406	0.048398
259500	1066.5450	0.047573	0.048441
259600	1066.9560	0.048568	0.048437
259700	1067.3670	0.047298	0.048461
259800	1067.7780	0.047966	0.048386
259900	1068.1890	0.048885	0.048414
260000	1068.6000	0.048504	0.048396
260100	1069.0110	0.047541	0.048281
260200	1069.4220	0.048540	0.048368
260300	1069.8330	0.048735	0.048430
260400	1070.2440	0.048693	0.048452
260500	1070.6550	0.049238	0.048564
260600	1071.0660	0.048174	0.048660
260700	1071.4770	0.049239	0.048675
260800	1071.8880	0.047500	0.048594
260900	1072.2990	0.049298	0.048518
261000	1072.7100	0.048762	0.048362
261100	1073.1210	0.047929	0.048355
261200	1073.5320	0.048704	0.048364
261300	1073.9430	0.047822	0.048424
261400	1074.3540	0.048520	0.048427
261500	1074.7650	0.048402	0.048480
261600	1075.1760	0.048955	0.048545
261700	1075.5870	0.048023	0.048468
261800	1075.9980	0.047291	0.048330
261900	1076.4090	0.048262	0.048363
262000	1076.8200	0.049575	0.048432
262100	1077.2310	0.046989	0.048463
262200	1077.6420	0.047641	0.048420
262300	1078.0530	0.049492	0.048660
262400	1078.4640	0.048234	0.048627
262500	1078.8750	0.049993	0.048496
262600	1079.2860	0.047610	0.048291
262700	1079.6970	0.048056	0.048188
262800	1080.1080	0.047544	0.048202
262900	1080.5190	0.048922	0.048344
263000	1080.9300	0.048183	0.048442
263100	1081.3410	0.048093	0.048592
263200	1081.7520	0.047751	0.048707
263300	1082.1630	0.047396	0.048507
263400	1082.5740	0.048644	0.048440
263500	1082.9850	0.048023	0.048278
263600	1083.3960	0.048462	0.048251
263700	1083.8070	0.048900	0.048275
263800	1084.2180	0.047273	0.048286
263900	1084.6290	0.047537	0.048172
264000	1085.0400	0.047928	0.048243
264100	1085.4510	0.048634	0.048288
264200	1085.8620	0.048254	0.048219
264300	1086.2730	0.048518	0.048246
264400	1086.6840	0.049404	0.048294
264500	1087.0950	0.047692	0.048303
264600	1087.5060	0.048829	0.048237
264700	1087.9170	0.048346	0.048288
264800	1088.3280	0.048712	0.048286
264900	1088.7390	0.051049	0.048401
265000	1089.1500	0.048674	0.048399
265100	1089.5610	0.047930	0.048344
265200	1089.9720	0.049301	0.048297
265300	1090.3830	0.047966	0.048289
265400	1090.7940	0.047885	0.048232
265500	1091.2050	0.049112	0.048395
265600	1091.6160	0.047106	0.048376
265700	1092.0270	0.048126	0.048361
265800	1092.4380	0.049053	0.048542
265900	1092.8490	0.048505	0.048576
266000	1093.2600	0.048177	0.048479
266100	1093.6710	0.048191	0.048534
266200	1094.0820	0.047105	0.048502
266300	1094.4930	0.048076	0.048333
266400	1094.9040	0.047064	0.048279
266500	1095.3150	0.049217	0.048274
266600	1095.7260	0.048290	0.048218
266700	1096.1370	0.049000	0.048217
266800	1096.5480	0.048225	0.048240
266900	1096.9590	0.049337	0.048274
267000	1097.3700	0.048290	0.048247
267100	1097.7810	0.049223	0.048394
267200	1098.1920	0.048424	0.048431
267300	1098.6030	0.048247	0.048370
267400	1099.0140	0.048419	0.048261
267500	1099.4250	0.048192	0.048141
267600	1099.8360	0.047873	0.047993
267700	1100.2470	0.048137	0.048024
267800	1100.6580	0.048012	0.048043
267900	1101.0690	0.048875	0.047995
268000	1101.4800	0.048394	0.048015
268100	1101.8910	0.049573	0.048134
268200	1102.3020	0.048367	0.048118
268300	1102.7130	0.048240	0.048046
268400	1103.1240	0.047705	0.048084
268500	1103.5350	0.047281	0.048078
268600	1103.9460	0.048658	0.047977
268700	1104.3570	0.048106	0.047965
268800	1104.7680	0.048445	0.048094
268900	1105.1790	0.047952	0.048079
269000	1105.5900	0.048462	0.048267
269100	1106.0010	0.049195	0.048311
269200	1106.4120	0.047914	0.048327
269300	1106.8230	0.049048	0.048318
269400	1107.2340	0.046739	0.048353
269500	1107.6450	0.048950	0.048190
269600	1108.0560	0.047764	0.048123
269700	1108.4670	0.049625	0.048139
269800	1108.8780	0.047430	0.048024
269900	1109.2890	0.049530	0.048049
270000	1109.7000	0.047122	0.048002
270100	1110.1110	0.048553	0.048049
270200	1110.5220	0.048108	0.048001
270300	1110.9330	0.048766	0.048138
270400	1111.3440	0.048469	0.048037
270500	1111.7550	0.047299	0.048051
270600	1112.1660	0.047584	0.047993
270700	1112.5770	0.048776	0.048079
270800	1112.9880	0.047607	0.048012
270900	1113.3990	0.049305	0.048152
271000	1113.8100	0.047982	0.048219
271100	1114.2210	0.049408	0.048393
271200	1114.6320	0.048854	0.048325
271300	1115.0430	0.048824	0.048404
271400	1115.4540	0.047627	0.048364
271500	1115.8650	0.047735	0.048299
271600	1116.2760	0.048096	0.048172
271700	1116.6870	0.047679	0.048067
271800	1117.0980	0.048883	0.048023
271900	1117.5090	0.046580	0.047846
272000	1117.9200	0.048316	0.047858
272100	1118.3310	0.049478	0.047909
272200	1118.7420	0.047210	0.047991
272300	1119.1530	0.048252	0.048025
272400	1119.5640	0.047903	0.048085
272500	1119.9750	0.046810	0.048078
272600	1120.3860	0.048660	0.048074
272700	1120.7970	0.047849	0.048066
272800	1121.2080	0.049038	0.048072
272900	1121.6190	0.048172	0.048125
273000	1122.0300	0.047598	0.048138
273100	1122.4410	0.047334	0.048083
273200	1122.8520	0.047790	0.048040
273300	1123.2630	0.048281	0.047949
273400	1123.6740	0.047642	0.047942
273500	1124.0850	0.048993	0.047974
273600	1124.4960	0.048694	0.048062
273700	1124.9070	0.047793	0.048166
273800	1125.3180	0.048483	0.048259
273900	1125.7290	0.048116	0.048264
274000	1126.1400	0.048365	0.048318
274100	1126.5510	0.048189	0.048173
274200	1126.9620	0.048179	0.048170
274300	1127.3730	0.047909	0.048108
274400	1127.7840	0.049105	0.048156
274500	1128.1950	0.047581	0.048025
274600	1128.6060	0.048483	0.048100
274700	1129.0170	0.048173	0.047967
274800	1129.4280	0.047783	0.047949
274900	1129.8390	0.049751	0.047930
275000	1130.2500	0.047447	0.047964
275100	1130.6610	0.048316	0.047976
275200	1131.0720	0.048299	0.048014
275300	1131.4830	0.048502	0.047983
275400	1131.8940	0.048383	0.047956
275500	1132.3050	0.047471	0.047911
275600	1132.7160	0.047886	0.047873
275700	1133.1270	0.047910	0.047930
275800	1133.5380	0.047448	0.047956
275900	1133.9490	0.046979	0.047870
276000	1134.3600	0.047169	0.047906
276100	1134.7710	0.048713	0.047952
276200	1135.1820	0.048494	0.047943
276300	1135.5930	0.048715	0.047922
276400	1136.0040	0.048311	0.047980
276500	1136.4150	0.047918	0.047940
276600	1136.8260	0.048069	0.047775
276700	1137.2370	0.046741	0.047511
276800	1137.6480	0.047442	0.047582
276900	1138.0590	0.047101	0.047610
277000	1138.4700	0.047758	0.047700
277100	1138.8810	0.048553	0.047763
277200	1139.2920	0.047283	0.048007
277300	1139.7030	0.047318	0.047953
277400	1140.1140	0.048189	0.048064
277500	1140.5250	0.047064	0.047937
277600	1140.9360	0.048623	0.048056
277700	1141.3470	0.049293	0.048151
277800	1141.7580	0.047589	0.047986
277900	1142.1690	0.049192	0.047873
278000	1142.5800	0.047120	0.047838
278100	1142.9910	0.047828	0.047698
278200	1143.4020	0.046693	0.047547
278300	1143.8130	0.047855	0.047589
278400	1144.2240	0.046893	0.047470
278500	1144.6350	0.048109	0.047572
278600	1145.0460	0.048314	0.047642
278700	1145.4570	0.047642	0.047700
278800	1145.8680	0.047596	0.047797
278900	1146.2790	0.047008	0.047875
279000	1146.6900	0.048036	0.047868
279100	1147.1010	0.048477	0.047832
279200	1147.5120	0.047392	0.047862
279300	1147.9230	0.047883	0.047846
279400	1148.3340	0.047216	0.047832
279500	1148.7450	0.047834	0.047792
279600	1149.1560	0.047244	0.047776
279700	1149.5670	0.047593	0.047672
279800	1149.9780	0.048355	0.047647
279900	1150.3890	0.046908	0.047749
280000	1150.8000	0.048161	0.047876
280100	1151.2110	0.048169	0.047962
280200	1151.6220	0.048345	0.048119
280300	1152.0330	0.047644	0.048094
280400	1152.4440	0.047148	0.048078
280500	1152.8550	0.048542	0.048082
280600	1153.2660	0.046841	0.047960
280700	1153.6770	0.047127	0.047787
280800	1154.0880	0.047503	0.047904
280900	1154.4990	0.046580	0.047864
281000	1154.9100	0.047464	0.047733
281100	1155.3210	0.047073	0.047784
281200	1155.7320	0.047391	0.047880
281300	1156.1430	0.047530	0.047761
281400	1156.5540	0.048144	0.047671
281500	1156.9650	0.047114	0.047627
281600	1157.3760	0.048430	0.047642
281700	1157.7870	0.048004	0.047502
281800	1158.1980	0.047212	0.047439
281900	1158.6090	0.047284	0.047455
282000	1159.0200	0.048190	0.047524
282100	1159.4310	0.048330	0.047570
282200	1159.8420	0.048611	0.047635
282300	1160.2530	0.047723	0.047803
282400	1160.6640	0.047144	0.047855
282500	1161.0750	0.047313	0.047860
282600	1161.4860	0.046923	0.047742
282700	1161.8970	0.047880	0.047684
282800	1162.3080	0.047394	0.047573
282900	1162.7190	0.046732	0.047554
283000	1163.1300	0.047938	0.047577
283100	1163.5410	0.047102	0.047526
283200	1163.9520	0.048237	0.047600
283300	1164.3630	0.047090	0.047676
283400	1164.7740	0.048332	0.047683
283500	1165.1850	0.047946	0.047649
283600	1165.5960	0.047300	0.047623
283700	1166.0070	0.047911	0.047570
283800	1166.4180	0.046492	0.047465
283900	1166.8290	0.048056	0.047459
284000	1167.2400	0.047199	0.047471
284100	1167.6510	0.047798	0.047630
284200	1168.0620	0.047572	0.047758
284300	1168.4730	0.047237	0.047790
284400	1168.8840	0.047081	0.047816
284500	1169.2950	0.048488	0.047823
284600	1169.7060	0.046880	0.047724
284700	1170.1170	0.048438	0.047648
284800	1170.5280	0.047252	0.047667
284900	1170.9390	0.047769	0.047639
285000	1171.3500	0.046674	0.047560
285100	1171.7610	0.046870	0.047537
285200	1172.1720	0.047419	0.047507
285300	1172.5830	0.047490	0.047437
285400	1172.9940	0.047453	0.047510
285500	1173.4050	0.047433	0.047577
285600	1173.8160	0.047356	0.047660
285700	1174.2270	0.047261	0.047515
285800	1174.6380	0.047978	0.047549
285900	1175.0490	0.046619	0.047430
286000	1175.4600	0.045895	0.047357
286100	1175.8710	0.048535	0.047320
286200	1176.2820	0.048047	0.047428
286300	1176.6930	0.047974	0.047469
286400	1177.1040	0.047408	0.047459
286500	1177.5150	0.048040	0.047461
286600	1177.9260	0.047983	0.047422
286700	1178.3370	0.047986	0.047484
286800	1178.7480	0.047631	0.047464
286900	1179.1590	0.047555	0.047439
287000	1179.5700	0.047676	0.047452
287100	1179.9810	0.047437	0.047484
287200	1180.3920	0.046758	0.047397
287300	1180.8030	0.047752	0.047400
287400	1181.2140	0.047018	0.047325
287500	1181.6250	0.047242	0.047359
287600	1182.0360	0.048163	0.047289
287700	1182.4470	0.047994	0.047443
287800	1182.8580	0.047125	0.047435
287900	1183.2690	0.048499	0.047696
288000	1183.6800	0.048111	0.047726
288100	1184.0910	0.047050	0.047792
288200	1184.5020	0.048310	0.047769
288300	1184.9130	0.047454	0.047726
288400	1185.3240	0.047307	0.047592
288500	1185.7350	0.047014	0.047473
288600	1186.1460	0.047082	0.047400
288700	1186.5570	0.047769	0.047303
288800	1186.9680	0.048324	0.047371
288900	1187.3790	0.048579	0.047450
289000	1187.7900	0.048028	0.047477
289100	1188.2010	0.046625	0.047585
289200	1188.6120	0.048150	0.047641
289300	1189.0230	0.046525	0.047575
289400	1189.4340	0.047343	0.047540
289500	1189.8450	0.048140	0.047671
289600	1190.2560	0.047039	0.047695
289700	1190.6670	0.047531	0.047596
289800	1191.0780	0.048018	0.047719
289900	1191.4890	0.047834	0.047733
290000	1191.9000	0.047703	0.047620
290100	1192.3110	0.047968	0.047476
290200	1192.7220	0.046551	0.047529
290300	1193.1330	0.047749	0.047483
290400	1193.5440	0.046263	0.047313
290500	1193.9550	0.048679	0.047374
290600	1194.3660	0.048461	0.047516
290700	1194.7770	0.048013	0.047549
290800	1195.1880	0.046786	0.047451
290900	1195.5990	0.047204	0.047472
291000	1196.0100	0.047600	0.047389
291100	1196.4210	0.047212	0.047354
291200	1196.8320	0.047431	0.047314
291300	1197.2430	0.047642	0.047299
291400	1197.6540	0.047229	0.047285
291500	1198.0650	0.047149	0.047297
291600	1198.4760	0.047761	0.047288
291700	1198.8870	0.046683	0.047308
291800	1199.2980	0.047020	0.047328
291900	1199.7090	0.048037	0.047433
292000	1200.1200	0.047563	0.047470
292100	1200.5310	0.044915	0.047398
292200	1200.9420	0.047585	0.047370
292300	1201.3530	0.048114	0.047469
292400	1201.7640	0.046854	0.047365
292500	1202.1750	0.046802	0.047390
292600	1202.5860	0.047398	0.047406
292700	1202.9970	0.047861	0.047358
292800	1203.4080	0.048400	0.047298
292900	1203.8190	0.047700	0.047403
293000	1204.2300	0.047769	0.047323
293100	1204.6410	0.048748	0.047311
293200	1205.0520	0.047573	0.047310
293300	1205.4630	0.047959	0.047211
293400	1205.8740	0.047575	0.047151
293500	1206.2850	0.047876	0.047195
293600	1206.6960	0.047125	0.047208
293700	1207.1070	0.046370	0.047265
293800	1207.5180	0.046583	0.047409
293900	1207.9290	0.047412	0.047457
294000	1208.3400	0.047324	0.047406
294100	1208.7510	0.047750	0.047372
294200	1209.1620	0.047661	0.047455
294300	1209.5730	0.047156	0.047338
294400	1209.9840	0.047115	0.047373
294500	1210.3950	0.046250	0.047353
294600	1210.8060	0.047496	0.047388
294700	1211.2170	0.046990	0.047249
294800	1211.6280	0.046517	0.047300
294900	1212.0390	0.047049	0.047232
295000	1212.4500	0.047412	0.047329
295100	1212.8610	0.046152	0.047218
295200	1213.2720	0.048435	0.047324
295300	1213.6830	0.046166	0.047258
295400	1214.0940	0.046785	0.047266
295500	1214.5050	0.046972	0.047087
295600	1214.9160	0.047819	0.047246
295700	1215.3270	0.047654	0.047099
295800	1215.7380	0.048766	0.047159
295900	1216.1490	0.047335	0.047180
296000	1216.5600	0.047074	0.047275
296100	1216.9710	0.046895	0.047246
296200	1217.3820	0.046654	0.047195
296300	1217.7930	0.047510	0.047158
296400	1218.2040	0.047185	0.047087
296500	1218.6150	0.046950	0.047200
296600	1219.0260	0.047171	0.047178
296700	1219.4370	0.046849	0.047352
296800	1219.8480	0.047135	0.047361
296900	1220.2590	0.047765	0.047303
297000	1220.6700	0.047465	0.047198
297100	1221.0810	0.047442	0.047235
297200	1221.4920	0.047190	0.047215
297300	1221.9030	0.046596	0.047145
297400	1222.3140	0.047206	0.047247
297500	1222.7250	0.046961	0.047291
297600	1223.1360	0.048717	0.047382
297700	1223.5470	0.047685	0.047417
297800	1223.9580	0.046939	0.047581
297900	1224.3690	0.046634	0.047545
298000	1224.7800	0.048063	0.047599
298100	1225.1910	0.047759	0.047604
298200	1225.6020	0.046982	0.047569
298300	1226.0130	0.046308	0.047431
298400	1226.4240	0.047240	0.047405
298500	1226.8350	0.047543	0.047315
298600	1227.2460	0.046950	0.047185
298700	1227.6570	0.046643	0.047037
298800	1228.0680	0.046593	0.047073
298900	1228.4790	0.047535	0.047152
299000	1228.8900	0.047256	0.047111
299100	1229.3010	0.047587	0.047087
299200	1229.7120	0.046901	0.047157
299300	1230.1230	0.048343	0.047187
299400	1230.5340	0.046927	0.047145
299500	1230.9450	0.047774	0.047192
299600	1231.3560	0.048606	0.047291
299700	1231.7670	0.047630	0.047296
299800	1232.1780	0.047914	0.047357
299900	1232.5890	0.047910	0.047336
300000	1233.0000	0.046324	0.047227
300100	1233.4110	0.046931	0.047254
300200	1233.8220	0.047639	0.047323
300300	1234.2330	0.045897	0.047305
300400	1234.6440	0.047597	0.047347
300500	1235.0550	0.046297	0.047399
300600	1235.4660	0.047842	0.047294
300700	1235.8770	0.046188	0.047214
300800	1236.2880	0.046901	0.047109
300900	1236.6990	0.047035	0.047141
301000	1237.1100	0.047985	0.047211
301100	1237.5210	0.046535	0.047158
301200	1237.9320	0.048209	0.047275
301300	1238.3430	0.047726	0.047289
301400	1238.7540	0.046611	0.047238
301500	1239.1650	0.046761	0.047193
301600	1239.5760	0.048455	0.047285
301700	1239.9870	0.047385	0.047110
301800	1240.3980	0.047231	0.047201
301900	1240.8090	0.046801	0.047085
302000	1241.2200	0.047548	0.047116
302100	1241.6310	0.046767	0.047111
302200	1242.0420	0.048083	0.047222
302300	1242.4530	0.046895	0.047161
302400	1242.8640	0.047267	0.047342
302500	1243.2750	0.047125	0.047199
302600	1243.6860	0.046720	0.047100
302700	1244.0970	0.046382	0.047118
302800	1244.5080	0.047967	0.047081
302900	1244.9190	0.047503	0.047070
303000	1245.3300	0.047731	0.047298
303100	1245.7410	0.047233	0.047235
303200	1246.1520	0.047458	0.047072
303300	1246.5630	0.047287	0.047124
303400	1246.9740	0.046520	0.046978
303500	1247.3850	0.047570	0.046824
303600	1247.7960	0.047104	0.046993
303700	1248.2070	0.046007	0.047021
303800	1248.6180	0.046611	0.047011
303900	1249.0290	0.046920	0.047053
304000	1249.4400	0.046927	0.047104
304100	1249.8510	0.046707	0.046986
304200	1250.2620	0.047968	0.047011
304300	1250.6730	0.046182	0.046863
304400	1251.0840	0.046995	0.046846
304500	1251.4950	0.047077	0.046799
304600	1251.9060	0.047321	0.046847
304700	1252.3170	0.046069	0.046764
304800	1252.7280	0.046813	0.046907
304900	1253.1390	0.046708	0.046894
305000	1253.5500	0.046359	0.046893
305100	1253.9610	0.046980	0.046814
305200	1254.3720	0.046993	0.047048
305300	1254.7830	0.046465	0.046982
305400	1255.1940	0.047892	0.047092
305500	1255.6050	0.047040	0.047185
305600	1256.0160	0.048552	0.047254
305700	1256.4270	0.046463	0.047106
305800	1256.8380	0.047489	0.047197
305900	1257.2490	0.048014	0.047051
306000	1257.6600	0.046408	0.046992
306100	1258.0710	0.047126	0.047113
306200	1258.4820	0.047262	0.047216
306300	1258.8930	0.045924	0.047058
306400	1259.3040	0.046942	0.047186
306500	1259.7150	0.047558	0.047146
306600	1260.1260	0.046542	0.046951
306700	1260.5370	0.047648	0.046931
306800	1260.9480	0.046821	0.047094
306900	1261.3590	0.045557	0.046968
307000	1261.7700	0.046793	0.046939
307100	1262.1810	0.046377	0.046995
307200	1262.5920	0.046881	0.046966
307300	1263.0030	0.045794	0.046785
307400	1263.4140	0.046865	0.046905
307500	1263.8250	0.047646	0.046997
307600	1264.2360	0.047315	0.047029
307700	1264.6470	0.047220	0.047021
307800	1265.0580	0.047271	0.047127
307900	1265.4690	0.047813	0.047033
308000	1265.8800	0.046967	0.046904
308100	1266.2910	0.047596	0.046936
308200	1266.7020	0.046166	0.046936
308300	1267.1130	0.046657	0.047031
308400	1267.5240	0.047371	0.047113
308500	1267.9350	0.046648	0.047240
308600	1268.3460	0.046542	0.047227
308700	1268.7570	0.046953	0.047135
308800	1269.1680	0.048333	0.047043
308900	1269.5790	0.046622	0.046965
309000	1269.9900	0.047169	0.046938
309100	1270.4010	0.047075	0.046897
309200	1270.8120	0.046231	0.046960
309300	1271.2230	0.046585	0.046897
309400	1271.6340	0.045822	0.046799
309500	1272.0450	0.047159	0.046835
309600	1272.4560	0.046864	0.046763
309700	1272.8670	0.047168	0.046733
309800	1273.2780	0.046716	0.046772
309900	1273.6890	0.046282	0.046891
310000	1274.1000	0.047025	0.046793
310100	1274.5110	0.047192	0.046765
310200	1274.9220	0.046728	0.046766
310300	1275.3330	0.046384	0.046707
310400	1275.7440	0.047184	0.046766
310500	1276.1550	0.046818	0.046795
310600	1276.5660	0.046746	0.046761
310700	1276.9770	0.046744	0.046700
310800	1277.3880	0.046636	0.046767
310900	1277.7990	0.047329	0.046658
311000	1278.2100	0.046313	0.046685
311100	1278.6210	0.048021	0.046857
311200	1279.0320	0.046626	0.046951
311300	1279.4430	0.046162	0.046888
311400	1279.8540	0.047064	0.046885
311500	1280.2650	0.045502	0.046710
311600	1280.6760	0.046916	0.046720
311700	1281.0870	0.046450	0.046736
311800	1281.4980	0.046082	0.046682
311900	1281.9090	0.046549	0.046608
312000	1282.3200	0.047662	0.046746
312100	1282.7310	0.045859	0.046615
312200	1283.1420	0.046771	0.046565
312300	1283.5530	0.047647	0.046758
312400	1283.9640	0.047410	0.046915
312500	1284.3750	0.046405	0.046854
312600	1284.7860	0.046088	0.046887
312700	1285.1970	0.047395	0.046848
312800	1285.6080	0.045941	0.046746
312900	1286.0190	0.046820	0.046760
313000	1286.4300	0.046740	0.046780
313100	1286.8410	0.045449	0.046671
313200	1287.2520	0.046494	0.046702
313300	1287.6630	0.047372	0.046858
313400	1288.0740	0.045914	0.046832
313500	1288.4850	0.047368	0.046840
313600	1288.8960	0.045950	0.046848
313700	1289.3070	0.046703	0.046914
313800	1289.7180	0.047215	0.046817
313900	1290.1290	0.048283	0.046837
314000	1290.5400	0.047689	0.046816
314100	1290.9510	0.046520	0.046898
314200	1291.3620	0.047130	0.046973
314300	1291.7730	0.047527	0.046980
314400	1292.1840	0.046892	0.046912
314500	1292.5950	0.046014	0.046917
314600	1293.0060	0.047116	0.046887
314700	1293.4170	0.046067	0.046830
314800	1293.8280	0.046824	0.046705
314900	1294.2390	0.047793	0.046806
315000	1294.6500	0.046549	0.046874
315100	1295.0610	0.046413	0.046870
315200	1295.4720	0.046558	0.046720
315300	1295.8830	0.047180	0.046781
315400	1296.2940	0.045952	0.046643
315500	1296.7050	0.048056	0.046579
315600	1297.1160	0.046202	0.046502
315700	1297.5270	0.047463	0.046636
315800	1297.9380	0.046412	0.046634
315900	1298.3490	0.047761	0.046700
316000	1298.7600	0.046820	0.046753
316100	1299.1710	0.046038	0.046800
316200	1299.5820	0.047125	0.046774
316300	1299.9930	0.047353	0.046908
316400	1300.4040	0.046222	0.046941
316500	1300.8150	0.047104	0.046846
316600	1301.2260	0.045850	0.046889
316700	1301.6370	0.046440	0.046828
316800	1302.0480	0.045652	0.046582
316900	1302.4590	0.046703	0.046481
317000	1302.8700	0.046843	0.046572
317100	1303.2810	0.047054	0.046680
317200	1303.6920	0.046684	0.046758
317300	1304.1030	0.046188	0.046824
317400	1304.5140	0.046212	0.046812
317500	1304.9250	0.046453	0.046619
317600	1305.3360	0.046426	0.046539
317700	1305.7470	0.047058	0.046583
317800	1306.1580	0.047054	0.046667
317900	1306.5690	0.047675	0.046726
318000	1306.9800	0.047798	0.046920
318100	1307.3910	0.045667	0.046919
318200	1307.8020	0.046318	0.046693
318300	1308.2130	0.047464	0.046629
318400	1308.6240	0.046836	0.046618
318500	1309.0350	0.047375	0.046563
318600	1309.4460	0.047624	0.046596
318700	1309.8570	0.046870	0.046729
318800	1310.2680	0.046639	0.046721
318900	1310.6790	0.046697	0.046740
319000	1311.0900	0.046106	0.046642
319100	1311.5010	0.045828	0.046559
319200	1311.9120	0.046066	0.046491
319300	1312.3230	0.046970	0.046496
319400	1312.7340	0.046321	0.046437
319500	1313.1450	0.046299	0.046604
319600	1313.5560	0.047300	0.046595
319700	1313.9670	0.046259	0.046687
319800	1314.3780	0.046292	0.046604
319900	1314.7890	0.046370	0.046654
320000	1315.2000	0.046752	0.046629
320100	1315.6110	0.045828	0.046669
320200	1316.0220	0.046618	0.046587
320300	1316.4330	0.045891	0.046666
320400	1316.8440	0.046823	0.046690
320500	1317.2550	0.046153	0.046644
320600	1317.6660	0.047040	0.046748
320700	1318.0770	0.046970	0.046767
320800	1318.4880	0.046888	0.046806
320900	1318.8990	0.046703	0.046773
321000	1319.3100	0.045777	0.046795
321100	1319.7210	0.046831	0.046627
321200	1320.1320	0.046189	0.046596
321300	1320.5430	0.046932	0.046555
321400	1320.9540	0.047450	0.046620
321500	1321.3650	0.047070	0.046572
321600	1321.7760	0.046373	0.046677
321700	1322.1870	0.046496	0.046702
321800	1322.5980	0.047099	0.046637
321900	1323.0090	0.045651	0.046522
322000	1323.4200	0.045968	0.046424
322100	1323.8310	0.046657	0.046474
322200	1324.2420	0.047793	0.046491
322300	1324.6530	0.046567	0.046573
322400	1325.0640	0.046307	0.046547
322500	1325.4750	0.046494	0.046661
322600	1325.8860	0.046080	0.046483
322700	1326.2970	0.046170	0.046564
322800	1326.7080	0.044789	0.046510
322900	1327.1190	0.046081	0.046528
323000	1327.5300	0.046626	0.046434
323100	1327.9410	0.046938	0.046491
323200	1328.3520	0.046845	0.046445
323300	1328.7630	0.045847	0.046375
323400	1329.1740	0.046782	0.046327
323500	1329.5850	0.046569	0.046363
323600	1329.9960	0.046633	0.046434
323700	1330.4070	0.046827	0.046441
323800	1330.8180	0.045941	0.046508
323900	1331.2290	0.044882	0.046567
324000	1331.6400	0.047024	0.046623
324100	1332.0510	0.045617	0.046575
324200	1332.4620	0.046857	0.046525
324300	1332.8730	0.047249	0.046532
324400	1333.2840	0.046175	0.046569
324500	1333.6950	0.047254	0.046620
324600	1334.1060	0.045819	0.046610
324700	1334.5170	0.046980	0.046588
324800	1334.9280	0.046354	0.046493
324900	1335.3390	0.046066	0.046424
325000	1335.7500	0.047396	0.046376
325100	1336.1610	0.046754	0.046399
325200	1336.5720	0.046533	0.046418
325300	1336.9830	0.046104	0.046517
325400	1337.3940	0.046139	0.046521
325500	1337.8050	0.046457	0.046402
325600	1338.2160	0.047106	0.046382
325700	1338.6270	0.046208	0.046356
325800	1339.0380	0.046444	0.046365
325900	1339.4490	0.046210	0.046410
326000	1339.8600	0.046076	0.046404
326100	1340.2710	0.047409	0.046428
326200	1340.6820	0.045998	0.046373
326300	1341.0930	0.045711	0.046381
326400	1341.5040	0.046557	0.046317
326500	1341.9150	0.047442	0.046486
326600	1342.3260	0.046746	0.046382
326700	1342.7370	0.046607	0.046461
326800	1343.1480	0.045293	0.046470
326900	1343.5590	0.046263	0.046502
327000	1343.9700	0.046937	0.046395
327100	1344.3810	0.046504	0.046340
327200	1344.7920	0.046405	0.046292
327300	1345.2030	0.046035	0.046303
327400	1345.6140	0.045685	0.046223
327500	1346.0250	0.046609	0.046304
327600	1346.4360	0.046642	0.046444
327700	1346.8470	0.047131	0.046531
327800	1347.2580	0.045721	0.046445
327900	1347.6690	0.046278	0.046561
328000	1348.0800	0.045677	0.046502
328100	1348.4910	0.047146	0.046533
328200	1348.9020	0.045793	0.046389
328300	1349.3130	0.047031	0.046450
328400	1349.7240	0.045566	0.046308
328500	1350.1350	0.046217	0.046312
328600	1350.5460	0.047834	0.046263
328700	1350.9570	0.046595	0.046413
328800	1351.3680	0.046453	0.046481
328900	1351.7790	0.047147	0.046598
329000	1352.1900	0.046250	0.046531
329100	1352.6010	0.045690	0.046431
329200	1353.0120	0.045207	0.046249
329300	1353.4230	0.046894	0.046137
329400	1353.8340	0.046311	0.046209
329500	1354.2450	0.047499	0.046296
329600	1354.6560	0.046722	0.046280
329700	1355.0670	0.046910	0.046365
329800	1355.4780	0.046893	0.046422
329900	1355.8890	0.045715	0.046306
330000	1356.3000	0.047417	0.046276
330100	1356.7110	0.046404	0.046336
330200	1357.1220	0.045590	0.046359
330300	1357.5330	0.045452	0.046342
330400	1357.9440	0.045961	0.046274
330500	1358.3550	0.045223	0.046282
330600	1358.7660	0.047171	0.046332
330700	1359.1770	0.046472	0.046352
330800	1359.5880	0.046748	0.046303
330900	1359.9990	0.047014	0.046345
331000	1360.4100	0.045039	0.046276
331100	1360.8210	0.047429	0.046325
331200	1361.2320	0.046938	0.046340
331300	1361.6430	0.046267	0.046293
331400	1362.0540	0.046684	0.046344
331500	1362.4650	0.047133	0.046416
331600	1362.8760	0.046710	0.046402
331700	1363.2870	0.046162	0.046239
331800	1363.6980	0.046477	0.046332
331900	1364.1090	0.046543	0.046410
332000	1364.5200	0.045531	0.046269
332100	1364.9310	0.046638	0.046327
332200	1365.3420	0.046518	0.046419
332300	1365.7530	0.047701	0.046489
332400	1366.1640	0.046128	0.046334
332500	1366.5750	0.046436	0.046518
332600	1366.9860	0.046184	0.046348
332700	1367.3970	0.046203	0.046333
332800	1367.8080	0.046104	0.046199
332900	1368.2190	0.045217	0.046081
333000	1368.6300	0.046944	0.046050
333100	1369.0410	0.046452	0.046076
333200	1369.4520	0.046648	0.046136
333300	1369.8630	0.046829	0.046217
333400	1370.2740	0.046519	0.046344
333500	1370.6850	0.045705	0.046240
333600	1371.0960	0.046019	0.046233
333700	1371.5070	0.046095	0.046184
333800	1371.9180	0.046668	0.046102
333900	1372.3290	0.045942	0.046140
334000	1372.7400	0.046965	0.046269
334100	1373.1510	0.045778	0.046161
334200	1373.5620	0.046250	0.046154
334300	1373.9730	0.045367	0.046310
334400	1374.3840	0.046398	0.046352
334500	1374.7950	0.045739	0.046312
334600	1375.2060	0.045247	0.046343
334700	1375.6170	0.046511	0.046325
334800	1376.0280	0.045845	0.046142
334900	1376.4390	0.044988	0.046049
335000	1376.8500	0.045396	0.045988
335100	1377.2610	0.046606	0.046053
335200	1377.6720	0.045316	0.045998
335300	1378.0830	0.046240	0.046030
335400	1378.4940	0.047312	0.046124
335500	1378.9050	0.045767	0.046209
335600	1379.3160	0.046693	0.046238
335700	1379.7270	0.046277	0.046296
335800	1380.1380	0.045474	0.046293
335900	1380.5490	0.045318	0.046237
336000	1380.9600	0.045766	0.046134
336100	1381.3710	0.047337	0.046179
336200	1381.7820	0.046632	0.046156
336300	1382.1930	0.047534	0.046189
336400	1382.6040	0.046295	0.046182
336500	1383.0150	0.046516	0.046267
336600	1383.4260	0.047072	0.046242
336700	1383.8370	0.046350	0.046205
336800	1384.2480	0.045214	0.046147
336900	1384.6590	0.047059	0.046216
337000	1385.0700	0.046650	0.046166
337100	1385.4810	0.045671	0.046155
337200	1385.8920	0.046697	0.046212
337300	1386.3030	0.047542	0.046280
337400	1386.7140	0.045781	0.046122
337500	1387.1250	0.045583	0.046059
337600	1387.5360	0.045937	0.046076
337700	1387.9470	0.044836	0.046052
337800	1388.3580	0.046859	0.046022
337900	1388.7690	0.046384	0.046154
338000	1389.1800	0.046128	0.046215
338100	1389.5910	0.046030	0.046257
338200	1390.0020	0.045200	0.046171
338300	1390.4130	0.045988	0.046212
338400	1390.8240	0.047388	0.046166
338500	1391.2350	0.045564	0.046099
338600	1391.6460	0.045899	0.046051
338700	1392.0570	0.045244	0.046106
338800	1392.4680	0.047209	0.046037
338900	1392.8790	0.045978	0.046023
339000	1393.2900	0.046142	0.046123
339100	1393.7010	0.045638	0.046105
339200	1394.1120	0.046215	0.046203
339300	1394.5230	0.046162	0.046218
339400	1394.9340	0.044927	0.046061
339500	1395.3450	0.046097	0.046063
339600	1395.7560	0.045627	0.046022
339700	1396.1670	0.046733	0.045919
339800	1396.5780	0.046645	0.045917
339900	1396.9890	0.046915	0.046006
340000	1397.4000	0.046830	0.045991
340100	1397.8110	0.044789	0.046063
340200	1398.2220	0.046747	0.046162
340300	1398.6330	0.046679	0.046175
340400	1399.0440	0.046128	0.046315
340500	1399.4550	0.045371	0.046130
340600	1399.8660	0.045892	0.046142
340700	1400.2770	0.046340	0.046170
340800	1400.6880	0.045644	0.046074
340900	1401.0990	0.046572	0.046033
341000	1401.5100	0.046843	0.046235
341100	1401.9210	0.045980	0.046199
341200	1402.3320	0.046097	0.046130
341300	1402.7430	0.044913	0.046160
341400	1403.1540	0.046405	0.046122
341500	1403.5650	0.045943	0.046019
341600	1403.9760	0.046454	0.046032
341700	1404.3870	0.047100	0.046081
341800	1404.7980	0.044659	0.046053
341900	1405.2090	0.045588	0.046054
342000	1405.6200	0.047184	0.046095
342100	1406.0310	0.045586	0.045939
342200	1406.4420	0.046425	0.045883
342300	1406.8530	0.046120	0.045837
342400	1407.2640	0.046874	0.045871
342500	1407.6750	0.046549	0.045863
342600	1408.0860	0.046796	0.045927
342700	1408.4970	0.045232	0.045851
342800	1408.9080	0.046413	0.045952
342900	1409.3190	0.045495	0.045846
343000	1409.7300	0.046766	0.045827
343100	1410.1410	0.045575	0.045898
343200	1410.5520	0.045434	0.045953
343300	1410.9630	0.047137	0.045983
343400	1411.3740	0.045678	0.045983
343500	1411.7850	0.046286	0.045999
343600	1412.1960	0.046452	0.045901
343700	1412.6070	0.045884	0.045925
343800	1413.0180	0.044823	0.045811
343900	1413.4290	0.045722	0.045791
344000	1413.8400	0.046892	0.045779
344100	1414.2510	0.045610	0.045824
344200	1414.6620	0.045745	0.045832
344300	1415.0730	0.046555	0.045891
344400	1415.4840	0.045444	0.045935
344500	1415.8950	0.045230	0.045918
344600	1416.3060	0.046342	0.045959
344700	1416.7170	0.045368	0.046018
344800	1417.1280	0.045348	0.045974
344900	1417.5390	0.045940	0.045901
345000	1417.9500	0.045287	0.045881
345100	1418.3610	0.045816	0.045769
345200	1418.7720	0.046099	0.045637
345300	1419.1830	0.047236	0.045727
345400	1419.5940	0.044563	0.045705
345500	1420.0050	0.045426	0.045667
345600	1420.4160	0.045857	0.045643
345700	1420.8270	0.044395	0.045674
345800	1421.2380	0.047412	0.045694
345900	1421.6490	0.045290	0.045808
346000	1422.0600	0.045723	0.045917
346100	1422.4710	0.046383	0.045912
346200	1422.8820	0.046420	0.045943
346300	1423.2930	0.046014	0.045891
346400	1423.7040	0.045695	0.045866
346500	1424.1150	0.046045	0.045776
346600	1424.5260	0.048088	0.045980
346700	1424.9370	0.045763	0.045945
346800	1425.3480	0.045884	0.045955
346900	1425.7590	0.045401	0.046050
347000	1426.1700	0.044518	0.045987
347100	1426.5810	0.044285	0.045807
347200	1426.9920	0.045849	0.045739
347300	1427.4030	0.046221	0.045780
347400	1427.8140	0.045876	0.045727
347500	1428.2250	0.046579	0.045916
347600	1428.6360	0.046226	0.045929
347700	1429.0470	0.045118	0.045999
347800	1429.4580	0.044972	0.045808
347900	1429.8690	0.047043	0.045844
348000	1430.2800	0.046823	0.045849
348100	1430.6910	0.047023	0.045927
348200	1431.1020	0.046545	0.046007
348300	1431.5130	0.045516	0.046117
348400	1431.9240	0.045213	0.046009
348500	1432.3350	0.046986	0.045945
348600	1432.7460	0.046415	0.045936
348700	1433.1570	0.045053	0.045736
348800	1433.5680	0.045419	0.045659
348900	1433.9790	0.046105	0.045696
349000	1434.3900	0.044818	0.045618
349100	1434.8010	0.046672	0.045601
349200	1435.2120	0.046997	0.045747
349300	1435.6230	0.045951	0.045793
349400	1436.0340	0.045911	0.045766
349500	1436.4450	0.045699	0.045834
349600	1436.8560	0.044823	0.045664
349700	1437.2670	0.045591	0.045674
349800	1437.6780	0.046166	0.045740
349900	1438.0890	0.045439	0.045796
350000	1438.5000	0.046132	0.045749
350100	1438.9110	0.046569	0.045962
350200	1439.3220	0.045605	0.045889
350300	1439.7330	0.046885	0.045899
350400	1440.1440	0.045298	0.045853
350500	1440.5550	0.047291	0.045955
350600	1440.9660	0.045862	0.045805
350700	1441.3770	0.045524	0.045790
350800	1441.7880	0.045310	0.045754
350900	1442.1990	0.045390	0.045672
351000	1442.6100	0.045816	0.045580
351100	1443.0210	0.046562	0.045773
351200	1443.4320	0.046712	0.045825
351300	1443.8430	0.046602	0.045817
351400	1444.2540	0.046649	0.045969
351500	1444.6650	0.045978	0.045985
351600	1445.0760	0.045676	0.045819
351700	1445.4870	0.045351	0.045696
351800	1445.8980	0.045944	0.045674
351900	1446.3090	0.046109	0.045649
352000	1446.7200	0.045212	0.045633
352100	1447.1310	0.045724	0.045688
352200	1447.5420	0.044642	0.045698
352300	1447.9530	0.045064	0.045695
352400	1448.3640	0.045012	0.045653
352500	1448.7750	0.045066	0.045590
352600	1449.1860	0.044297	0.045492
352700	1449.5970	0.045731	0.045540
352800	1450.0080	0.045308	0.045534
352900	1450.4190	0.046514	0.045586
353000	1450.8300	0.045309	0.045606
353100	1451.2410	0.044730	0.045605
353200	1451.6520	0.045772	0.045590
353300	1452.0630	0.045152	0.045600
353400	1452.4740	0.044832	0.045468
353500	1452.8850	0.046400	0.045518
353600	1453.2960	0.045899	0.045684
353700	1453.7070	0.044654	0.045638
353800	1454.1180	0.045639	0.045697
353900	1454.5290	0.046006	0.045748
354000	1454.9400	0.046722	0.045917
354100	1455.3510	0.046777	0.045925
354200	1455.7620	0.046262	0.046065
354300	1456.1730	0.045773	0.045999
354400	1456.5840	0.045674	0.046044
354500	1456.9950	0.045584	0.045880
354600	1457.4060	0.045211	0.045752
354700	1457.8170	0.045357	0.045670
354800	1458.2280	0.045531	0.045615
354900	1458.6390	0.045407	0.045574
355000	1459.0500	0.046309	0.045540
355100	1459.4610	0.044964	0.045446
355200	1459.8720	0.046276	0.045468
355300	1460.2830	0.045069	0.045458
355400	1460.6940	0.045973	0.045452
355500	1461.1050	0.045382	0.045435
355600	1461.5160	0.046702	0.045565
355700	1461.9270	0.043914	0.045501
355800	1462.3380	0.044848	0.045518
355900	1462.7490	0.045294	0.045423
356000	1463.1600	0.045495	0.045410
356100	1463.5710	0.046552	0.045367
356200	1463.9820	0.045876	0.045437
356300	1464.3930	0.045254	0.045471
356400	1464.8040	0.045870	0.045557
356500	1465.2150	0.045436	0.045513
356600	1465.6260	0.046633	0.045572
356700	1466.0370	0.045867	0.045520
356800	1466.4480	0.045859	0.045516
356900	1466.8590	0.045785	0.045542
357000	1467.2700	0.045055	0.045615
357100	1467.6810	0.045402	0.045524
357200	1468.0920	0.046405	0.045563
357300	1468.5030	0.046649	0.045595
357400	1468.9140	0.045083	0.045556
357500	1469.3250	0.045973	0.045614
357600	1469.7360	0.046104	0.045679
357700	1470.1470	0.044354	0.045669
357800	1470.5580	0.045374	0.045676
357900	1470.9690	0.045647	0.045559
358000	1471.3800	0.045824	0.045532
358100	1471.7910	0.045887	0.045531
358200	1472.2020	0.045792	0.045561
358300	1472.6130	0.046001	0.045596
358400	1473.0240	0.044817	0.045644
358500	1473.4350	0.046201	0.045562
358600	1473.8460	0.045055	0.045468
358700	1474.2570	0.045628	0.045419
358800	1474.6680	0.046083	0.045405
358900	1475.0790	0.046408	0.045484
359000	1475.4900	0.046007	0.045449
359100	1475.9010	0.045498	0.045382
359200	1476.3120	0.045690	0.045521
359300	1476.7230	0.045598	0.045397
359400	1477.1340	0.045476	0.045404
359500	1477.5450	0.046176	0.045529
359600	1477.9560	0.046076	0.045650
359700	1478.3670	0.044973	0.045462
359800	1478.7780	0.045211	0.045503
359900	1479.1890	0.045371	0.045509
360000	1479.6000	0.044785	0.045289
360100	1480.0110	0.045600	0.045416
360200	1480.4220	0.045841	0.045566
360300	1480.8330	0.044882	0.045522
360400	1481.2440	0.044404	0.045412
360500	1481.6550	0.044848	0.045544
360600	1482.0660	0.045678	0.045461
360700	1482.4770	0.044595	0.045427
360800	1482.8880	0.044906	0.045469
360900	1483.2990	0.044551	0.045488
361000	1483.7100	0.045580	0.045529
361100	1484.1210	0.045572	0.045489
361200	1484.5320	0.044230	0.045327
361300	1484.9430	0.046424	0.045363
361400	1485.3540	0.045213	0.045383
361500	1485.7650	0.045356	0.045322
361600	1486.1760	0.045912	0.045362
361700	1486.5870	0.045054	0.045383
361800	1486.9980	0.045438	0.045339
361900	1487.4090	0.045567	0.045320
362000	1487.8200	0.045461	0.045357
362100	1488.2310	0.045291	0.045348
362200	1488.6420	0.046867	0.045523
362300	1489.0530	0.046213	0.045598
362400	1489.4640	0.045390	0.045597
362500	1489.8750	0.045594	0.045593
362600	1490.2860	0.045221	0.045583
362700	1490.6970	0.045377	0.045535
362800	1491.1080	0.044105	0.045328
362900	1491.5190	0.046084	0.045396
363000	1491.9300	0.045878	0.045319
363100	1492.3410	0.045578	0.045260
363200	1492.7520	0.044818	0.045222
363300	1493.1630	0.046258	0.045388
363400	1493.5740	0.045541	0.045341
363500	1493.9850	0.046143	0.045458
363600	1494.3960	0.045660	0.045485
363700	1494.8070	0.043431	0.045410
363800	1495.2180	0.045138	0.045273
363900	1495.6290	0.045939	0.045287
364000	1496.0400	0.045105	0.045146
364100	1496.4510	0.046241	0.045149
364200	1496.8620	0.046146	0.045221
364300	1497.2730	0.045406	0.045327
364400	1497.6840	0.044771	0.045318
364500	1498.0950	0.045464	0.045442
364600	1498.5060	0.046091	0.045452
364700	1498.9170	0.045470	0.045493
364800	1499.3280	0.045100	0.045528
364900	1499.7390	0.044672	0.045572
365000	1500.1500	0.044409	0.045497
365100	1500.5610	0.045167	0.045469
365200	1500.9720	0.044946	0.045442
365300	1501.3830	0.045107	0.045490
365400	1501.7940	0.046918	0.045473
365500	1502.2050	0.045084	0.045583
365600	1502.6160	0.045313	0.045619
365700	1503.0270	0.045610	0.045546
365800	1503.4380	0.046844	0.045500
365900	1503.8490	0.045492	0.045594
366000	1504.2600	0.045754	0.045532
366100	1504.6710	0.045327	0.045461
366200	1505.0820	0.046299	0.045592
366300	1505.4930	0.047029	0.045635
366400	1505.9040	0.045668	0.045591
366500	1506.3150	0.045585	0.045528
366600	1506.7260	0.045722	0.045593
366700	1507.1370	0.044622	0.045468
366800	1507.5480	0.045124	0.045313
366900	1507.9590	0.044807	0.045196
367000	1508.3700	0.044655	0.045284
367100	1508.7810	0.046307	0.045406
367200	1509.1920	0.045315	0.045348
367300	1509.6030	0.045622	0.045330
367400	1510.0140	0.045382	0.045370
367500	1510.4250	0.044658	0.045346
367600	1510.8360	0.045268	0.045132
367700	1511.2470	0.045154	0.045278
367800	1511.6580	0.044625	0.045232
367900	1512.0690	0.045535	0.045273
368000	1512.4800	0.045223	0.045284
368100	1512.8910	0.045318	0.045352
368200	1513.3020	0.045929	0.045357
368300	1513.7130	0.044447	0.045405
368400	1514.1240	0.044876	0.045396
368500	1514.5350	0.046269	0.045425
368600	1514.9460	0.045662	0.045441
368700	1515.3570	0.045770	0.045339
368800	1515.7680	0.045605	0.045378
368900	1516.1790	0.043742	0.045345
369000	1516.5900	0.045125	0.045222
369100	1517.0010	0.045618	0.045182
369200	1517.4120	0.044838	0.045184
369300	1517.8230	0.045480	0.045220
369400	1518.2340	0.045040	0.045208
369500	1518.6450	0.045089	0.045284
369600	1519.0560	0.045288	0.045249
369700	1519.4670	0.044530	0.045273
369800	1519.8780	0.044914	0.045313
369900	1520.2890	0.045978	0.045329
370000	1520.7000	0.045283	0.045187
370100	1521.1110	0.046359	0.045365
370200	1521.5220	0.045347	0.045245
370300	1521.9330	0.045170	0.045149
370400	1522.3440	0.045224	0.045104
370500	1522.7550	0.044695	0.045170
370600	1523.1660	0.045465	0.045070
370700	1523.5770	0.045863	0.045254
370800	1523.9880	0.044522	0.045239
370900	1524.3990	0.045771	0.045263
371000	1524.8100	0.045151	0.045238
371100	1525.2210	0.045323	0.045238
371200	1525.6320	0.045061	0.045148
371300	1526.0430	0.044829	0.045152
371400	1526.4540	0.045654	0.045184
371500	1526.8650	0.044861	0.045252
371600	1527.2760	0.045488	0.045268
371700	1527.6870	0.044916	0.045283
371800	1528.0980	0.044264	0.045404
371900	1528.5090	0.044707	0.045424
372000	1528.9200	0.045073	0.045382
372100	1529.3310	0.045422	0.045336
372200	1529.7420	0.045449	0.045314
372300	1530.1530	0.045720	0.045260
372400	1530.5640	0.044624	0.045186
372500	1530.9750	0.044934	0.045231
372600	1531.3860	0.044736	0.045191
372700	1531.7970	0.045471	0.045136
372800	1532.2080	0.045995	0.045104
372900	1532.6190	0.044536	0.045086
373000	1533.0300	0.045892	0.045132
373100	1533.4410	0.044530	0.045107
373200	1533.8520	0.044150	0.045156
373300	1534.2630	0.045336	0.045239
373400	1534.6740	0.045567	0.045325
373500	1535.0850	0.044320	0.045222
373600	1535.4960	0.045150	0.045316
373700	1535.9070	0.045252	0.045308
373800	1536.3180	0.045298	0.045275
373900	1536.7290	0.044747	0.045219
374000	1537.1400	0.045348	0.045250
374100	1537.5510	0.045702	0.045187
374200	1537.9620	0.044743	0.045292
374300	1538.3730	0.045709	0.045218
374400	1538.7840	0.045999	0.045205
374500	1539.1950	0.043718	0.045134
374600	1539.6060	0.046556	0.045132
374700	1540.0170	0.045707	0.045072
374800	1540.4280	0.044446	0.045068
374900	1540.8390	0.045935	0.045036
375000	1541.2500	0.045599	0.045106
375100	1541.6610	0.044512	0.045144
375200	1542.0720	0.046720	0.045155
375300	1542.4830	0.045225	0.045129
375400	1542.8940	0.045119	0.045271
375500	1543.3050	0.044519	0.045213
375600	1543.7160	0.046350	0.045297
375700	1544.1270	0.044343	0.045249
375800	1544.5380	0.044429	0.045236
375900	1544.9490	0.045098	0.045095
376000	1545.3600	0.044310	0.045132
376100	1545.7710	0.045329	0.045096
376200	1546.1820	0.043908	0.045062
376300	1546.5930	0.046215	0.045146
376400	1547.0040	0.044675	0.045163
376500	1547.4150	0.044378	0.045067
376600	1547.8260	0.045509	0.045037
376700	1548.2370	0.045154	0.045097
376800	1548.6480	0.044122	0.044934
376900	1549.0590	0.046659	0.044991
377000	1549.4700	0.045573	0.045109
377100	1549.8810	0.046185	0.045141
377200	1550.2920	0.045141	0.045063
377300	1550.7030	0.045168	0.045208
377400	1551.1140	0.047181	0.045313
377500	1551.5250	0.044504	0.045302
377600	1551.9360	0.045644	0.045062
377700	1552.3470	0.045093	0.045095
377800	1552.7580	0.044958	0.045054
377900	1553.1690	0.045377	0.044904
378000	1553.5800	0.045033	0.044863
378100	1553.9910	0.044348	0.045054
378200	1554.4020	0.044387	0.045052
378300	1554.8130	0.044677	0.045036
378400	1555.2240	0.044324	0.045080
378500	1555.6350	0.044658	0.045133
378600	1556.0460	0.044317	0.044986
378700	1556.4570	0.044849	0.045026
378800	1556.8680	0.045931	0.045036
378900	1557.2790	0.045103	0.044995
379000	1557.6900	0.045576	0.044938
379100	1558.1010	0.044011	0.044954
379200	1558.5120	0.045966	0.044863
379300	1558.9230	0.044634	0.044856
379400	1559.3340	0.045888	0.044887
379500	1559.7450	0.044380	0.044948
379600	1560.1560	0.045007	0.045132
379700	1560.5670	0.045394	0.045201
379800	1560.9780	0.044399	0.045114
379900	1561.3890	0.044453	0.045085
380000	1561.8000	0.045314	0.045110
380100	1562.2110	0.045328	0.044972
380200	1562.6220	0.045319	0.045035
380300	1563.0330	0.045716	0.045181
380400	1563.4440	0.045774	0.045218
380500	1563.8550	0.044750	0.045285
380600	1564.2660	0.043698	0.045266
380700	1564.6770	0.045806	0.045110
380800	1565.0880	0.045215	0.045069
380900	1565.4990	0.044434	0.045063
381000	1565.9100	0.045418	0.044842
381100	1566.3210	0.044475	0.044862
381200	1566.7320	0.045357	0.045003
381300	1567.1430	0.045542	0.045099
381400	1567.5540	0.044391	0.045055
381500	1567.9650	0.045426	0.045169
381600	1568.3760	0.044809	0.045108
381700	1568.7870	0.045443	0.045058
381800	1569.1980	0.046572	0.044993
381900	1569.6090	0.044763	0.044914
382000	1570.0200	0.044862	0.044964
382100	1570.4310	0.046087	0.045151
382200	1570.8420	0.043922	0.045074
382300	1571.2530	0.044885	0.044973
382400	1571.6640	0.044732	0.045073
382500	1572.0750	0.047181	0.045162
382600	1572.4860	0.044971	0.045039
382700	1572.8970	0.044139	0.045078
382800	1573.3080	0.045136	0.045126
382900	1573.7190	0.044040	0.045103
383000	1574.1300	0.044689	0.044925
383100	1574.5410	0.044703	0.044941
383200	1574.9520	0.043879	0.044946
383300	1575.3630	0.044933	0.044984
383400	1575.7740	0.045689	0.044997
383500	1576.1850	0.045425	0.045041
383600	1576.5960	0.045326	0.045076
383700	1577.0070	0.044671	0.045014
383800	1577.4180	0.044309	0.045031
383900	1577.8290	0.044366	0.044924
384000	1578.2400	0.044394	0.044813
384100	1578.6510	0.045774	0.044801
384200	1579.0620	0.044839	0.044932
384300	1579.4730	0.045122	0.044981
384400	1579.8840	0.045073	0.045044
384500	1580.2950	0.044632	0.045089
384600	1580.7060	0.044645	0.044933
384700	1581.1170	0.046334	0.044998
384800	1581.5280	0.045896	0.045055
384900	1581.9390	0.044441	0.045097
385000	1582.3500	0.044170	0.045087
385100	1582.7610	0.045226	0.045152
385200	1583.1720	0.044421	0.044985
385300	1583.5830	0.045770	0.044892
385400	1583.9940	0.044701	0.044798
385500	1584.4050	0.045061	0.044829
385600	1584.8160	0.045216	0.044954
385700	1585.2270	0.044592	0.045004
385800	1585.6380	0.045468	0.044990
385900	1586.0490	0.045906	0.045051
386000	1586.4600	0.045051	0.045085
386100	1586.8710	0.045308	0.044983
386200	1587.2820	0.045082	0.044950
386300	1587.6930	0.045432	0.044899
386400	1588.1040	0.045294	0.044817
386500	1588.5150	0.045822	0.044861
386600	1588.9260	0.046633	0.044853
386700	1589.3370	0.045244	0.044821
386800	1589.7480	0.045310	0.044857
386900	1590.1590	0.044520	0.044862
387000	1590.5700	0.044969	0.044819
387100	1590.9810	0.044487	0.044767
387200	1591.3920	0.045084	0.044854
387300	1591.8030	0.045376	0.044899
387400	1592.2140	0.044697	0.044929
387500	1592.6250	0.043727	0.044913
387600	1593.0360	0.045364	0.044984
387700	1593.4470	0.043863	0.044876
387800	1593.8580	0.044692	0.044830
387900	1594.2690	0.044892	0.044762
388000	1594.6800	0.044266	0.044719
388100	1595.0910	0.044984	0.044664
388200	1595.5020	0.044304	0.044596
388300	1595.9130	0.044603	0.044606
388400	1596.3240	0.044154	0.044740
388500	1596.7350	0.044438	0.044764
388600	1597.1460	0.045140	0.044827
388700	1597.5570	0.045466	0.044840
388800	1597.9680	0.045892	0.044827
388900	1598.3790	0.045197	0.044838
389000	1598.7900	0.044826	0.044815
389100	1599.2010	0.044372	0.044837
389200	1599.6120	0.044920	0.044928
389300	1600.0230	0.045497	0.044845
389400	1600.4340	0.044456	0.044823
389500	1600.8450	0.044704	0.044769
389600	1601.2560	0.044848	0.044669
389700	1601.6670	0.044865	0.044544
389800	1602.0780	0.045803	0.044622
389900	1602.4890	0.044271	0.044598
390000	1602.9000	0.045288	0.044523
390100	1603.3110	0.044662	0.044539
390200	1603.7220	0.044677	0.044636
390300	1604.1330	0.045372	0.044665
390400	1604.5440	0.045186	0.044699
390500	1604.9550	0.044880	0.044799
390600	1605.3660	0.045581	0.044909
390700	1605.7770	0.043798	0.044942
390800	1606.1880	0.044392	0.044878
390900	1606.5990	0.044621	0.044860
391000	1607.0100	0.044918	0.044990
391100	1607.4210	0.044322	0.044864
391200	1607.8320	0.044775	0.044881
391300	1608.2430	0.044989	0.044922
391400	1608.6540	0.044925	0.044909
391500	1609.0650	0.044832	0.044896
391600	1609.4760	0.045021	0.044938
391700	1609.8870	0.045224	0.044999
391800	1610.2980	0.045365	0.044907
391900	1610.7090	0.045190	0.044948
392000	1611.1200	0.044897	0.044776
392100	1611.5310	0.044110	0.044775
392200	1611.9420	0.045732	0.044694
392300	1612.3530	0.044812	0.044691
392400	1612.7640	0.044744	0.044534
392500	1613.1750	0.045166	0.044664
392600	1613.5860	0.045071	0.044668
392700	1613.9970	0.045366	0.044659
392800	1614.4080	0.044811	0.044751
392900	1614.8190	0.045026	0.044881
393000	1615.2300	0.045923	0.044807
393100	1615.6410	0.045212	0.044777
393200	1616.0520	0.045220	0.044769
393300	1616.4630	0.045755	0.044707
393400	1616.8740	0.044827	0.044693
393500	1617.2850	0.045155	0.044700
393600	1617.6960	0.043829	0.044651
393700	1618.1070	0.045565	0.044706
393800	1618.5180	0.045740	0.044756
393900	1618.9290	0.044454	0.044731
394000	1619.3400	0.044185	0.044723
394100	1619.7510	0.044047	0.044832
394200	1620.1620	0.044601	0.044771
394300	1620.5730	0.044477	0.044630
394400	1620.9840	0.043663	0.044593
394500	1621.3950	0.043715	0.044577
394600	1621.8060	0.044651	0.044579
394700	1622.2170	0.044769	0.044522
394800	1622.6280	0.043514	0.044627
394900	1623.0390	0.043816	0.044590
395000	1623.4500	0.045152	0.044680
395100	1623.8610	0.043155	0.044571
395200	1624.2720	0.046166	0.044665
395300	1624.6830	0.045427	0.044661
395400	1625.0940	0.045598	0.044717
395500	1625.5050	0.045292	0.044630
395600	1625.9160	0.045782	0.044753
395700	1626.3270	0.044446	0.044705
395800	1626.7380	0.044610	0.044746
395900	1627.1490	0.044558	0.044785
396000	1627.5600	0.044051	0.044706
396100	1627.9710	0.043842	0.044673
396200	1628.3820	0.044440	0.044734
396300	1628.7930	0.044067	0.044714
396400	1629.2040	0.044409	0.044687
396500	1629.6150	0.044450	0.044868
396600	1630.0260	0.045140	0.044830
396700	1630.4370	0.045672	0.044801
396800	1630.8480	0.045005	0.044758
396900	1631.2590	0.044107	0.044583
397000	1631.6700	0.044296	0.044510
397100	1632.0810	0.043624	0.044406
397200	1632.4920	0.045774	0.044421
397300	1632.9030	0.043985	0.044408
397400	1633.3140	0.045448	0.044646
397500	1633.7250	0.043939	0.044631
397600	1634.1360	0.044269	0.044740
397700	1634.5470	0.044678	0.044744
397800	1634.9580	0.044974	0.044798
397900	1635.3690	0.045186	0.044738
398000	1635.7800	0.045289	0.044707
398100	1636.1910	0.044197	0.044719
398200	1636.6020	0.045275	0.044662
398300	1637.0130	0.044915	0.044544
398400	1637.4240	0.043791	0.044473
398500	1637.8350	0.044718	0.044466
398600	1638.2460	0.044317	0.044457
398700	1638.6570	0.044612	0.044412
398800	1639.0680	0.044086	0.044459
398900	1639.4790	0.044436	0.044446
399000	1639.8900	0.044301	0.044520
399100	1640.3010	0.043927	0.044502
399200	1640.7120	0.044745	0.044569
399300	1641.1230	0.044796	0.044565
399400	1641.5340	0.044231	0.044539
399500	1641.9450	0.044232	0.044567
399600	1642.3560	0.044245	0.044549
399700	1642.7670	0.043060	0.044527
399800	1643.1780	0.044534	0.044543
399900	1643.5890	0.045531	0.044704


==> figures/pgfplots/data/dit_scaling_loss_dit_S.tsv <==
step	compute_eflops	loss	loss_smooth
0	0.0000	1.939018	1.939018
100	0.3110	1.850549	1.908125
200	0.6220	1.561188	1.807890
300	0.9330	0.833210	1.600891
400	1.2440	0.339669	1.331060
500	1.5550	0.263590	1.099441
600	1.8660	0.221705	0.767266
700	2.1770	0.202798	0.471551
800	2.4880	0.181540	0.279969
900	2.7990	0.177664	0.222534
1000	3.1100	0.158477	0.196757
1100	3.4210	0.159588	0.179585
1200	3.7320	0.147997	0.167473
1300	4.0430	0.138490	0.158321
1400	4.3540	0.136092	0.149788
1500	4.6650	0.130075	0.143535
1600	4.9760	0.126247	0.138349
1700	5.2870	0.125898	0.133803
1800	5.5980	0.122451	0.130121
1900	5.9090	0.119868	0.126728
2000	6.2200	0.118845	0.123651
2100	6.5310	0.117979	0.121127
2200	6.8420	0.111843	0.118991
2300	7.1530	0.111908	0.116997
2400	7.4640	0.112169	0.115437
2500	7.7750	0.109235	0.113474
2600	8.0860	0.108431	0.112084
2700	8.3970	0.106130	0.110542
2800	8.7080	0.108391	0.109393
2900	9.0190	0.106893	0.107909
3000	9.3300	0.103239	0.106853
3100	9.6410	0.103744	0.105639
3200	9.9520	0.101068	0.104861
3300	10.2630	0.101596	0.103830
3400	10.5740	0.103089	0.103182
3500	10.8850	0.102257	0.102772
3600	11.1960	0.100306	0.102182
3700	11.5070	0.103087	0.101731
3800	11.8180	0.097173	0.100885
3900	12.1290	0.097932	0.100288
4000	12.4400	0.096756	0.099603
4100	12.7510	0.098883	0.099130
4200	13.0620	0.096580	0.098379
4300	13.3730	0.099186	0.098246
4400	13.6840	0.096950	0.097824
4500	13.9950	0.097588	0.097497
4600	14.3060	0.097573	0.097067
4700	14.6170	0.094656	0.096725
4800	14.9280	0.095410	0.096347
4900	15.2390	0.094530	0.095773
5000	15.5500	0.093786	0.095164
5100	15.8610	0.093402	0.094818
5200	16.1720	0.094009	0.094480
5300	16.4830	0.094647	0.094285
5400	16.7940	0.093166	0.094059
5500	17.1050	0.092751	0.094006
5600	17.4160	0.092032	0.093657
5700	17.7270	0.092382	0.093305
5800	18.0380	0.090847	0.092717
5900	18.3490	0.092452	0.092420
6000	18.6600	0.089630	0.091917
6100	18.9710	0.092711	0.091804
6200	19.2820	0.091851	0.091480
6300	19.5930	0.090496	0.091171
6400	19.9040	0.090903	0.090955
6500	20.2150	0.089732	0.090702
6600	20.5260	0.090194	0.090264
6700	20.8370	0.089082	0.090057
6800	21.1480	0.088134	0.089991
6900	21.4590	0.090434	0.089812
7000	21.7700	0.089188	0.089723
7100	22.0810	0.087585	0.089723
7200	22.3920	0.087059	0.089502
7300	22.7030	0.089459	0.089246
7400	23.0140	0.088948	0.089108
7500	23.3250	0.088567	0.088978
7600	23.6360	0.087599	0.088631
7700	23.9470	0.089301	0.088340
7800	24.2580	0.087020	0.088195
7900	24.5690	0.086745	0.087840
8000	24.8800	0.089080	0.087513
8100	25.1910	0.089511	0.087460
8200	25.5020	0.087890	0.087544
8300	25.8130	0.086174	0.087319
8400	26.1240	0.086612	0.087236
8500	26.4350	0.086149	0.087107
8600	26.7460	0.086726	0.086884
8700	27.0570	0.085669	0.086450
8800	27.3680	0.086349	0.086521
8900	27.6790	0.085185	0.086229
9000	27.9900	0.084946	0.086145
9100	28.3010	0.086203	0.085932
9200	28.6120	0.085532	0.086125
9300	28.9230	0.085418	0.085956
9400	29.2340	0.085096	0.085970
9500	29.5450	0.084453	0.085887
9600	29.8560	0.084713	0.085779
9700	30.1670	0.082584	0.085379
9800	30.4780	0.085710	0.085184
9900	30.7890	0.085724	0.084972
10000	31.1000	0.084494	0.084782
10100	31.4110	0.085046	0.084630
10200	31.7220	0.084204	0.084534
10300	32.0330	0.083417	0.084232
10400	32.3440	0.085853	0.084216
10500	32.6550	0.083170	0.084078
10600	32.9660	0.084898	0.084117
10700	33.2770	0.085231	0.084182
10800	33.5880	0.085043	0.084370
10900	33.8990	0.085207	0.084338
11000	34.2100	0.084184	0.084243
11100	34.5210	0.082468	0.083947
11200	34.8320	0.082843	0.083791
11300	35.1430	0.083825	0.083391
11400	35.4540	0.083476	0.083180
11500	35.7650	0.082112	0.083002
11600	36.0760	0.082808	0.082891
11700	36.3870	0.083834	0.082805
11800	36.6980	0.082630	0.082728
11900	37.0090	0.081390	0.082619
12000	37.3200	0.082013	0.082545
12100	37.6310	0.082531	0.082325
12200	37.9420	0.082565	0.082144
12300	38.2530	0.080025	0.081922
12400	38.5640	0.082400	0.081744
12500	38.8750	0.082454	0.081625
12600	39.1860	0.083769	0.081768
12700	39.4970	0.082887	0.081723
12800	39.8080	0.083117	0.081783
12900	40.1190	0.082517	0.081718
13000	40.4300	0.082298	0.081952
13100	40.7410	0.081088	0.081756
13200	41.0520	0.080540	0.081701
13300	41.3630	0.083024	0.081579
13400	41.6740	0.080703	0.081591
13500	41.9850	0.080282	0.081150
13600	42.2960	0.079996	0.081091
13700	42.6070	0.082320	0.080916
13800	42.9180	0.080471	0.080918
13900	43.2290	0.081686	0.080900
14000	43.5400	0.080829	0.080902
14100	43.8510	0.080720	0.080754
14200	44.1620	0.080159	0.080818
14300	44.4730	0.079981	0.080747
14400	44.7840	0.080814	0.080616
14500	45.0950	0.078260	0.080587
14600	45.4060	0.079203	0.080603
14700	45.7170	0.078599	0.080466
14800	46.0280	0.078115	0.080280
14900	46.3390	0.078632	0.080123
15000	46.6500	0.080504	0.080155
15100	46.9610	0.080625	0.080234
15200	47.2720	0.079538	0.080181
15300	47.5830	0.079922	0.080111
15400	47.8940	0.079845	0.079914
15500	48.2050	0.079493	0.079886
15600	48.5160	0.080217	0.079629
15700	48.8270	0.080177	0.079505
15800	49.1380	0.079086	0.079654
15900	49.4490	0.079542	0.079783
16000	49.7600	0.079461	0.079512
16100	50.0710	0.079140	0.079412
16200	50.3820	0.080253	0.079486
16300	50.6930	0.078608	0.079247
16400	51.0040	0.078771	0.079007
16500	51.3150	0.079942	0.078956
16600	51.6260	0.078265	0.078941
16700	51.9370	0.079012	0.078831
16800	52.2480	0.078703	0.078868
16900	52.5590	0.078406	0.078840
17000	52.8700	0.080039	0.078938
17100	53.1810	0.078659	0.078860
17200	53.4920	0.079278	0.078784
17300	53.8030	0.079659	0.078779
17400	54.1140	0.078486	0.078887
17500	54.4250	0.078877	0.078744
17600	54.7360	0.078780	0.078798
17700	55.0470	0.077827	0.078659
17800	55.3580	0.077014	0.078480
17900	55.6690	0.078284	0.078362
18000	55.9800	0.078036	0.078266
18100	56.2910	0.078187	0.078202
18200	56.6020	0.079222	0.078264
18300	56.9130	0.077847	0.078285
18400	57.2240	0.077042	0.078195
18500	57.5350	0.077582	0.078169
18600	57.8460	0.078882	0.078059
18700	58.1570	0.078408	0.077977
18800	58.4680	0.077772	0.077965
18900	58.7790	0.076667	0.077903
19000	59.0900	0.077049	0.077852
19100	59.4010	0.076642	0.077653
19200	59.7120	0.078914	0.077520
19300	60.0230	0.077083	0.077437
19400	60.3340	0.078045	0.077356
19500	60.6450	0.077744	0.077206
19600	60.9560	0.076681	0.077192
19700	61.2670	0.077570	0.077048
19800	61.5780	0.077305	0.076916
19900	61.8890	0.076878	0.076973
20000	62.2000	0.076443	0.077024
20100	62.5110	0.077626	0.076993
20200	62.8220	0.077619	0.077041
20300	63.1330	0.078219	0.077110
20400	63.4440	0.076391	0.077062
20500	63.7550	0.076526	0.076870
20600	64.0660	0.076644	0.076887
20700	64.3770	0.078492	0.077071
20800	64.6880	0.077684	0.076912
20900	64.9990	0.076810	0.076829
21000	65.3100	0.077309	0.076887
21100	65.6210	0.075675	0.076816
21200	65.9320	0.077231	0.076600
21300	66.2430	0.076916	0.076574
21400	66.5540	0.076756	0.076578
21500	66.8650	0.077919	0.076594
21600	67.1760	0.077539	0.076672
21700	67.4870	0.075561	0.076616
21800	67.7980	0.076686	0.076675
21900	68.1090	0.075663	0.076455
22000	68.4200	0.075937	0.076324
22100	68.7310	0.076011	0.076238
22200	69.0420	0.077021	0.076102
22300	69.3530	0.077765	0.076051
22400	69.6640	0.076684	0.076261
22500	69.9750	0.076827	0.076324
22600	70.2860	0.075682	0.076311
22700	70.5970	0.076955	0.076336
22800	70.9080	0.076126	0.076170
22900	71.2190	0.075580	0.076121
23000	71.5300	0.074960	0.076146
23100	71.8410	0.075562	0.075953
23200	72.1520	0.076127	0.075928
23300	72.4630	0.074056	0.075861
23400	72.7740	0.075504	0.075666
23500	73.0850	0.077107	0.075564
23600	73.3960	0.076514	0.075583
23700	73.7070	0.075825	0.075530
23800	74.0180	0.075290	0.075537
23900	74.3290	0.074844	0.075596
24000	74.6400	0.074523	0.075477
24100	74.9510	0.076530	0.075473
24200	75.2620	0.074276	0.075434
24300	75.5730	0.074886	0.075458
24400	75.8840	0.075194	0.075496
24500	76.1950	0.073835	0.075478
24600	76.5060	0.076531	0.075467
24700	76.8170	0.074399	0.075335
24800	77.1280	0.074089	0.075205
24900	77.4390	0.075360	0.075065
25000	77.7500	0.074226	0.075020
25100	78.0610	0.074759	0.075012
25200	78.3720	0.073766	0.075206
25300	78.6830	0.075607	0.075185
25400	78.9940	0.075103	0.075134
25500	79.3050	0.075365	0.075169
25600	79.6160	0.074914	0.075055
25700	79.9270	0.074908	0.074853
25800	80.2380	0.075907	0.074781
25900	80.5490	0.073120	0.074640
26000	80.8600	0.074596	0.074538
26100	81.1710	0.074105	0.074474
26200	81.4820	0.075366	0.074504
26300	81.7930	0.075362	0.074638
26400	82.1040	0.073504	0.074731
26500	82.4150	0.073534	0.074673
26600	82.7260	0.073036	0.074748
26700	83.0370	0.074786	0.074752
26800	83.3480	0.075084	0.074588
26900	83.6590	0.073663	0.074530
27000	83.9700	0.073576	0.074548
27100	84.2810	0.074956	0.074528
27200	84.5920	0.073257	0.074431
27300	84.9030	0.073328	0.074298
27400	85.2140	0.075904	0.074287
27500	85.5250	0.073726	0.074185
27600	85.8360	0.073864	0.074099
27700	86.1470	0.075327	0.074153
27800	86.4580	0.074087	0.074288
27900	86.7690	0.075570	0.074206
28000	87.0800	0.073265	0.074271
28100	87.3910	0.075491	0.074248
28200	87.7020	0.073293	0.074164
28300	88.0130	0.074961	0.074144
28400	88.3240	0.074454	0.074174
28500	88.6350	0.076079	0.074301
28600	88.9460	0.074497	0.074264
28700	89.2570	0.074178	0.074233
28800	89.5680	0.074338	0.074368
28900	89.8790	0.073345	0.074291
29000	90.1900	0.072910	0.074093
29100	90.5010	0.074639	0.074141
29200	90.8120	0.074735	0.074119
29300	91.1230	0.073447	0.073934
29400	91.4340	0.074068	0.073990
29500	91.7450	0.073799	0.073973
29600	92.0560	0.073417	0.073878
29700	92.3670	0.073178	0.073721
29800	92.6780	0.073135	0.073611
29900	92.9890	0.071917	0.073536
30000	93.3000	0.073674	0.073492
30100	93.6110	0.074707	0.073501
30200	93.9220	0.072824	0.073479
30300	94.2330	0.075148	0.073606
30400	94.5440	0.072437	0.073517
30500	94.8550	0.071594	0.073426
30600	95.1660	0.073009	0.073393
30700	95.4770	0.074366	0.073479
30800	95.7880	0.074404	0.073324
30900	96.0990	0.072786	0.073346
31000	96.4100	0.071919	0.073229
31100	96.7210	0.073143	0.073119
31200	97.0320	0.073765	0.073063
31300	97.3430	0.072767	0.072991
31400	97.6540	0.073717	0.073023
31500	97.9650	0.073584	0.073176
31600	98.2760	0.074197	0.073319
31700	98.5870	0.073762	0.073462
31800	98.8980	0.073173	0.073523
31900	99.2090	0.073310	0.073489
32000	99.5200	0.072394	0.073365
32100	99.8310	0.074038	0.073336
32200	100.1420	0.073209	0.073008
32300	100.4530	0.071619	0.072866
32400	100.7640	0.073256	0.072865
32500	101.0750	0.071835	0.072763
32600	101.3860	0.071322	0.072537
32700	101.6970	0.072615	0.072779
32800	102.0080	0.072136	0.072858
32900	102.3190	0.074014	0.072620
33000	102.6300	0.073134	0.072747
33100	102.9410	0.072385	0.072790
33200	103.2520	0.072791	0.072675
33300	103.5630	0.073150	0.072654
33400	103.8740	0.072012	0.072712
33500	104.1850	0.073323	0.072614
33600	104.4960	0.073082	0.072678
33700	104.8070	0.073513	0.072654
33800	105.1180	0.071418	0.072606
33900	105.4290	0.072375	0.072665
34000	105.7400	0.072356	0.072669
34100	106.0510	0.071950	0.072605
34200	106.3620	0.071169	0.072500
34300	106.6730	0.072493	0.072570
34400	106.9840	0.071533	0.072400
34500	107.2950	0.072488	0.072463
34600	107.6060	0.072516	0.072280
34700	107.9170	0.073115	0.072297
34800	108.2280	0.072919	0.072296
34900	108.5390	0.073132	0.072458
35000	108.8500	0.072546	0.072381
35100	109.1610	0.070707	0.072339
35200	109.4720	0.070937	0.072205
35300	109.7830	0.072333	0.072058
35400	110.0940	0.072312	0.071974
35500	110.4050	0.072293	0.072078
35600	110.7160	0.071385	0.072074
35700	111.0270	0.072526	0.072210
35800	111.3380	0.071141	0.072108
35900	111.6490	0.072156	0.072153
36000	111.9600	0.072314	0.072103
36100	112.2710	0.071735	0.072180
36200	112.5820	0.071663	0.072112
36300	112.8930	0.073120	0.072239
36400	113.2040	0.069757	0.072165
36500	113.5150	0.072561	0.072013
36600	113.8260	0.071774	0.072172
36700	114.1370	0.074066	0.072280
36800	114.4480	0.069921	0.072171
36900	114.7590	0.071787	0.072202
37000	115.0700	0.072653	0.072153
37100	115.3810	0.070249	0.071870
37200	115.6920	0.070379	0.071644
37300	116.0030	0.071032	0.071662
37400	116.3140	0.071981	0.071629
37500	116.6250	0.071917	0.071659
37600	116.9360	0.071078	0.071737
37700	117.2470	0.070472	0.071810
37800	117.5580	0.073086	0.071886
37900	117.8690	0.070453	0.071682
38000	118.1800	0.071420	0.071695
38100	118.4910	0.070925	0.071702
38200	118.8020	0.070723	0.071627
38300	119.1130	0.072190	0.071502
38400	119.4240	0.070054	0.071524
38500	119.7350	0.071506	0.071571
38600	120.0460	0.072383	0.071507
38700	120.3570	0.071741	0.071655
38800	120.6680	0.073707	0.071771
38900	120.9790	0.071961	0.071878
39000	121.2900	0.069639	0.071648
39100	121.6010	0.071270	0.071630
39200	121.9120	0.070296	0.071429
39300	122.2230	0.070937	0.071224
39400	122.5340	0.072163	0.071317
39500	122.8450	0.070342	0.071427
39600	123.1560	0.071241	0.071532
39700	123.4670	0.071715	0.071574
39800	123.7780	0.072020	0.071487
39900	124.0890	0.071241	0.071349
40000	124.4000	0.072189	0.071477
40100	124.7110	0.070637	0.071335
40200	125.0220	0.070631	0.071210
40300	125.3330	0.071189	0.071326
40400	125.6440	0.071128	0.071269
40500	125.9550	0.071342	0.071130
40600	126.2660	0.070316	0.071092
40700	126.5770	0.071418	0.071073
40800	126.8880	0.071134	0.071065
40900	127.1990	0.070844	0.070981
41000	127.5100	0.070021	0.070925
41100	127.8210	0.070545	0.070928
41200	128.1320	0.072162	0.071032
41300	128.4430	0.070410	0.071060
41400	128.7540	0.071342	0.071174
41500	129.0650	0.072212	0.071159
41600	129.3760	0.069167	0.071156
41700	129.6870	0.070187	0.071042
41800	129.9980	0.071482	0.071029
41900	130.3090	0.070119	0.070837
42000	130.6200	0.071312	0.070772
42100	130.9310	0.070911	0.070727
42200	131.2420	0.071124	0.070816
42300	131.5530	0.071152	0.070682
42400	131.8640	0.070900	0.070646
42500	132.1750	0.071063	0.070761
42600	132.4860	0.071644	0.070862
42700	132.7970	0.070189	0.070755
42800	133.1080	0.071344	0.070783
42900	133.4190	0.071049	0.070922
43000	133.7300	0.069624	0.070715
43100	134.0410	0.069435	0.070494
43200	134.3520	0.069970	0.070459
43300	134.6630	0.069806	0.070408
43400	134.9740	0.071320	0.070354
43500	135.2850	0.069893	0.070365
43600	135.5960	0.071062	0.070523
43700	135.9070	0.071555	0.070517
43800	136.2180	0.068863	0.070423
43900	136.5290	0.069883	0.070332
44000	136.8400	0.071449	0.070429
44100	137.1510	0.069943	0.070273
44200	137.4620	0.070687	0.070257
44300	137.7730	0.069093	0.070208
44400	138.0840	0.071040	0.070189
44500	138.3950	0.069786	0.070085
44600	138.7060	0.070793	0.070127
44700	139.0170	0.070843	0.070216
44800	139.3280	0.071008	0.070442
44900	139.6390	0.070320	0.070486
45000	139.9500	0.071230	0.070564
45100	140.2610	0.069987	0.070592
45200	140.5720	0.071249	0.070468
45300	140.8830	0.069955	0.070282
45400	141.1940	0.070706	0.070240
45500	141.5050	0.070503	0.070170
45600	141.8160	0.070075	0.070059
45700	142.1270	0.068700	0.070041
45800	142.4380	0.069617	0.070046
45900	142.7490	0.069790	0.070088
46000	143.0600	0.070558	0.070084
46100	143.3710	0.070631	0.070188
46200	143.6820	0.069435	0.070170
46300	143.9930	0.071344	0.070273
46400	144.3040	0.070713	0.070347
46500	144.6150	0.071487	0.070295
46600	144.9260	0.070607	0.070222
46700	145.2370	0.070223	0.070229
46800	145.5480	0.068009	0.070136
46900	145.8590	0.069045	0.069983
47000	146.1700	0.068663	0.069886
47100	146.4810	0.069864	0.069904
47200	146.7920	0.070697	0.070004
47300	147.1030	0.070701	0.069946
47400	147.4140	0.071193	0.069953
47500	147.7250	0.069080	0.069948
47600	148.0360	0.069165	0.069916
47700	148.3470	0.070043	0.069862
47800	148.6580	0.069701	0.069872
47900	148.9690	0.069408	0.069703
48000	149.2800	0.069737	0.069804
48100	149.5910	0.069716	0.069775
48200	149.9020	0.069209	0.069717
48300	150.2130	0.069560	0.069620
48400	150.5240	0.069632	0.069739
48500	150.8350	0.070088	0.069680
48600	151.1460	0.069176	0.069677
48700	151.4570	0.069898	0.069752
48800	151.7680	0.071456	0.069794
48900	152.0790	0.068758	0.069696
49000	152.3900	0.069943	0.069587
49100	152.7010	0.069408	0.069571
49200	153.0120	0.069852	0.069407
49300	153.3230	0.069470	0.069416
49400	153.6340	0.068519	0.069483
49500	153.9450	0.068881	0.069455
49600	154.2560	0.069244	0.069410
49700	154.5670	0.068948	0.069305
49800	154.8780	0.070914	0.069383
49900	155.1890	0.069142	0.069309
50000	155.5000	0.070376	0.069383
50100	155.8110	0.069942	0.069410
50200	156.1220	0.069082	0.069499
50300	156.4330	0.069872	0.069428
50400	156.7440	0.069311	0.069586
50500	157.0550	0.068976	0.069561
50600	157.3660	0.069949	0.069460
50700	157.6770	0.069886	0.069514
50800	157.9880	0.069663	0.069439
50900	158.2990	0.068839	0.069307
51000	158.6100	0.068551	0.069384
51100	158.9210	0.069474	0.069421
51200	159.2320	0.068494	0.069320
51300	159.5430	0.069190	0.069261
51400	159.8540	0.069297	0.069265
51500	160.1650	0.068658	0.069192
51600	160.4760	0.068961	0.069253
51700	160.7870	0.068964	0.069349
51800	161.0980	0.069609	0.069553
51900	161.4090	0.069345	0.069544
52000	161.7200	0.070333	0.069561
52100	162.0310	0.069533	0.069494
52200	162.3420	0.069737	0.069557
52300	162.6530	0.069113	0.069394
52400	162.9640	0.070163	0.069427
52500	163.2750	0.069592	0.069477
52600	163.5860	0.069029	0.069309
52700	163.8970	0.070007	0.069181
52800	164.2080	0.068734	0.069088
52900	164.5190	0.069204	0.069030
53000	164.8300	0.068568	0.068874
53100	165.1410	0.068316	0.069055
53200	165.4520	0.068262	0.069077
53300	165.7630	0.069436	0.069220
53400	166.0740	0.068555	0.069135
53500	166.3850	0.070057	0.069304
53600	166.6960	0.068964	0.069219
53700	167.0070	0.068834	0.069060
53800	167.3180	0.068058	0.068960
53900	167.6290	0.069039	0.068983
54000	167.9400	0.069241	0.068814
54100	168.2510	0.070137	0.068854
54200	168.5620	0.067920	0.068974
54300	168.8730	0.068240	0.068949
54400	169.1840	0.069583	0.069067
54500	169.4950	0.068445	0.068981
54600	169.8060	0.070135	0.068955
54700	170.1170	0.067359	0.068885
54800	170.4280	0.068133	0.068949
54900	170.7390	0.069187	0.068771
55000	171.0500	0.067429	0.068849
55100	171.3610	0.069080	0.068815
55200	171.6720	0.069480	0.069071
55300	171.9830	0.067825	0.069121
55400	172.2940	0.068518	0.069072
55500	172.6050	0.068396	0.069161
55600	172.9160	0.069483	0.069162
55700	173.2270	0.068825	0.069009
55800	173.5380	0.068986	0.068961
55900	173.8490	0.070233	0.069119
56000	174.1600	0.068772	0.068986
56100	174.4710	0.069573	0.068935
56200	174.7820	0.067248	0.068798
56300	175.0930	0.069609	0.068665
56400	175.4040	0.066752	0.068437
56500	175.7150	0.069082	0.068467
56600	176.0260	0.068865	0.068446
56700	176.3370	0.069413	0.068491
56800	176.6480	0.068064	0.068500
56900	176.9590	0.067937	0.068629
57000	177.2700	0.068937	0.068618
57100	177.5810	0.070048	0.068750
57200	177.8920	0.068621	0.068657
57300	178.2030	0.070838	0.068650
57400	178.5140	0.068196	0.068576
57500	178.8250	0.069375	0.068602
57600	179.1360	0.068935	0.068468
57700	179.4470	0.069338	0.068524
57800	179.7580	0.068725	0.068522
57900	180.0690	0.069783	0.068582
58000	180.3800	0.069462	0.068578
58100	180.6910	0.067989	0.068525
58200	181.0020	0.068914	0.068511
58300	181.3130	0.067959	0.068371
58400	181.6240	0.067785	0.068389
58500	181.9350	0.068520	0.068342
58600	182.2460	0.068343	0.068494
58700	182.5570	0.068439	0.068310
58800	182.8680	0.066868	0.068336
58900	183.1790	0.069002	0.068351
59000	183.4900	0.068495	0.068270
59100	183.8010	0.069025	0.068111
59200	184.1120	0.067290	0.068273
59300	184.4230	0.068726	0.068371
59400	184.7340	0.068472	0.068322
59500	185.0450	0.068304	0.068382
59600	185.3560	0.068220	0.068403
59700	185.6670	0.066537	0.068255
59800	185.9780	0.069904	0.068250
59900	186.2890	0.069502	0.068301
60000	186.6000	0.066875	0.068292
60100	186.9110	0.067852	0.068220
60200	187.2220	0.068597	0.068398
60300	187.5330	0.068931	0.068356
60400	187.8440	0.067095	0.068164
60500	188.1550	0.068652	0.068153
60600	188.4660	0.067650	0.068181
60700	188.7770	0.069831	0.068241
60800	189.0880	0.068456	0.068233
60900	189.3990	0.067459	0.068305
61000	189.7100	0.068438	0.068284
61100	190.0210	0.068366	0.068261
61200	190.3320	0.067892	0.068082
61300	190.6430	0.068599	0.068157
61400	190.9540	0.069706	0.068225
61500	191.2650	0.067993	0.068190
61600	191.5760	0.066435	0.068142
61700	191.8870	0.067366	0.068192
61800	192.1980	0.067860	0.068101
61900	192.5090	0.069892	0.068053
62000	192.8200	0.067433	0.068020
62100	193.1310	0.067977	0.068033
62200	193.4420	0.067720	0.068034
62300	193.7530	0.068700	0.068042
62400	194.0640	0.067824	0.067953
62500	194.3750	0.066816	0.067862
62600	194.6860	0.068117	0.067972
62700	194.9970	0.066843	0.067898
62800	195.3080	0.067758	0.067851
62900	195.6190	0.068108	0.068027
63000	195.9300	0.067005	0.068110
63100	196.2410	0.066511	0.067977
63200	196.5520	0.068144	0.068001
63300	196.8630	0.068186	0.067927
63400	197.1740	0.068138	0.067828
63500	197.4850	0.068809	0.067802
63600	197.7960	0.067551	0.067835
63700	198.1070	0.067358	0.067792
63800	198.4180	0.066989	0.067837
63900	198.7290	0.067117	0.067687
64000	199.0400	0.068014	0.067772
64100	199.3510	0.067418	0.067704
64200	199.6620	0.068925	0.067815
64300	199.9730	0.068353	0.067782
64400	200.2840	0.068485	0.068010
64500	200.5950	0.067950	0.067924
64600	200.9060	0.066629	0.067923
64700	201.2170	0.068964	0.067809
64800	201.5280	0.067434	0.067779
64900	201.8390	0.067415	0.067621
65000	202.1500	0.068522	0.067686
65100	202.4610	0.069030	0.067789
65200	202.7720	0.067491	0.067829
65300	203.0830	0.069388	0.067981
65400	203.3940	0.067745	0.067990
65500	203.7050	0.067541	0.067866
65600	204.0160	0.067841	0.067698
65700	204.3270	0.068450	0.067589
65800	204.6380	0.068078	0.067510
65900	204.9490	0.066979	0.067526
66000	205.2600	0.067303	0.067569
66100	205.5710	0.067263	0.067566
66200	205.8820	0.067733	0.067652
66300	206.1930	0.068116	0.067581
66400	206.5040	0.067704	0.067527
66500	206.8150	0.067057	0.067500
66600	207.1260	0.066599	0.067516
66700	207.4370	0.067698	0.067504
66800	207.7480	0.066442	0.067539
66900	208.0590	0.067645	0.067436
67000	208.3700	0.067131	0.067497
67100	208.6810	0.067518	0.067603
67200	208.9920	0.068360	0.067604
67300	209.3030	0.068324	0.067545
67400	209.6140	0.065674	0.067618
67500	209.9250	0.067502	0.067481
67600	210.2360	0.067443	0.067376
67700	210.5470	0.068747	0.067497
67800	210.8580	0.066893	0.067472
67900	211.1690	0.067015	0.067498
68000	211.4800	0.068875	0.067626
68100	211.7910	0.067165	0.067616
68200	212.1020	0.066975	0.067414
68300	212.4130	0.067951	0.067452
68400	212.7240	0.067760	0.067342
68500	213.0350	0.067341	0.067209
68600	213.3460	0.067842	0.067249
68700	213.6570	0.067636	0.067211
68800	213.9680	0.067126	0.067223
68900	214.2790	0.067372	0.067245
69000	214.5900	0.066339	0.067222
69100	214.9010	0.067705	0.067180
69200	215.2120	0.067538	0.067183
69300	215.5230	0.066899	0.067148
69400	215.8340	0.067136	0.067221
69500	216.1450	0.067759	0.067276
69600	216.4560	0.067151	0.067305
69700	216.7670	0.066632	0.067311
69800	217.0780	0.066130	0.067255
69900	217.3890	0.067923	0.067242
70000	217.7000	0.067426	0.067359
70100	218.0110	0.068472	0.067342
70200	218.3220	0.066509	0.067322
70300	218.6330	0.066133	0.067304
70400	218.9440	0.066886	0.067310
70500	219.2550	0.067215	0.067136
70600	219.5660	0.066001	0.067132
70700	219.8770	0.066239	0.067183
70800	220.1880	0.066738	0.067208
70900	220.4990	0.066946	0.067065
71000	220.8100	0.067248	0.067114
71100	221.1210	0.067182	0.067087
71200	221.4320	0.066456	0.066957
71300	221.7430	0.066071	0.066924
71400	222.0540	0.067392	0.067058
71500	222.3650	0.066678	0.067076
71600	222.6760	0.067736	0.067068
71700	222.9870	0.069826	0.067134
71800	223.2980	0.066577	0.067203
71900	223.6090	0.066126	0.067183
72000	223.9200	0.067092	0.067074
72100	224.2310	0.067194	0.067110
72200	224.5420	0.067548	0.067059
72300	224.8530	0.069075	0.066960
72400	225.1640	0.067780	0.066988
72500	225.4750	0.066963	0.066995
72600	225.7860	0.066834	0.066922
72700	226.0970	0.066606	0.066929
72800	226.4080	0.067430	0.066963
72900	226.7190	0.066521	0.066932
73000	227.0300	0.067776	0.066851
73100	227.3410	0.068259	0.066927
73200	227.6520	0.067407	0.066888
73300	227.9630	0.066414	0.066906
73400	228.2740	0.067805	0.066843
73500	228.5850	0.067886	0.066964
73600	228.8960	0.066899	0.067001
73700	229.2070	0.067656	0.067021
73800	229.5180	0.067278	0.067023
73900	229.8290	0.067100	0.067109
74000	230.1400	0.066148	0.067092
74100	230.4510	0.066868	0.066979
74200	230.7620	0.066651	0.066844
74300	231.0730	0.067727	0.066848
74400	231.3840	0.067818	0.066827
74500	231.6950	0.065563	0.066845
74600	232.0060	0.065093	0.066708
74700	232.3170	0.066927	0.066839
74800	232.6280	0.068196	0.066816
74900	232.9390	0.066608	0.066688
75000	233.2500	0.066144	0.066650
75100	233.5610	0.067510	0.066767
75200	233.8720	0.067192	0.066727
75300	234.1830	0.067112	0.066608
75400	234.4940	0.066744	0.066595
75500	234.8050	0.067853	0.066609
75600	235.1160	0.067304	0.066569
75700	235.4270	0.067757	0.066631
75800	235.7380	0.066630	0.066669
75900	236.0490	0.066138	0.066703
76000	236.3600	0.066214	0.066671
76100	236.6710	0.067316	0.066756
76200	236.9820	0.066232	0.066778
76300	237.2930	0.066974	0.066733
76400	237.6040	0.066327	0.066730
76500	237.9150	0.067826	0.066729
76600	238.2260	0.067090	0.066719
76700	238.5370	0.067553	0.066716
76800	238.8480	0.066721	0.066754
76900	239.1590	0.066188	0.066751
77000	239.4700	0.067495	0.066844
77100	239.7810	0.065824	0.066737
77200	240.0920	0.066220	0.066717
77300	240.4030	0.066325	0.066840
77400	240.7140	0.065918	0.066795
77500	241.0250	0.065842	0.066504
77600	241.3360	0.066123	0.066549
77700	241.6470	0.066500	0.066471
77800	241.9580	0.065737	0.066234
77900	242.2690	0.067905	0.066396
78000	242.5800	0.067916	0.066595
78100	242.8910	0.066388	0.066615
78200	243.2020	0.066448	0.066630
78300	243.5130	0.067847	0.066762
78400	243.8240	0.065737	0.066596
78500	244.1350	0.066879	0.066687
78600	244.4460	0.067223	0.066673
78700	244.7570	0.066286	0.066594
78800	245.0680	0.066007	0.066652
78900	245.3790	0.067189	0.066659
79000	245.6900	0.066506	0.066457
79100	246.0010	0.067048	0.066435
79200	246.3120	0.066503	0.066495
79300	246.6230	0.066279	0.066409
79400	246.9340	0.067388	0.066383
79500	247.2450	0.066620	0.066479
79600	247.5560	0.066293	0.066470
79700	247.8670	0.066256	0.066364
79800	248.1780	0.066858	0.066341
79900	248.4890	0.065778	0.066357
80000	248.8000	0.065037	0.066279
80100	249.1110	0.066265	0.066227
80200	249.4220	0.066363	0.066292
80300	249.7330	0.065712	0.066222
80400	250.0440	0.066491	0.066158
80500	250.3550	0.066957	0.066200
80600	250.6660	0.066427	0.066222
80700	250.9770	0.065794	0.066081
80800	251.2880	0.065920	0.066185
80900	251.5990	0.066469	0.066287
81000	251.9100	0.066621	0.066276
81100	252.2210	0.065599	0.066303
81200	252.5320	0.067190	0.066532
81300	252.8430	0.066239	0.066498
81400	253.1540	0.066813	0.066481
81500	253.4650	0.065504	0.066380
81600	253.7760	0.066406	0.066384
81700	254.0870	0.066967	0.066336
81800	254.3980	0.067887	0.066295
81900	254.7090	0.067695	0.066211
82000	255.0200	0.064705	0.066168
82100	255.3310	0.065890	0.066047
82200	255.6420	0.066635	0.065999
82300	255.9530	0.066199	0.066075
82400	256.2640	0.067014	0.066152
82500	256.5750	0.064877	0.066211
82600	256.8860	0.066202	0.066292
82700	257.1970	0.065354	0.066301
82800	257.5080	0.067427	0.066375
82900	257.8190	0.065967	0.066277
83000	258.1300	0.067176	0.066398
83100	258.4410	0.065924	0.066455
83200	258.7520	0.067599	0.066300
83300	259.0630	0.065240	0.065983
83400	259.3740	0.066238	0.066030
83500	259.6850	0.064413	0.065760
83600	259.9960	0.065422	0.065605
83700	260.3070	0.064698	0.065657
83800	260.6180	0.065955	0.065770
83900	260.9290	0.065354	0.065597
84000	261.2400	0.066259	0.065635
84100	261.5510	0.065822	0.065620
84200	261.8620	0.066091	0.065599
84300	262.1730	0.065343	0.065639
84400	262.4840	0.066641	0.065808
84500	262.7950	0.064705	0.065813
84600	263.1060	0.065812	0.065867
84700	263.4170	0.064902	0.065907
84800	263.7280	0.065705	0.066062
84900	264.0390	0.066666	0.066144
85000	264.3500	0.067041	0.066306
85100	264.6610	0.064633	0.066159
85200	264.9720	0.065432	0.066192
85300	265.2830	0.066880	0.066005
85400	265.5940	0.065141	0.065862
85500	265.9050	0.065641	0.065754
85600	266.2160	0.065969	0.065887
85700	266.5270	0.064275	0.065801
85800	266.8380	0.065274	0.065692
85900	267.1490	0.066125	0.065725
86000	267.4600	0.065869	0.065711
86100	267.7710	0.065250	0.065642
86200	268.0820	0.065874	0.065602
86300	268.3930	0.065358	0.065612
86400	268.7040	0.065173	0.065602
86500	269.0150	0.066234	0.065701
86600	269.3260	0.065404	0.065727
86700	269.6370	0.066973	0.065772
86800	269.9480	0.066149	0.065830
86900	270.2590	0.067057	0.065741
87000	270.5700	0.066174	0.065630
87100	270.8810	0.065509	0.065688
87200	271.1920	0.064306	0.065620
87300	271.5030	0.065614	0.065594
87400	271.8140	0.065617	0.065712
87500	272.1250	0.066122	0.065810
87600	272.4360	0.066548	0.065815
87700	272.7470	0.066693	0.065945
87800	273.0580	0.065680	0.066011
87900	273.3690	0.065761	0.065925
88000	273.6800	0.065962	0.065818
88100	273.9910	0.066177	0.065729
88200	274.3020	0.066594	0.065801
88300	274.6130	0.065212	0.065766
88400	274.9240	0.065758	0.065872
88500	275.2350	0.065243	0.065911
88600	275.5460	0.065812	0.065959
88700	275.8570	0.065880	0.065870
88800	276.1680	0.065206	0.065732
88900	276.4790	0.065828	0.065513
89000	276.7900	0.066071	0.065587
89100	277.1010	0.066652	0.065546
89200	277.4120	0.065624	0.065493
89300	277.7230	0.064728	0.065456
89400	278.0340	0.065359	0.065510
89500	278.3450	0.065360	0.065438
89600	278.6560	0.066177	0.065419
89700	278.9670	0.064292	0.065499
89800	279.2780	0.065065	0.065663
89900	279.5890	0.064890	0.065575
90000	279.9000	0.065888	0.065564
90100	280.2110	0.063643	0.065591
90200	280.5220	0.065633	0.065588
90300	280.8330	0.065611	0.065504
90400	281.1440	0.066699	0.065570
90500	281.4550	0.064878	0.065502
90600	281.7660	0.065494	0.065399
90700	282.0770	0.065431	0.065190
90800	282.3880	0.065458	0.065337
90900	282.6990	0.066054	0.065435
91000	283.0100	0.065893	0.065519
91100	283.3210	0.066435	0.065745
91200	283.6320	0.065207	0.065917
91300	283.9430	0.065844	0.065783
91400	284.2540	0.064496	0.065616
91500	284.5650	0.064222	0.065502
91600	284.8760	0.065403	0.065281
91700	285.1870	0.065865	0.065285
91800	285.4980	0.065368	0.065355
91900	285.8090	0.065960	0.065428
92000	286.1200	0.066884	0.065452
92100	286.4310	0.064317	0.065491
92200	286.7420	0.065967	0.065545
92300	287.0530	0.066022	0.065486
92400	287.3640	0.065909	0.065520
92500	287.6750	0.065873	0.065550
92600	287.9860	0.064663	0.065522
92700	288.2970	0.065208	0.065437
92800	288.6080	0.066288	0.065399
92900	288.9190	0.066641	0.065416
93000	289.2300	0.066769	0.065462
93100	289.5410	0.065624	0.065437
93200	289.8520	0.067037	0.065391
93300	290.1630	0.064845	0.065423
93400	290.4740	0.064598	0.065259
93500	290.7850	0.064459	0.065047
93600	291.0960	0.065630	0.065064
93700	291.4070	0.066113	0.065070
93800	291.7180	0.063985	0.065003
93900	292.0290	0.064535	0.065060
94000	292.3400	0.066174	0.065296
94100	292.6510	0.065580	0.065380
94200	292.9620	0.065319	0.065353
94300	293.2730	0.066524	0.065342
94400	293.5840	0.065142	0.065304
94500	293.8950	0.065325	0.065156
94600	294.2060	0.066332	0.065095
94700	294.5170	0.065082	0.065052
94800	294.8280	0.065496	0.065156
94900	295.1390	0.065000	0.065232
95000	295.4500	0.063950	0.065210
95100	295.7610	0.064612	0.065233
95200	296.0720	0.064021	0.065124
95300	296.3830	0.065963	0.065193
95400	296.6940	0.065453	0.065109
95500	297.0050	0.064893	0.065134
95600	297.3160	0.065188	0.065110
95700	297.6270	0.065361	0.065263
95800	297.9380	0.064230	0.065201
95900	298.2490	0.065132	0.065202
96000	298.5600	0.064990	0.065237
96100	298.8710	0.064377	0.065212
96200	299.1820	0.064906	0.065194
96300	299.4930	0.064965	0.065101
96400	299.8040	0.065050	0.065058
96500	300.1150	0.066153	0.064981
96600	300.4260	0.066663	0.065079
96700	300.7370	0.065096	0.065022
96800	301.0480	0.064495	0.065104
96900	301.3590	0.064993	0.065265
97000	301.6700	0.065346	0.065319
97100	301.9810	0.065929	0.065257
97200	302.2920	0.065239	0.065279
97300	302.6030	0.064486	0.065304
97400	302.9140	0.063738	0.065186
97500	303.2250	0.063922	0.065162
97600	303.5360	0.064754	0.065176
97700	303.8470	0.064797	0.065091
97800	304.1580	0.064288	0.064930
97900	304.4690	0.065132	0.064952
98000	304.7800	0.064845	0.065127
98100	305.0910	0.065064	0.065088
98200	305.4020	0.064765	0.065201
98300	305.7130	0.065397	0.065278
98400	306.0240	0.065770	0.065290
98500	306.3350	0.064268	0.065074
98600	306.6460	0.064986	0.065102
98700	306.9570	0.064490	0.065051
98800	307.2680	0.064432	0.065018
98900	307.5790	0.065125	0.065024
99000	307.8900	0.065431	0.065043
99100	308.2010	0.065603	0.064899
99200	308.5120	0.063534	0.064797
99300	308.8230	0.065517	0.064876
99400	309.1340	0.065365	0.064824
99500	309.4450	0.065797	0.064964
99600	309.7560	0.064454	0.064970
99700	310.0670	0.063715	0.064983
99800	310.3780	0.066499	0.064977
99900	310.6890	0.063922	0.065018
100000	311.0000	0.064946	0.064902
100100	311.3110	0.065477	0.064997
100200	311.6220	0.065149	0.065134
100300	311.9330	0.065135	0.065086
100400	312.2440	0.065405	0.065020
100500	312.5550	0.064982	0.065032
100600	312.8660	0.063598	0.064901
100700	313.1770	0.063916	0.064793
100800	313.4880	0.063678	0.064780
100900	313.7990	0.064930	0.064753
101000	314.1100	0.064388	0.064744
101100	314.4210	0.065707	0.064934
101200	314.7320	0.064315	0.064892
101300	315.0430	0.063537	0.064791
101400	315.3540	0.064937	0.064907
101500	315.6650	0.063528	0.064760
101600	315.9760	0.065085	0.064719
101700	316.2870	0.064874	0.064726
101800	316.5980	0.063834	0.064702
101900	316.9090	0.063913	0.064564
102000	317.2200	0.062297	0.064542
102100	317.5310	0.064337	0.064528
102200	317.8420	0.063628	0.064540
102300	318.1530	0.064419	0.064519
102400	318.4640	0.065027	0.064596
102500	318.7750	0.066165	0.064732
102600	319.0860	0.064080	0.064569
102700	319.3970	0.064556	0.064463
102800	319.7080	0.062952	0.064538
102900	320.0190	0.064619	0.064574
103000	320.3300	0.064628	0.064623
103100	320.6410	0.063029	0.064687
103200	320.9520	0.065464	0.064728
103300	321.2630	0.064256	0.064733
103400	321.5740	0.064267	0.064606
103500	321.8850	0.064852	0.064547
103600	322.1960	0.064005	0.064503
103700	322.5070	0.064441	0.064603
103800	322.8180	0.066093	0.064722
103900	323.1290	0.064695	0.064735
104000	323.4400	0.063993	0.064676
104100	323.7510	0.064248	0.064598
104200	324.0620	0.064082	0.064579
104300	324.3730	0.064936	0.064454
104400	324.6840	0.065406	0.064453
104500	324.9950	0.065904	0.064456
104600	325.3060	0.064494	0.064569
104700	325.6170	0.063011	0.064557
104800	325.9280	0.064782	0.064600
104900	326.2390	0.063899	0.064561
105000	326.5500	0.065795	0.064550
105100	326.8610	0.064697	0.064564
105200	327.1720	0.064074	0.064546
105300	327.4830	0.063820	0.064306
105400	327.7940	0.065600	0.064370
105500	328.1050	0.066428	0.064467
105600	328.4160	0.064823	0.064541
105700	328.7270	0.065644	0.064652
105800	329.0380	0.065016	0.064793
105900	329.3490	0.063253	0.064777
106000	329.6600	0.065407	0.064789
106100	329.9710	0.064270	0.064568
106200	330.2820	0.064074	0.064429
106300	330.5930	0.063602	0.064360
106400	330.9040	0.063805	0.064243
106500	331.2150	0.063398	0.063966
106600	331.5260	0.065060	0.064088
106700	331.8370	0.065405	0.064187
106800	332.1480	0.064646	0.064342
106900	332.4590	0.065806	0.064491
107000	332.7700	0.065439	0.064701
107100	333.0810	0.063554	0.064689
107200	333.3920	0.063902	0.064615
107300	333.7030	0.064294	0.064506
107400	334.0140	0.064234	0.064519
107500	334.3250	0.064076	0.064391
107600	334.6360	0.063611	0.064375
107700	334.9470	0.064077	0.064269
107800	335.2580	0.064880	0.064360
107900	335.5690	0.064279	0.064252
108000	335.8800	0.065169	0.064237
108100	336.1910	0.064375	0.064150
108200	336.5020	0.063952	0.064188
108300	336.8130	0.064598	0.064114
108400	337.1240	0.064343	0.064124
108500	337.4350	0.064915	0.064203
108600	337.7460	0.063476	0.064207
108700	338.0570	0.064764	0.064401
108800	338.3680	0.065340	0.064399
108900	338.6790	0.064302	0.064404
109000	338.9900	0.064347	0.064399
109100	339.3010	0.064963	0.064581
109200	339.6120	0.064238	0.064296
109300	339.9230	0.064196	0.064271
109400	340.2340	0.064446	0.064287
109500	340.5450	0.063480	0.064305
109600	340.8560	0.064908	0.064314
109700	341.1670	0.064273	0.064385
109800	341.4780	0.065446	0.064421
109900	341.7890	0.063775	0.064515
110000	342.1000	0.064838	0.064445
110100	342.4110	0.064960	0.064311
110200	342.7220	0.064019	0.064398
110300	343.0330	0.064337	0.064386
110400	343.3440	0.064365	0.064286
110500	343.6550	0.063108	0.064268
110600	343.9660	0.065804	0.064221
110700	344.2770	0.062600	0.064355
110800	344.5880	0.064762	0.064375
110900	344.8990	0.063285	0.064297
111000	345.2100	0.063657	0.064237
111100	345.5210	0.064139	0.064285
111200	345.8320	0.063045	0.064027
111300	346.1430	0.064736	0.064005
111400	346.4540	0.063674	0.064061
111500	346.7650	0.064482	0.064058
111600	347.0760	0.064668	0.064009
111700	347.3870	0.064649	0.064164
111800	347.6980	0.065386	0.064107
111900	348.0090	0.063387	0.064026
112000	348.3200	0.065044	0.064122
112100	348.6310	0.064150	0.064245
112200	348.9420	0.063565	0.064193
112300	349.2530	0.064443	0.064277
112400	349.5640	0.062988	0.064331
112500	349.8750	0.063505	0.064365
112600	350.1860	0.064305	0.064190
112700	350.4970	0.063839	0.064120
112800	350.8080	0.063736	0.064124
112900	351.1190	0.063392	0.064105
113000	351.4300	0.063966	0.064005
113100	351.7410	0.064724	0.064148
113200	352.0520	0.064083	0.064257
113300	352.3630	0.063019	0.064108
113400	352.6740	0.064467	0.064207
113500	352.9850	0.063678	0.064268
113600	353.2960	0.063760	0.064076
113700	353.6070	0.062967	0.063966
113800	353.9180	0.064154	0.064078
113900	354.2290	0.063057	0.063949
114000	354.5400	0.063204	0.064066
114100	354.8510	0.064753	0.064161
114200	355.1620	0.063822	0.064166
114300	355.4730	0.065550	0.064142
114400	355.7840	0.064854	0.064226
114500	356.0950	0.063345	0.064039
114600	356.4060	0.064038	0.064167
114700	356.7170	0.063982	0.064221
114800	357.0280	0.063852	0.064227
114900	357.3390	0.064897	0.064232
115000	357.6500	0.064062	0.064302
115100	357.9610	0.064138	0.064155
115200	358.2720	0.064407	0.064173
115300	358.5830	0.065094	0.064241
115400	358.8940	0.064780	0.064340
115500	359.2050	0.064679	0.064350
115600	359.5160	0.064771	0.064389
115700	359.8270	0.063773	0.064191
115800	360.1380	0.064103	0.064139
115900	360.4490	0.064235	0.063966
116000	360.7600	0.063366	0.063742
116100	361.0710	0.062841	0.063740
116200	361.3820	0.063069	0.063719
116300	361.6930	0.064257	0.063664
116400	362.0040	0.063294	0.063731
116500	362.3150	0.064734	0.063954
116600	362.6260	0.062234	0.063869
116700	362.9370	0.064106	0.063918
116800	363.2480	0.063099	0.063839
116900	363.5590	0.063853	0.063695
117000	363.8700	0.064324	0.063693
117100	364.1810	0.062987	0.063649
117200	364.4920	0.063911	0.063703
117300	364.8030	0.064439	0.063717
117400	365.1140	0.062561	0.063801
117500	365.4250	0.064886	0.063768
117600	365.7360	0.064385	0.063891
117700	366.0470	0.064660	0.063930
117800	366.3580	0.063269	0.064019
117900	366.6690	0.062749	0.064097
118000	366.9800	0.063872	0.064147
118100	367.2910	0.061990	0.064004
118200	367.6020	0.063882	0.063874
118300	367.9130	0.064445	0.063877
118400	368.2240	0.062516	0.063639
118500	368.5350	0.062834	0.063518
118600	368.8460	0.063383	0.063656
118700	369.1570	0.063618	0.063749
118800	369.4680	0.063287	0.063619
118900	369.7790	0.063585	0.063688
119000	370.0900	0.063821	0.063589
119100	370.4010	0.063360	0.063571
119200	370.7120	0.064095	0.063536
119300	371.0230	0.064755	0.063574
119400	371.3340	0.062873	0.063591
119500	371.6450	0.063883	0.063627
119600	371.9560	0.063413	0.063521
119700	372.2670	0.064139	0.063672
119800	372.5780	0.064819	0.063810
119900	372.8890	0.063424	0.063802
120000	373.2000	0.064725	0.063928
120100	373.5110	0.064206	0.063990
120200	373.8220	0.064487	0.064006
120300	374.1330	0.063829	0.063927
120400	374.4440	0.064083	0.063923
120500	374.7550	0.063505	0.063951
120600	375.0660	0.065348	0.064173
120700	375.3770	0.063441	0.063911
120800	375.6880	0.063410	0.063847
120900	375.9990	0.063823	0.063908
121000	376.3100	0.062719	0.063831
121100	376.6210	0.064666	0.063574
121200	376.9320	0.064811	0.063691
121300	377.2430	0.064369	0.063718
121400	377.5540	0.064403	0.063686
121500	377.8650	0.064004	0.063702
121600	378.1760	0.062056	0.063676
121700	378.4870	0.062818	0.063729
121800	378.7980	0.064937	0.063706
121900	379.1090	0.062778	0.063663
122000	379.4200	0.062768	0.063543
122100	379.7310	0.062966	0.063415
122200	380.0420	0.063049	0.063234
122300	380.3530	0.063748	0.063256
122400	380.6640	0.063370	0.063194
122500	380.9750	0.063081	0.063229
122600	381.2860	0.064313	0.063350
122700	381.5970	0.063902	0.063392
122800	381.9080	0.063570	0.063416
122900	382.2190	0.064401	0.063624
123000	382.5300	0.065010	0.063776
123100	382.8410	0.063143	0.063789
123200	383.1520	0.063362	0.063840
123300	383.4630	0.063791	0.063880
123400	383.7740	0.063868	0.063885
123500	384.0850	0.063239	0.063778
123600	384.3960	0.063523	0.063772
123700	384.7070	0.063670	0.063783
123800	385.0180	0.063691	0.063673
123900	385.3290	0.063267	0.063445
124000	385.6400	0.062575	0.063327
124100	385.9510	0.063419	0.063306
124200	386.2620	0.064560	0.063389
124300	386.5730	0.063143	0.063367
124400	386.8840	0.062169	0.063432
124500	387.1950	0.063633	0.063565
124600	387.5060	0.062884	0.063525
124700	387.8170	0.063478	0.063470
124800	388.1280	0.063293	0.063432
124900	388.4390	0.061811	0.063398
125000	388.7500	0.063464	0.063370
125100	389.0610	0.062011	0.063413
125200	389.3720	0.063969	0.063320
125300	389.6830	0.061703	0.063300
125400	389.9940	0.062180	0.063276
125500	390.3050	0.063534	0.063231
125600	390.6160	0.065034	0.063233
125700	390.9270	0.063030	0.063359
125800	391.2380	0.063179	0.063364
125900	391.5490	0.063345	0.063449
126000	391.8600	0.063227	0.063495
126100	392.1710	0.063614	0.063537
126200	392.4820	0.064557	0.063447
126300	392.7930	0.064415	0.063598
126400	393.1040	0.062758	0.063631
126500	393.4150	0.063633	0.063707
126600	393.7260	0.063666	0.063579
126700	394.0370	0.064057	0.063622
126800	394.3480	0.063208	0.063471
126900	394.6590	0.062020	0.063379
127000	394.9700	0.063972	0.063299
127100	395.2810	0.064082	0.063346
127200	395.5920	0.062149	0.063237
127300	395.9030	0.063822	0.063285
127400	396.2140	0.063441	0.063240
127500	396.5250	0.063953	0.063205
127600	396.8360	0.064109	0.063271
127700	397.1470	0.062510	0.063346
127800	397.4580	0.063519	0.063419
127900	397.7690	0.063435	0.063528
128000	398.0800	0.063814	0.063476
128100	398.3910	0.062594	0.063403
128200	398.7020	0.063478	0.063263
128300	399.0130	0.063253	0.063131
128400	399.3240	0.064958	0.063232
128500	399.6350	0.061857	0.063240
128600	399.9460	0.063745	0.063253
128700	400.2570	0.062356	0.063286
128800	400.5680	0.062103	0.063224
128900	400.8790	0.063540	0.062944
129000	401.1900	0.062075	0.062888
129100	401.5010	0.063943	0.062945
129200	401.8120	0.063827	0.062995
129300	402.1230	0.062041	0.062948
129400	402.4340	0.063569	0.063112
129500	402.7450	0.062206	0.063175
129600	403.0560	0.062878	0.063116
129700	403.3670	0.062046	0.063021
129800	403.6780	0.063163	0.063139
129900	403.9890	0.063330	0.063047
130000	404.3000	0.063988	0.063033
130100	404.6110	0.064327	0.063019
130200	404.9220	0.063382	0.063120
130300	405.2330	0.063155	0.063095
130400	405.5440	0.063466	0.063173
130500	405.8550	0.062899	0.063273
130600	406.1660	0.064417	0.063402
130700	406.4770	0.062898	0.063355
130800	406.7880	0.063551	0.063400
130900	407.0990	0.064543	0.063453
131000	407.4100	0.062726	0.063374
131100	407.7210	0.063244	0.063213
131200	408.0320	0.063743	0.063251
131300	408.3430	0.063939	0.063184
131400	408.6540	0.063477	0.063113
131500	408.9650	0.063641	0.063127
131600	409.2760	0.063934	0.063203
131700	409.5870	0.061952	0.063261
131800	409.8980	0.063344	0.063316
131900	410.2090	0.063364	0.063319
132000	410.5200	0.063834	0.063291
132100	410.8310	0.063463	0.063236
132200	411.1420	0.063961	0.063224
132300	411.4530	0.062889	0.063391
132400	411.7640	0.064016	0.063433
132500	412.0750	0.063882	0.063529
132600	412.3860	0.062747	0.063593
132700	412.6970	0.063617	0.063619
132800	413.0080	0.062980	0.063444
132900	413.3190	0.064409	0.063322
133000	413.6300	0.063805	0.063226
133100	413.9410	0.063586	0.063226
133200	414.2520	0.061687	0.062958
133300	414.5630	0.062332	0.062886
133400	414.8740	0.061629	0.062896
133500	415.1850	0.062189	0.062869
133600	415.4960	0.062095	0.062850
133700	415.8070	0.064024	0.063102
133800	416.1180	0.064001	0.063149
133900	416.4290	0.063764	0.063061
134000	416.7400	0.064376	0.063107
134100	417.0510	0.065745	0.063109
134200	417.3620	0.063171	0.062982
134300	417.6730	0.063818	0.063049
134400	417.9840	0.061884	0.063136
134500	418.2950	0.063236	0.063161
134600	418.6060	0.063637	0.063161
134700	418.9170	0.062399	0.063174
134800	419.2280	0.063550	0.063089
134900	419.5390	0.064139	0.063112
135000	419.8500	0.063649	0.063085
135100	420.1610	0.060593	0.062895
135200	420.4720	0.063236	0.063071
135300	420.7830	0.062203	0.063132
135400	421.0940	0.062654	0.063219
135500	421.4050	0.064983	0.063206
135600	421.7160	0.062431	0.063352
135700	422.0270	0.062487	0.063077
135800	422.3380	0.064045	0.063074
135900	422.6490	0.063516	0.062981
136000	422.9600	0.063247	0.062962
136100	423.2710	0.062419	0.062747
136200	423.5820	0.063529	0.062986
136300	423.8930	0.063272	0.062992
136400	424.2040	0.063000	0.063016
136500	424.5150	0.063749	0.063123
136600	424.8260	0.063299	0.063320
136700	425.1370	0.062007	0.063053
136800	425.4480	0.062182	0.063011
136900	425.7590	0.063633	0.063085
137000	426.0700	0.064242	0.063082
137100	426.3810	0.062993	0.063111
137200	426.6920	0.062697	0.063291
137300	427.0030	0.061959	0.063246
137400	427.3140	0.061970	0.063047
137500	427.6250	0.062720	0.062924
137600	427.9360	0.061695	0.062783
137700	428.2470	0.062464	0.062753
137800	428.5580	0.063967	0.062811
137900	428.8690	0.062160	0.062789
138000	429.1800	0.061815	0.062781
138100	429.4910	0.062774	0.062977
138200	429.8020	0.061528	0.062847
138300	430.1130	0.063877	0.062834
138400	430.4240	0.061600	0.062891
138500	430.7350	0.063013	0.062886
138600	431.0460	0.062849	0.062774
138700	431.3570	0.062473	0.062872
138800	431.6680	0.063044	0.062821
138900	431.9790	0.063927	0.062847
139000	432.2900	0.064187	0.062939
139100	432.6010	0.062722	0.063030
139200	432.9120	0.063144	0.063035
139300	433.2230	0.061801	0.063009
139400	433.5340	0.062168	0.062960
139500	433.8450	0.062403	0.062883
139600	434.1560	0.062939	0.062793
139700	434.4670	0.062790	0.062935
139800	434.7780	0.062845	0.062968
139900	435.0890	0.063317	0.063062
140000	435.4000	0.062455	0.062959
140100	435.7110	0.063074	0.062983
140200	436.0220	0.062679	0.062720
140300	436.3330	0.063423	0.062692
140400	436.6440	0.063715	0.062707
140500	436.9550	0.063440	0.062742
140600	437.2660	0.062826	0.062728
140700	437.5770	0.063456	0.062868
140800	437.8880	0.063480	0.062976
140900	438.1990	0.062604	0.062942
141000	438.5100	0.062277	0.063119
141100	438.8210	0.062967	0.063171
141200	439.1320	0.061768	0.063067
141300	439.4430	0.061116	0.062983
141400	439.7540	0.063358	0.063026
141500	440.0650	0.062816	0.062889
141600	440.3760	0.063260	0.062815
141700	440.6870	0.062411	0.062844
141800	440.9980	0.061879	0.062895
141900	441.3090	0.063500	0.062948
142000	441.6200	0.062807	0.062938
142100	441.9310	0.062866	0.062940
142200	442.2420	0.062186	0.062811
142300	442.5530	0.063171	0.062761
142400	442.8640	0.063157	0.062560
142500	443.1750	0.061570	0.062591
142600	443.4860	0.062177	0.062633
142700	443.7970	0.064368	0.062793
142800	444.1080	0.063226	0.062712
142900	444.4190	0.063423	0.062739
143000	444.7300	0.062216	0.062670
143100	445.0410	0.062603	0.062571
143200	445.3520	0.062625	0.062589
143300	445.6630	0.062542	0.062569
143400	445.9740	0.062986	0.062645
143500	446.2850	0.063173	0.062815
143600	446.5960	0.062831	0.062798
143700	446.9070	0.062085	0.062823
143800	447.2180	0.062924	0.062912
143900	447.5290	0.061920	0.062785
144000	447.8400	0.062369	0.062643
144100	448.1510	0.062157	0.062709
144200	448.4620	0.062867	0.062643
144300	448.7730	0.062736	0.062655
144400	449.0840	0.062281	0.062704
144500	449.3950	0.061715	0.062727
144600	449.7060	0.062958	0.062614
144700	450.0170	0.063088	0.062715
144800	450.3280	0.062709	0.062696
144900	450.6390	0.062198	0.062621
145000	450.9500	0.063082	0.062623
145100	451.2610	0.062203	0.062701
145200	451.5720	0.063712	0.062692
145300	451.8830	0.061259	0.062471
145400	452.1940	0.061905	0.062534
145500	452.5050	0.063828	0.062541
145600	452.8160	0.062385	0.062538
145700	453.1270	0.062212	0.062362
145800	453.4380	0.062094	0.062551
145900	453.7490	0.062698	0.062506
146000	454.0600	0.062627	0.062476
146100	454.3710	0.062758	0.062505
146200	454.6820	0.062165	0.062639
146300	454.9930	0.061727	0.062512
146400	455.3040	0.063291	0.062732
146500	455.6150	0.062511	0.062687
146600	455.9260	0.061937	0.062626
146700	456.2370	0.061790	0.062508
146800	456.5480	0.063934	0.062663
146900	456.8590	0.062622	0.062455
147000	457.1700	0.062606	0.062485
147100	457.4810	0.063676	0.062568
147200	457.7920	0.062350	0.062484
147300	458.1030	0.061871	0.062478
147400	458.4140	0.062923	0.062584
147500	458.7250	0.062632	0.062651
147600	459.0360	0.062615	0.062555
147700	459.3470	0.062770	0.062769
147800	459.6580	0.062991	0.062733
147900	459.9690	0.062826	0.062643
148000	460.2800	0.061974	0.062596
148100	460.5910	0.061301	0.062632
148200	460.9020	0.062999	0.062668
148300	461.2130	0.062529	0.062748
148400	461.5240	0.063418	0.062818
148500	461.8350	0.062078	0.062723
148600	462.1460	0.061893	0.062619
148700	462.4570	0.061857	0.062538
148800	462.7680	0.062065	0.062398
148900	463.0790	0.061376	0.062255
149000	463.3900	0.061406	0.062268
149100	463.7010	0.061832	0.062314
149200	464.0120	0.062157	0.062363
149300	464.3230	0.062622	0.062414
149400	464.6340	0.063258	0.062568
149500	464.9450	0.062831	0.062611
149600	465.2560	0.063766	0.062746
149700	465.5670	0.062088	0.062590
149800	465.8780	0.061688	0.062518
149900	466.1890	0.063200	0.062442
150000	466.5000	0.063081	0.062321
150100	466.8110	0.063123	0.062328
150200	467.1220	0.062448	0.062407
150300	467.4330	0.062496	0.062526
150400	467.7440	0.062300	0.062464
150500	468.0550	0.062510	0.062544
150600	468.3660	0.062140	0.062445
150700	468.6770	0.061562	0.062456
150800	468.9880	0.062156	0.062295
150900	469.2990	0.061233	0.062120
151000	469.6100	0.062388	0.062144
151100	469.9210	0.062515	0.062296
151200	470.2320	0.061594	0.062259
151300	470.5430	0.063371	0.062377
151400	470.8540	0.062935	0.062668
151500	471.1650	0.061766	0.062713
151600	471.4760	0.061884	0.062560
151700	471.7870	0.060511	0.062365
151800	472.0980	0.062586	0.062307
151900	472.4090	0.062527	0.062225
152000	472.7200	0.062562	0.062256
152100	473.0310	0.061323	0.062234
152200	473.3420	0.061877	0.062323
152300	473.6530	0.062559	0.062382
152400	473.9640	0.062462	0.062466
152500	474.2750	0.062676	0.062298
152600	474.5860	0.062193	0.062289
152700	474.8970	0.062118	0.062287
152800	475.2080	0.062849	0.062319
152900	475.5190	0.062456	0.062200
153000	475.8300	0.061967	0.062368
153100	476.1410	0.062320	0.062415
153200	476.4520	0.062577	0.062467
153300	476.7630	0.062933	0.062446
153400	477.0740	0.063048	0.062466
153500	477.3850	0.061388	0.062238
153600	477.6960	0.062116	0.062196
153700	478.0070	0.063723	0.062427
153800	478.3180	0.062623	0.062390
153900	478.6290	0.062371	0.062345
154000	478.9400	0.061608	0.062378
154100	479.2510	0.061532	0.062285
154200	479.5620	0.062421	0.062141
154300	479.8730	0.062639	0.062189
154400	480.1840	0.060565	0.062287
154500	480.4950	0.062491	0.062293
154600	480.8060	0.062052	0.062449
154700	481.1170	0.061493	0.062487
154800	481.4280	0.062266	0.062352
154900	481.7390	0.061417	0.062238
155000	482.0500	0.061949	0.062315
155100	482.3610	0.063258	0.062266
155200	482.6720	0.063205	0.062247
155300	482.9830	0.062118	0.062358
155400	483.2940	0.061701	0.062392
155500	483.6050	0.063478	0.062407
155600	483.9160	0.062557	0.062452
155700	484.2270	0.061093	0.062290
155800	484.5380	0.061616	0.062149
155900	484.8490	0.062436	0.062184
156000	485.1600	0.061888	0.062255
156100	485.4710	0.062090	0.062238
156200	485.7820	0.063238	0.062347
156300	486.0930	0.061408	0.062408
156400	486.4040	0.062517	0.062445
156500	486.7150	0.062526	0.062325
156600	487.0260	0.062285	0.062136
156700	487.3370	0.062555	0.062115
156800	487.6480	0.061684	0.062257
156900	487.9590	0.061715	0.062261
157000	488.2700	0.061371	0.062169
157100	488.5810	0.062810	0.062387
157200	488.8920	0.061678	0.062459
157300	489.2030	0.062281	0.062331
157400	489.5140	0.063461	0.062289
157500	489.8250	0.061172	0.062263
157600	490.1360	0.061370	0.062158
157700	490.4470	0.062627	0.062044
157800	490.7580	0.062855	0.062115
157900	491.0690	0.061659	0.062134
158000	491.3800	0.062498	0.062129
158100	491.6910	0.061824	0.062160
158200	492.0020	0.061929	0.062041
158300	492.3130	0.059143	0.061915
158400	492.6240	0.063106	0.061876
158500	492.9350	0.062757	0.061965
158600	493.2460	0.062511	0.061866
158700	493.5570	0.062882	0.062100
158800	493.8680	0.062051	0.062189
158900	494.1790	0.061776	0.062174
159000	494.4900	0.061486	0.062177
159100	494.8010	0.062819	0.062316
159200	495.1120	0.062592	0.062263
159300	495.4230	0.062223	0.062191
159400	495.7340	0.063745	0.062222
159500	496.0450	0.062373	0.062211
159600	496.3560	0.062642	0.062247
159700	496.6670	0.061158	0.062169
159800	496.9780	0.061544	0.062200
159900	497.2890	0.062425	0.062137
160000	497.6000	0.062821	0.062197
160100	497.9110	0.062254	0.062121
160200	498.2220	0.060545	0.062066
160300	498.5330	0.062084	0.062097
160400	498.8440	0.063261	0.062224
160500	499.1550	0.062699	0.062237
160600	499.4660	0.061904	0.062064
160700	499.7770	0.061735	0.062103
160800	500.0880	0.061450	0.061995
160900	500.3990	0.062252	0.062009
161000	500.7100	0.062931	0.061986
161100	501.0210	0.061308	0.062086
161200	501.3320	0.062195	0.062119
161300	501.6430	0.061519	0.062126
161400	501.9540	0.061871	0.062063
161500	502.2650	0.062431	0.062067
161600	502.5760	0.062219	0.062000
161700	502.8870	0.062621	0.061961
161800	503.1980	0.061378	0.061931
161900	503.5090	0.062386	0.061916
162000	503.8200	0.062549	0.061886
162100	504.1310	0.062689	0.061918
162200	504.4420	0.062667	0.061871
162300	504.7530	0.060373	0.061856
162400	505.0640	0.061144	0.061686
162500	505.3750	0.061904	0.061643
162600	505.6860	0.063242	0.061741
162700	505.9970	0.060892	0.061883
162800	506.3080	0.063010	0.062099
162900	506.6190	0.061362	0.062166
163000	506.9300	0.061973	0.062262
163100	507.2410	0.061007	0.062155
163200	507.5520	0.061847	0.062002
163300	507.8630	0.060736	0.061953
163400	508.1740	0.061844	0.061893
163500	508.4850	0.062584	0.061951
163600	508.7960	0.062605	0.062029
163700	509.1070	0.062198	0.062159
163800	509.4180	0.061890	0.062139
163900	509.7290	0.060116	0.062177
164000	510.0400	0.062835	0.062023
164100	510.3510	0.061951	0.061991
164200	510.6620	0.061900	0.061967
164300	510.9730	0.061373	0.061874
164400	511.2840	0.062368	0.061999
164500	511.5950	0.061717	0.062057
164600	511.9060	0.061624	0.062061
164700	512.2170	0.062339	0.062025
164800	512.5280	0.062252	0.062085
164900	512.8390	0.062440	0.062020
165000	513.1500	0.062390	0.062085
165100	513.4610	0.062077	0.062065
165200	513.7720	0.060721	0.062075
165300	514.0830	0.060184	0.061982
165400	514.3940	0.063366	0.062042
165500	514.7050	0.062597	0.061907
165600	515.0160	0.063232	0.061919
165700	515.3270	0.061868	0.061954
165800	515.6380	0.062154	0.062051
165900	515.9490	0.061686	0.061963
166000	516.2600	0.062014	0.061987
166100	516.5710	0.061752	0.061852
166200	516.8820	0.061569	0.061820
166300	517.1930	0.061557	0.061754
166400	517.5040	0.061634	0.061787
166500	517.8150	0.062505	0.061826
166600	518.1260	0.062009	0.061955
166700	518.4370	0.062803	0.062017
166800	518.7480	0.061698	0.062104
166900	519.0590	0.060935	0.062071
167000	519.3700	0.060522	0.061977
167100	519.6810	0.061775	0.061863
167200	519.9920	0.061747	0.061846
167300	520.3030	0.060283	0.061676
167400	520.6140	0.060609	0.061583
167500	520.9250	0.062885	0.061641
167600	521.2360	0.063111	0.061836
167700	521.5470	0.062502	0.061724
167800	521.8580	0.061164	0.061827
167900	522.1690	0.062402	0.061945
168000	522.4800	0.060854	0.061958
168100	522.7910	0.061327	0.061779
168200	523.1020	0.061914	0.061929
168300	523.4130	0.061473	0.061881
168400	523.7240	0.061336	0.061859
168500	524.0350	0.062028	0.061832
168600	524.3460	0.063627	0.062056
168700	524.6570	0.062531	0.061907
168800	524.9680	0.062464	0.061986
168900	525.2790	0.062780	0.062043
169000	525.5900	0.061687	0.061951
169100	525.9010	0.062686	0.061887
169200	526.2120	0.060814	0.061811
169300	526.5230	0.062522	0.061779
169400	526.8340	0.060736	0.061613
169500	527.1450	0.061385	0.061745
169600	527.4560	0.059837	0.061656
169700	527.7670	0.061149	0.061704
169800	528.0780	0.061237	0.061606
169900	528.3890	0.061652	0.061638
170000	528.7000	0.061795	0.061665
170100	529.0110	0.061371	0.061819
170200	529.3220	0.061916	0.061900
170300	529.6330	0.061002	0.061959
170400	529.9440	0.061688	0.061966
170500	530.2550	0.061178	0.061842
170600	530.5660	0.062829	0.061713
170700	530.8770	0.061900	0.061678
170800	531.1880	0.063479	0.061784
170900	531.4990	0.061576	0.061772
171000	531.8100	0.060275	0.061792
171100	532.1210	0.061301	0.061774
171200	532.4320	0.063968	0.061897
171300	532.7430	0.061331	0.061738
171400	533.0540	0.060302	0.061725
171500	533.3650	0.060811	0.061617
171600	533.6760	0.061880	0.061569
171700	533.9870	0.062086	0.061482
171800	534.2980	0.061033	0.061499
171900	534.6090	0.061412	0.061612
172000	534.9200	0.061479	0.061844
172100	535.2310	0.060871	0.061775
172200	535.5420	0.060856	0.061668
172300	535.8530	0.062206	0.061639
172400	536.1640	0.062994	0.061766
172500	536.4750	0.061755	0.061647
172600	536.7860	0.061454	0.061811
172700	537.0970	0.061241	0.061845
172800	537.4080	0.062974	0.062006
172900	537.7190	0.060271	0.061867
173000	538.0300	0.062505	0.061873
173100	538.3410	0.060936	0.061724
173200	538.6520	0.061705	0.061808
173300	538.9630	0.061601	0.061682
173400	539.2740	0.060759	0.061704
173500	539.5850	0.060206	0.061805
173600	539.8960	0.061013	0.061810
173700	540.2070	0.062035	0.061847
173800	540.5180	0.060305	0.061739
173900	540.8290	0.061988	0.061584
174000	541.1400	0.060829	0.061498
174100	541.4510	0.061555	0.061499
174200	541.7620	0.063340	0.061505
174300	542.0730	0.061682	0.061516
174400	542.3840	0.061054	0.061640
174500	542.6950	0.060945	0.061593
174600	543.0060	0.061258	0.061610
174700	543.3170	0.062225	0.061515
174800	543.6280	0.061099	0.061637
174900	543.9390	0.063888	0.061640
175000	544.2500	0.061259	0.061573
175100	544.5610	0.061376	0.061669
175200	544.8720	0.061558	0.061496
175300	545.1830	0.061783	0.061458
175400	545.4940	0.061487	0.061413
175500	545.8050	0.061600	0.061482
175600	546.1160	0.060986	0.061456
175700	546.4270	0.061285	0.061544
175800	546.7380	0.062484	0.061723
175900	547.0490	0.061238	0.061635
176000	547.3600	0.062775	0.061722
176100	547.6710	0.061940	0.061719
176200	547.9820	0.062730	0.061841
176300	548.2930	0.061849	0.061697
176400	548.6040	0.061791	0.061844
176500	548.9150	0.061168	0.061698
176600	549.2260	0.060670	0.061691
176700	549.5370	0.060990	0.061547
176800	549.8480	0.062182	0.061534
176900	550.1590	0.062168	0.061505
177000	550.4700	0.061702	0.061559
177100	550.7810	0.060207	0.061497
177200	551.0920	0.061791	0.061576
177300	551.4030	0.062481	0.061495
177400	551.7140	0.060928	0.061416
177500	552.0250	0.061715	0.061378
177600	552.3360	0.061522	0.061385
177700	552.6470	0.062655	0.061395
177800	552.9580	0.062473	0.061496
177900	553.2690	0.060461	0.061392
178000	553.5800	0.060978	0.061432
178100	553.8910	0.061470	0.061442
178200	554.2020	0.062377	0.061398
178300	554.5130	0.060999	0.061359
178400	554.8240	0.061169	0.061419
178500	555.1350	0.061675	0.061366
178600	555.4460	0.061250	0.061338
178700	555.7570	0.061999	0.061321
178800	556.0680	0.060218	0.061328
178900	556.3790	0.060605	0.061383
179000	556.6900	0.061758	0.061486
179100	557.0010	0.060912	0.061451
179200	557.3120	0.060585	0.061344
179300	557.6230	0.061730	0.061340
179400	557.9340	0.062191	0.061457
179500	558.2450	0.061406	0.061327
179600	558.5560	0.061355	0.061403
179700	558.8670	0.062777	0.061544
179800	559.1780	0.061143	0.061629
179900	559.4890	0.063047	0.061693
180000	559.8000	0.061451	0.061672
180100	560.1110	0.061419	0.061648
180200	560.4220	0.061462	0.061574
180300	560.7330	0.060602	0.061405
180400	561.0440	0.061437	0.061274
180500	561.3550	0.060222	0.061217
180600	561.6660	0.062109	0.061178
180700	561.9770	0.061415	0.061191
180800	562.2880	0.062155	0.061333
180900	562.5990	0.061180	0.061292
181000	562.9100	0.062203	0.061562
181100	563.2210	0.061051	0.061549
181200	563.5320	0.062231	0.061712
181300	563.8430	0.059991	0.061545
181400	564.1540	0.061576	0.061536
181500	564.4650	0.061997	0.061479
181600	564.7760	0.060232	0.061462
181700	565.0870	0.060770	0.061265
181800	565.3980	0.060666	0.061285
181900	565.7090	0.061536	0.061320
182000	566.0200	0.060681	0.061167
182100	566.3310	0.061850	0.061269
182200	566.6420	0.059714	0.061322
182300	566.9530	0.060727	0.061291
182400	567.2640	0.061609	0.061238
182500	567.5750	0.061964	0.061335
182600	567.8860	0.062356	0.061263
182700	568.1970	0.061128	0.061215
182800	568.5080	0.059577	0.061125
182900	568.8190	0.061748	0.061179
183000	569.1300	0.060858	0.061081
183100	569.4410	0.061330	0.061112
183200	569.7520	0.060914	0.061100
183300	570.0630	0.061312	0.061314
183400	570.3740	0.061749	0.061262
183500	570.6850	0.060773	0.061314
183600	570.9960	0.060446	0.061225
183700	571.3070	0.060435	0.061192
183800	571.6180	0.061257	0.061141
183900	571.9290	0.063463	0.061329
184000	572.2400	0.061647	0.061266
184100	572.5510	0.062417	0.061438
184200	572.8620	0.063605	0.061628
184300	573.1730	0.062106	0.061705
184400	573.4840	0.060797	0.061431
184500	573.7950	0.060814	0.061498
184600	574.1060	0.061931	0.061477
184700	574.4170	0.059599	0.061404
184800	574.7280	0.060563	0.061290
184900	575.0390	0.061497	0.061305
185000	575.3500	0.060607	0.061329
185100	575.6610	0.062251	0.061328
185200	575.9720	0.060982	0.061227
185300	576.2830	0.062798	0.061199
185400	576.5940	0.060720	0.061206
185500	576.9050	0.061478	0.061231
185600	577.2160	0.061457	0.061223
185700	577.5270	0.061270	0.061246
185800	577.8380	0.062089	0.061310
185900	578.1490	0.061183	0.061388
186000	578.4600	0.061396	0.061261
186100	578.7710	0.061659	0.061163
186200	579.0820	0.061187	0.061063
186300	579.3930	0.060956	0.060967
186400	579.7040	0.060812	0.060895
186500	580.0150	0.059349	0.060934
186600	580.3260	0.062476	0.061061
186700	580.6370	0.060115	0.061203
186800	580.9480	0.061639	0.061414
186900	581.2590	0.061833	0.061437
187000	581.5700	0.060887	0.061472
187100	581.8810	0.061760	0.061402
187200	582.1920	0.060310	0.061410
187300	582.5030	0.061648	0.061356
187400	582.8140	0.060988	0.061414
187500	583.1250	0.062403	0.061446
187600	583.4360	0.060214	0.061403
187700	583.7470	0.060050	0.061394
187800	584.0580	0.061377	0.061410
187900	584.3690	0.061658	0.061380
188000	584.6800	0.060950	0.061296
188100	584.9910	0.062493	0.061392
188200	585.3020	0.060640	0.061292
188300	585.6130	0.062421	0.061337
188400	585.9240	0.061094	0.061252
188500	586.2350	0.060590	0.061284
188600	586.5460	0.060756	0.061185
188700	586.8570	0.061707	0.061407
188800	587.1680	0.061819	0.061256
188900	587.4790	0.061172	0.061312
189000	587.7900	0.060814	0.061237
189100	588.1010	0.062228	0.061154
189200	588.4120	0.062303	0.061048
189300	588.7230	0.060881	0.060933
189400	589.0340	0.061473	0.060937
189500	589.3450	0.060912	0.061075
189600	589.6560	0.060930	0.061222
189700	589.9670	0.060033	0.061125
189800	590.2780	0.060750	0.061132
189900	590.5890	0.061576	0.061216
190000	590.9000	0.061047	0.061227
190100	591.2110	0.062104	0.061075
190200	591.5220	0.061123	0.061091
190300	591.8330	0.060682	0.061162
190400	592.1440	0.062227	0.061064
190500	592.4550	0.060343	0.061044
190600	592.7660	0.061829	0.061020
190700	593.0770	0.059313	0.061008
190800	593.3880	0.061117	0.061106
190900	593.6990	0.061438	0.061239
191000	594.0100	0.062177	0.061239
191100	594.3210	0.060073	0.061288
191200	594.6320	0.061042	0.061355
191300	594.9430	0.060992	0.061209
191400	595.2540	0.060427	0.060979
191500	595.5650	0.061040	0.060874
191600	595.8760	0.061559	0.060938
191700	596.1870	0.059858	0.060786
191800	596.4980	0.060008	0.060757
191900	596.8090	0.060493	0.060812
192000	597.1200	0.061424	0.060940
192100	597.4310	0.060544	0.060843
192200	597.7420	0.060791	0.060942
192300	598.0530	0.061247	0.061117
192400	598.3640	0.060183	0.061199
192500	598.6750	0.060879	0.061060
192600	598.9860	0.060344	0.061098
192700	599.2970	0.060180	0.061115
192800	599.6080	0.060866	0.061069
192900	599.9190	0.060647	0.060971
193000	600.2300	0.060455	0.061016
193100	600.5410	0.060861	0.061038
193200	600.8520	0.061359	0.061109
193300	601.1630	0.061020	0.060961
193400	601.4740	0.061856	0.061088
193500	601.7850	0.061248	0.061059
193600	602.0960	0.061784	0.061104
193700	602.4070	0.062363	0.061045
193800	602.7180	0.061579	0.061246
193900	603.0290	0.061673	0.061189
194000	603.3400	0.061347	0.061230
194100	603.6510	0.060777	0.061184
194200	603.9620	0.060931	0.061211
194300	604.2730	0.061045	0.061085
194400	604.5840	0.060961	0.061128
194500	604.8950	0.062394	0.061130
194600	605.2060	0.061618	0.061277
194700	605.5170	0.061639	0.061304
194800	605.8280	0.061337	0.061388
194900	606.1390	0.060423	0.061252
195000	606.4500	0.059615	0.061176
195100	606.7610	0.060854	0.061032
195200	607.0720	0.062011	0.060950
195300	607.3830	0.059531	0.060812
195400	607.6940	0.060585	0.060809
195500	608.0050	0.061489	0.060962
195600	608.3160	0.061967	0.060999
195700	608.6270	0.060359	0.061034
195800	608.9380	0.061035	0.061042
195900	609.2490	0.061032	0.061178
196000	609.5600	0.061043	0.060970
196100	609.8710	0.061351	0.060896
196200	610.1820	0.061409	0.060891
196300	610.4930	0.060519	0.061015
196400	610.8040	0.061505	0.060961
196500	611.1150	0.061506	0.061082
196600	611.4260	0.060408	0.061151
196700	611.7370	0.061031	0.061219
196800	612.0480	0.060285	0.061034
196900	612.3590	0.061313	0.060980
197000	612.6700	0.060540	0.060979
197100	612.9810	0.060847	0.060883
197200	613.2920	0.060562	0.060710
197300	613.6030	0.062377	0.060917
197400	613.9140	0.062244	0.060986
197500	614.2250	0.061798	0.060959
197600	614.5360	0.060942	0.061003
197700	614.8470	0.059908	0.061009
197800	615.1580	0.060983	0.060968
197900	615.4690	0.061347	0.060877
198000	615.7800	0.061758	0.060985
198100	616.0910	0.060756	0.060981
198200	616.4020	0.062879	0.061009
198300	616.7130	0.060746	0.061014
198400	617.0240	0.060796	0.061119
198500	617.3350	0.060194	0.060902
198600	617.6460	0.060908	0.060889
198700	617.9570	0.059502	0.060787
198800	618.2680	0.061319	0.060720
198900	618.5790	0.061053	0.060681
199000	618.8900	0.062305	0.060842
199100	619.2010	0.059690	0.060804
199200	619.5120	0.060315	0.060844
199300	619.8230	0.061351	0.060933
199400	620.1340	0.061197	0.060872
199500	620.4450	0.060958	0.060797
199600	620.7560	0.061551	0.060903
199700	621.0670	0.061167	0.060880
199800	621.3780	0.061196	0.060782
199900	621.6890	0.061625	0.060802
200000	622.0000	0.061733	0.060885
200100	622.3110	0.061670	0.060932
200200	622.6220	0.060309	0.061055
200300	622.9330	0.060549	0.060997
200400	623.2440	0.060829	0.060985
200500	623.5550	0.060482	0.060859
200600	623.8660	0.062076	0.060831
200700	624.1770	0.059546	0.060756
200800	624.4880	0.062241	0.060839
200900	624.7990	0.061137	0.060778
201000	625.1100	0.061960	0.060876
201100	625.4210	0.059734	0.060707
201200	625.7320	0.061028	0.060733
201300	626.0430	0.060295	0.060749
201400	626.3540	0.062473	0.060920
201500	626.6650	0.060564	0.060808
201600	626.9760	0.060417	0.060906
201700	627.2870	0.062244	0.060987
201800	627.5980	0.060865	0.060947
201900	627.9090	0.061437	0.060811
202000	628.2200	0.059222	0.060809
202100	628.5310	0.059526	0.060587
202200	628.8420	0.060608	0.060497
202300	629.1530	0.061449	0.060477
202400	629.4640	0.060825	0.060488
202500	629.7750	0.060537	0.060491
202600	630.0860	0.061830	0.060748
202700	630.3970	0.060824	0.060678
202800	630.7080	0.061165	0.060670
202900	631.0190	0.060837	0.060654
203000	631.3300	0.060668	0.060678
203100	631.6410	0.060801	0.060515
203200	631.9520	0.061483	0.060596
203300	632.2630	0.060764	0.060761
203400	632.5740	0.060437	0.060692
203500	632.8850	0.061860	0.060758
203600	633.1960	0.060206	0.060768
203700	633.5070	0.061931	0.060798
203800	633.8180	0.060471	0.060526
203900	634.1290	0.060135	0.060540
204000	634.4400	0.060646	0.060356
204100	634.7510	0.061082	0.060467
204200	635.0620	0.061687	0.060562
204300	635.3730	0.059970	0.060597
204400	635.6840	0.063093	0.060774
204500	635.9950	0.060237	0.060934
204600	636.3060	0.060295	0.060937
204700	636.6170	0.060568	0.060937
204800	636.9280	0.060266	0.060932
204900	637.2390	0.060380	0.060858
205000	637.5500	0.059995	0.060813
205100	637.8610	0.060677	0.060859
205200	638.1720	0.060618	0.060642
205300	638.4830	0.059475	0.060761
205400	638.7940	0.061197	0.060836
205500	639.1050	0.062880	0.060908
205600	639.4160	0.061066	0.060812
205700	639.7270	0.060248	0.061048
205800	640.0380	0.059977	0.061008
205900	640.3490	0.060966	0.060909
206000	640.6600	0.061036	0.060802
206100	640.9710	0.060388	0.060898
206200	641.2820	0.060013	0.060719
206300	641.5930	0.060938	0.060822
206400	641.9040	0.061232	0.060782
206500	642.2150	0.060016	0.060777
206600	642.5260	0.060248	0.060657
206700	642.8370	0.061419	0.060686
206800	643.1480	0.060563	0.060498
206900	643.4590	0.061180	0.060574
207000	643.7700	0.060081	0.060571
207100	644.0810	0.060250	0.060575
207200	644.3920	0.060635	0.060501
207300	644.7030	0.061376	0.060567
207400	645.0140	0.061296	0.060474
207500	645.3250	0.060048	0.060463
207600	645.6360	0.061274	0.060650
207700	645.9470	0.059300	0.060666
207800	646.2580	0.060526	0.060730
207900	646.5690	0.058896	0.060762
208000	646.8800	0.061820	0.060819
208100	647.1910	0.059409	0.060608
208200	647.5020	0.060409	0.060628
208300	647.8130	0.060157	0.060566
208400	648.1240	0.061072	0.060589
208500	648.4350	0.061958	0.060633
208600	648.7460	0.059459	0.060576
208700	649.0570	0.060350	0.060565
208800	649.3680	0.060930	0.060564
208900	649.6790	0.060989	0.060574
209000	649.9900	0.060123	0.060495
209100	650.3010	0.060154	0.060636
209200	650.6120	0.059941	0.060708
209300	650.9230	0.061167	0.060637
209400	651.2340	0.060599	0.060576
209500	651.5450	0.059999	0.060576
209600	651.8560	0.060453	0.060543
209700	652.1670	0.061378	0.060451
209800	652.4780	0.060614	0.060589
209900	652.7890	0.060630	0.060696
210000	653.1000	0.059884	0.060810
210100	653.4110	0.061272	0.060805
210200	653.7220	0.060449	0.060840
210300	654.0330	0.060452	0.060882
210400	654.3440	0.061423	0.060779
210500	654.6550	0.060489	0.060670
210600	654.9660	0.059795	0.060689
210700	655.2770	0.061553	0.060890
210800	655.5880	0.059506	0.060691
210900	655.8990	0.060022	0.060672
211000	656.2100	0.060900	0.060725
211100	656.5210	0.059244	0.060593
211200	656.8320	0.059137	0.060255
211300	657.1430	0.060919	0.060345
211400	657.4540	0.060193	0.060332
211500	657.7650	0.060455	0.060288
211600	658.0760	0.060738	0.060347
211700	658.3870	0.060245	0.060437
211800	658.6980	0.059832	0.060369
211900	659.0090	0.060955	0.060421
212000	659.3200	0.061409	0.060447
212100	659.6310	0.060045	0.060550
212200	659.9420	0.060817	0.060604
212300	660.2530	0.060946	0.060628
212400	660.5640	0.061508	0.060580
212500	660.8750	0.062722	0.060540
212600	661.1860	0.061027	0.060441
212700	661.4970	0.059815	0.060393
212800	661.8080	0.060456	0.060525
212900	662.1190	0.060931	0.060662
213000	662.4300	0.059945	0.060702
213100	662.7410	0.060145	0.060712
213200	663.0520	0.060658	0.060646
213300	663.3630	0.061591	0.060500
213400	663.6740	0.060934	0.060389
213500	663.9850	0.060870	0.060382
213600	664.2960	0.060015	0.060430
213700	664.6070	0.061692	0.060611
213800	664.9180	0.060689	0.060606
213900	665.2290	0.059702	0.060508
214000	665.5400	0.061288	0.060640
214100	665.8510	0.060231	0.060658
214200	666.1620	0.061455	0.060691
214300	666.4730	0.060089	0.060712
214400	666.7840	0.059944	0.060756
214500	667.0950	0.061565	0.060587
214600	667.4060	0.060925	0.060479
214700	667.7170	0.060660	0.060320
214800	668.0280	0.059828	0.060336
214900	668.3390	0.060141	0.060305
215000	668.6500	0.060213	0.060275
215100	668.9610	0.059927	0.060374
215200	669.2720	0.061401	0.060589
215300	669.5830	0.060434	0.060634
215400	669.8940	0.061201	0.060723
215500	670.2050	0.060342	0.060701
215600	670.5160	0.059843	0.060708
215700	670.8270	0.061357	0.060611
215800	671.1380	0.061014	0.060559
215900	671.4490	0.060707	0.060601
216000	671.7600	0.060950	0.060645
216100	672.0710	0.060928	0.060555
216200	672.3820	0.059578	0.060500
216300	672.6930	0.059915	0.060519
216400	673.0040	0.060681	0.060452
216500	673.3150	0.061347	0.060580
216600	673.6260	0.060684	0.060608
216700	673.9370	0.059470	0.060461
216800	674.2480	0.060706	0.060333
216900	674.5590	0.060755	0.060444
217000	674.8700	0.061360	0.060248
217100	675.1810	0.060272	0.060235
217200	675.4920	0.060429	0.060379
217300	675.8030	0.061396	0.060433
217400	676.1140	0.060775	0.060288
217500	676.4250	0.059902	0.060471
217600	676.7360	0.060909	0.060476
217700	677.0470	0.059786	0.060452
217800	677.3580	0.061478	0.060496
217900	677.6690	0.060522	0.060538
218000	677.9800	0.059702	0.060429
218100	678.2910	0.060387	0.060463
218200	678.6020	0.060067	0.060489
218300	678.9130	0.060145	0.060485
218400	679.2240	0.060310	0.060395
218500	679.5350	0.060955	0.060406
218600	679.8460	0.061426	0.060417
218700	680.1570	0.060967	0.060336
218800	680.4680	0.060648	0.060378
218900	680.7790	0.061241	0.060509
219000	681.0900	0.061818	0.060541
219100	681.4010	0.061168	0.060599
219200	681.7120	0.061171	0.060741
219300	682.0230	0.059992	0.060731
219400	682.3340	0.060434	0.060751
219500	682.6450	0.060993	0.060745
219600	682.9560	0.060319	0.060596
219700	683.2670	0.060171	0.060422
219800	683.5780	0.059893	0.060354
219900	683.8890	0.059309	0.060314
220000	684.2000	0.060450	0.060165
220100	684.5110	0.060744	0.060313
220200	684.8220	0.060305	0.060321
220300	685.1330	0.060850	0.060282
220400	685.4440	0.060645	0.060185
220500	685.7550	0.060185	0.060189
220600	686.0660	0.060029	0.060106
220700	686.3770	0.060171	0.060162
220800	686.6880	0.060917	0.060288
220900	686.9990	0.060395	0.060351
221000	687.3100	0.060600	0.060387
221100	687.6210	0.060326	0.060364
221200	687.9320	0.060394	0.060357
221300	688.2430	0.060693	0.060331
221400	688.5540	0.061153	0.060327
221500	688.8650	0.059935	0.060356
221600	689.1760	0.059503	0.060354
221700	689.4870	0.059930	0.060304
221800	689.7980	0.061354	0.060394
221900	690.1090	0.061089	0.060383
222000	690.4200	0.060331	0.060402
222100	690.7310	0.060225	0.060383
222200	691.0420	0.059298	0.060341
222300	691.3530	0.059763	0.060240
222400	691.6640	0.060426	0.060323
222500	691.9750	0.060059	0.060357
222600	692.2860	0.060144	0.060338
222700	692.5970	0.060239	0.060373
222800	692.9080	0.059721	0.060371
222900	693.2190	0.060727	0.060196
223000	693.5300	0.060576	0.060079
223100	693.8410	0.060018	0.060075
223200	694.1520	0.060784	0.060165
223300	694.4630	0.060067	0.060168
223400	694.7740	0.060345	0.060298
223500	695.0850	0.060250	0.060333
223600	695.3960	0.060532	0.060417
223700	695.7070	0.059762	0.060430
223800	696.0180	0.060623	0.060425
223900	696.3290	0.060127	0.060346
224000	696.6400	0.060618	0.060305
224100	696.9510	0.060916	0.060250
224200	697.2620	0.060552	0.060249
224300	697.5730	0.059630	0.060241
224400	697.8840	0.059586	0.060156
224500	698.1950	0.060605	0.060239
224600	698.5060	0.060303	0.060177
224700	698.8170	0.060573	0.060148
224800	699.1280	0.061482	0.060235
224900	699.4390	0.060422	0.060454
225000	699.7500	0.062278	0.060526
225100	700.0610	0.059076	0.060539
225200	700.3720	0.059319	0.060498
225300	700.6830	0.060620	0.060461
225400	700.9940	0.061993	0.060428
225500	701.3050	0.060680	0.060336
225600	701.6160	0.061659	0.060422
225700	701.9270	0.060558	0.060449
225800	702.2380	0.060809	0.060439
225900	702.5490	0.060884	0.060436
226000	702.8600	0.059837	0.060372
226100	703.1710	0.060430	0.060297
226200	703.4820	0.061352	0.060232
226300	703.7930	0.059799	0.060132
226400	704.1040	0.060437	0.060032
226500	704.4150	0.060531	0.060094
226600	704.7260	0.061349	0.060191
226700	705.0370	0.059447	0.060085
226800	705.3480	0.060100	0.060081
226900	705.6590	0.060213	0.060081
227000	705.9700	0.060220	0.060031
227100	706.2810	0.059998	0.059998
227200	706.5920	0.060381	0.060126
227300	706.9030	0.059521	0.060091
227400	707.2140	0.060644	0.060161
227500	707.5250	0.060823	0.060195
227600	707.8360	0.061249	0.060236
227700	708.1470	0.059647	0.060275
227800	708.4580	0.061182	0.060363
227900	708.7690	0.060921	0.060379
228000	709.0800	0.058898	0.060242
228100	709.3910	0.061008	0.060178
228200	709.7020	0.059626	0.060058
228300	710.0130	0.060066	0.060025
228400	710.3240	0.062109	0.060054
228500	710.6350	0.060024	0.060170
228600	710.9460	0.059673	0.060071
228700	711.2570	0.059485	0.060064
228800	711.5680	0.059675	0.060096
228900	711.8790	0.060095	0.060043
229000	712.1900	0.057953	0.059991
229100	712.5010	0.059310	0.059927
229200	712.8120	0.061109	0.060111
229300	713.1230	0.060934	0.060054
229400	713.4340	0.060151	0.060045
229500	713.7450	0.061128	0.060298
229600	714.0560	0.059403	0.060371
229700	714.3670	0.060521	0.060263
229800	714.6780	0.061774	0.060407
229900	714.9890	0.059573	0.060283
230000	715.3000	0.058608	0.060069
230100	715.6110	0.059835	0.060215
230200	715.9220	0.059311	0.060242
230300	716.2330	0.060211	0.060127
230400	716.5440	0.061395	0.060283
230500	716.8550	0.060478	0.060293
230600	717.1660	0.060316	0.060195
230700	717.4770	0.059728	0.060197
230800	717.7880	0.059212	0.060118
230900	718.0990	0.058978	0.060047
231000	718.4100	0.061093	0.060143
231100	718.7210	0.059354	0.060153
231200	719.0320	0.060142	0.060263
231300	719.3430	0.059712	0.060237
231400	719.6540	0.059981	0.060242
231500	719.9650	0.059598	0.060188
231600	720.2760	0.059923	0.060209
231700	720.5870	0.060188	0.060101
231800	720.8980	0.059923	0.060192
231900	721.2090	0.060074	0.060139
232000	721.5200	0.059358	0.060123
232100	721.8310	0.060507	0.060006
232200	722.1420	0.059494	0.059987
232300	722.4530	0.059576	0.059984
232400	722.7640	0.060216	0.059984
232500	723.0750	0.060324	0.060000
232600	723.3860	0.058996	0.060075
232700	723.6970	0.060111	0.060129
232800	724.0080	0.060115	0.060231
232900	724.3190	0.060345	0.060278
233000	724.6300	0.060576	0.060310
233100	724.9410	0.060074	0.060305
233200	725.2520	0.060269	0.060261
233300	725.5630	0.058729	0.060149
233400	725.8740	0.060944	0.060063
233500	726.1850	0.060495	0.060066
233600	726.4960	0.060571	0.060075
233700	726.8070	0.060282	0.060081
233800	727.1180	0.060151	0.059979
233900	727.4290	0.059667	0.060050
234000	727.7400	0.061964	0.059979
234100	728.0510	0.060250	0.059940
234200	728.3620	0.059047	0.059895
234300	728.6730	0.060832	0.060028
234400	728.9840	0.059069	0.059912
234500	729.2950	0.060390	0.060031
234600	729.6060	0.060232	0.060120
234700	729.9170	0.061004	0.060166
234800	730.2280	0.060086	0.060024
234900	730.5390	0.060561	0.060162
235000	730.8500	0.061140	0.060044
235100	731.1610	0.061100	0.060010
235200	731.4720	0.059489	0.059860
235300	731.7830	0.061162	0.060034
235400	732.0940	0.059672	0.059971
235500	732.4050	0.060011	0.059900
235600	732.7160	0.060118	0.059856
235700	733.0270	0.060031	0.059962
235800	733.3380	0.059890	0.059972
235900	733.6490	0.059367	0.059975
236000	733.9600	0.060772	0.060070
236100	734.2710	0.059797	0.060194
236200	734.5820	0.059002	0.060008
236300	734.8930	0.059688	0.060043
236400	735.2040	0.060698	0.060116
236500	735.5150	0.058968	0.060024
236600	735.8260	0.060263	0.059865
236700	736.1370	0.059517	0.060002
236800	736.4480	0.059766	0.059943
236900	736.7590	0.059711	0.059874
237000	737.0700	0.059948	0.060006
237100	737.3810	0.059637	0.060056
237200	737.6920	0.060553	0.060177
237300	738.0030	0.059868	0.060098
237400	738.3140	0.061411	0.060171
237500	738.6250	0.059931	0.059992
237600	738.9360	0.059946	0.059925
237700	739.2470	0.059640	0.059830
237800	739.5580	0.059712	0.059849
237900	739.8690	0.059871	0.059762
238000	740.1800	0.060637	0.059869
238100	740.4910	0.059366	0.059920
238200	740.8020	0.059719	0.059935
238300	741.1130	0.059182	0.059940
238400	741.4240	0.061189	0.059964
238500	741.7350	0.059391	0.059965
238600	742.0460	0.059834	0.059978
238700	742.3570	0.059827	0.059879
238800	742.6680	0.059827	0.059872
238900	742.9790	0.060155	0.059860
239000	743.2900	0.059599	0.059727
239100	743.6010	0.059306	0.059744
239200	743.9120	0.060252	0.059866
239300	744.2230	0.059643	0.059926
239400	744.5340	0.060139	0.060013
239500	744.8450	0.060124	0.060075
239600	745.1560	0.060765	0.060018
239700	745.4670	0.060463	0.060062
239800	745.7780	0.059280	0.059986
239900	746.0890	0.059279	0.059929
240000	746.4000	0.059966	0.059852
240100	746.7110	0.060837	0.060005
240200	747.0220	0.058547	0.059853
240300	747.3330	0.059831	0.059778
240400	747.6440	0.060097	0.059822
240500	747.9550	0.060239	0.059886
240600	748.2660	0.060365	0.059733
240700	748.5770	0.060475	0.059849
240800	748.8880	0.058797	0.059904
240900	749.1990	0.061026	0.059834
241000	749.5100	0.059021	0.059856
241100	749.8210	0.058300	0.059871
241200	750.1320	0.060058	0.059785
241300	750.4430	0.058256	0.059688
241400	750.7540	0.058583	0.059636
241500	751.0650	0.057578	0.059544
241600	751.3760	0.059053	0.059477
241700	751.6870	0.059780	0.059592
241800	751.9980	0.061686	0.059861
241900	752.3090	0.058559	0.059865
242000	752.6200	0.059748	0.059927
242100	752.9310	0.060449	0.060027
242200	753.2420	0.058487	0.059768
242300	753.5530	0.059263	0.059615
242400	753.8640	0.058908	0.059574
242500	754.1750	0.060408	0.059717
242600	754.4860	0.059357	0.059691
242700	754.7970	0.059028	0.059762
242800	755.1080	0.060901	0.059891
242900	755.4190	0.059600	0.059925
243000	755.7300	0.060316	0.059898
243100	756.0410	0.058633	0.059806
243200	756.3520	0.060689	0.060068
243300	756.6630	0.058755	0.059837
243400	756.9740	0.058499	0.059753
243500	757.2850	0.059989	0.059661
243600	757.5960	0.061394	0.059780
243700	757.9070	0.060325	0.059674
243800	758.2180	0.059619	0.059822
243900	758.5290	0.060526	0.059946
244000	758.8400	0.059993	0.060018
244100	759.1510	0.058987	0.059847
244200	759.4620	0.059918	0.059814
244300	759.7730	0.060070	0.059801
244400	760.0840	0.059142	0.059807
244500	760.3950	0.058695	0.059710
244600	760.7060	0.060724	0.059965
244700	761.0170	0.060122	0.060036
244800	761.3280	0.058567	0.059839
244900	761.6390	0.060699	0.059876
245000	761.9500	0.058612	0.059925
245100	762.2610	0.059363	0.059746
245200	762.5720	0.060784	0.059762
245300	762.8830	0.060441	0.059949
245400	763.1940	0.059149	0.060022
245500	763.5050	0.060257	0.060005
245600	763.8160	0.058610	0.060125
245700	764.1270	0.060078	0.059991
245800	764.4380	0.059975	0.059935
245900	764.7490	0.059357	0.059824
246000	765.0600	0.059464	0.059863
246100	765.3710	0.060640	0.059814
246200	765.6820	0.059402	0.059780
246300	765.9930	0.059912	0.059747
246400	766.3040	0.059711	0.059782
246500	766.6150	0.060535	0.059780
246600	766.9260	0.060123	0.059802
246700	767.2370	0.059935	0.059789
246800	767.5480	0.059624	0.059763
246900	767.8590	0.059899	0.059661
247000	768.1700	0.059073	0.059616
247100	768.4810	0.060937	0.059577
247200	768.7920	0.059586	0.059513
247300	769.1030	0.060192	0.059634
247400	769.4140	0.058937	0.059674
247500	769.7250	0.059393	0.059711
247600	770.0360	0.059094	0.059624
247700	770.3470	0.059443	0.059684
247800	770.6580	0.060006	0.059678
247900	770.9690	0.060485	0.059838
248000	771.2800	0.060539	0.059771
248100	771.5910	0.059286	0.059835
248200	771.9020	0.060293	0.059899
248300	772.2130	0.059729	0.059785
248400	772.5240	0.059902	0.059609
248500	772.8350	0.060019	0.059724
248600	773.1460	0.059479	0.059646
248700	773.4570	0.058447	0.059551
248800	773.7680	0.059709	0.059717
248900	774.0790	0.060317	0.059789
249000	774.3900	0.058647	0.059794
249100	774.7010	0.058999	0.059839
249200	775.0120	0.060677	0.059866
249300	775.3230	0.059595	0.059790
249400	775.6340	0.058505	0.059745
249500	775.9450	0.059601	0.059567
249600	776.2560	0.059402	0.059545
249700	776.5670	0.058426	0.059545
249800	776.8780	0.060390	0.059440
249900	777.1890	0.059952	0.059526
250000	777.5000	0.058689	0.059578
250100	777.8110	0.058706	0.059538
250200	778.1220	0.060842	0.059694
250300	778.4330	0.059627	0.059814
250400	778.7440	0.059331	0.059645
250500	779.0550	0.060319	0.059764
250600	779.3660	0.060112	0.059862
250700	779.6770	0.059730	0.059844
250800	779.9880	0.059269	0.059731
250900	780.2990	0.059617	0.059740
251000	780.6100	0.059312	0.059635
251100	780.9210	0.059969	0.059633
251200	781.2320	0.060881	0.059670
251300	781.5430	0.059225	0.059661
251400	781.8540	0.058755	0.059724
251500	782.1650	0.060724	0.059865
251600	782.4760	0.060545	0.060085
251700	782.7870	0.060108	0.060004
251800	783.0980	0.059184	0.060061
251900	783.4090	0.060834	0.060155
252000	783.7200	0.059714	0.059992
252100	784.0310	0.060371	0.059875
252200	784.3420	0.060733	0.059947
252300	784.6530	0.059022	0.059946
252400	784.9640	0.058473	0.059826
252500	785.2750	0.058569	0.059800
252600	785.5860	0.058982	0.059728
252700	785.8970	0.058267	0.059504
252800	786.2080	0.060824	0.059461
252900	786.5190	0.059287	0.059522
253000	786.8300	0.059396	0.059469
253100	787.1410	0.058102	0.059276
253200	787.4520	0.059687	0.059387
253300	787.7630	0.059298	0.059350
253400	788.0740	0.059575	0.059324
253500	788.3850	0.059869	0.059503
253600	788.6960	0.059879	0.059724
253700	789.0070	0.060230	0.059727
253800	789.3180	0.059174	0.059770
253900	789.6290	0.059124	0.059670
254000	789.9400	0.058465	0.059498
254100	790.2510	0.059660	0.059366
254200	790.5620	0.060168	0.059384
254300	790.8730	0.059989	0.059506
254400	791.1840	0.059581	0.059613
254500	791.4950	0.058611	0.059703
254600	791.8060	0.059270	0.059820
254700	792.1170	0.057781	0.059729
254800	792.4280	0.060635	0.059719
254900	792.7390	0.059330	0.059737
255000	793.0500	0.059880	0.059790
255100	793.3610	0.057532	0.059586
255200	793.6720	0.059219	0.059629
255300	793.9830	0.060285	0.059570
255400	794.2940	0.059763	0.059600
255500	794.6050	0.059727	0.059614
255600	794.9160	0.059039	0.059693
255700	795.2270	0.059873	0.059691
255800	795.5380	0.059892	0.059739
255900	795.8490	0.058872	0.059630
256000	796.1600	0.059563	0.059472
256100	796.4710	0.058687	0.059422
256200	796.7820	0.059404	0.059454
256300	797.0930	0.058971	0.059324
256400	797.4040	0.060541	0.059456
256500	797.7150	0.060949	0.059547
256600	798.0260	0.060406	0.059712
256700	798.3370	0.058877	0.059690
256800	798.6480	0.058888	0.059715
256900	798.9590	0.059283	0.059612
257000	799.2700	0.060705	0.059717
257100	799.5810	0.058462	0.059706
257200	799.8920	0.058652	0.059577
257300	800.2030	0.059960	0.059717
257400	800.5140	0.059388	0.059697
257500	800.8250	0.059941	0.059689
257600	801.1360	0.059754	0.059718
257700	801.4470	0.059458	0.059762
257800	801.7580	0.059135	0.059542
257900	802.0690	0.059071	0.059600
258000	802.3800	0.058887	0.059496
258100	802.6910	0.060016	0.059394
258200	803.0020	0.058414	0.059469
258300	803.3130	0.058289	0.059549
258400	803.6240	0.059437	0.059459
258500	803.9350	0.059524	0.059475
258600	804.2460	0.060186	0.059532
258700	804.5570	0.058619	0.059565
258800	804.8680	0.058814	0.059664
258900	805.1790	0.059790	0.059747
259000	805.4900	0.058450	0.059694
259100	805.8010	0.058553	0.059642
259200	806.1120	0.060113	0.059612
259300	806.4230	0.059773	0.059634
259400	806.7340	0.059578	0.059624
259500	807.0450	0.059123	0.059649
259600	807.3560	0.059510	0.059661
259700	807.6670	0.060186	0.059622
259800	807.9780	0.060069	0.059504
259900	808.2890	0.060656	0.059507
260000	808.6000	0.059881	0.059440
260100	808.9110	0.060461	0.059508
260200	809.2220	0.060162	0.059657
260300	809.5330	0.059501	0.059667
260400	809.8440	0.060564	0.059676
260500	810.1550	0.059574	0.059748
260600	810.4660	0.059108	0.059730
260700	810.7770	0.058800	0.059596
260800	811.0880	0.058920	0.059606
260900	811.3990	0.059486	0.059574
261000	811.7100	0.059786	0.059472
261100	812.0210	0.059933	0.059404
261200	812.3320	0.059376	0.059426
261300	812.6430	0.058734	0.059310
261400	812.9540	0.059675	0.059210
261500	813.2650	0.060124	0.059219
261600	813.5760	0.060157	0.059233
261700	813.8870	0.060016	0.059308
261800	814.1980	0.060718	0.059497
261900	814.5090	0.059285	0.059538
262000	814.8200	0.058841	0.059616
262100	815.1310	0.058913	0.059649
262200	815.4420	0.060190	0.059571
262300	815.7530	0.058296	0.059417
262400	816.0640	0.059572	0.059471
262500	816.3750	0.058251	0.059395
262600	816.6860	0.059329	0.059385
262700	816.9970	0.059279	0.059253
262800	817.3080	0.058928	0.059358
262900	817.6190	0.060992	0.059426
263000	817.9300	0.058651	0.059444
263100	818.2410	0.058345	0.059309
263200	818.5520	0.058785	0.059346
263300	818.8630	0.059543	0.059333
263400	819.1740	0.059794	0.059292
263500	819.4850	0.059746	0.059320
263600	819.7960	0.058784	0.059376
263700	820.1070	0.059393	0.059430
263800	820.4180	0.059183	0.059344
263900	820.7290	0.060003	0.059280
264000	821.0400	0.058989	0.059301
264100	821.3510	0.060667	0.059319
264200	821.6620	0.060052	0.059446
264300	821.9730	0.058788	0.059604
264400	822.2840	0.059407	0.059660
264500	822.5950	0.058215	0.059656
264600	822.9060	0.058332	0.059582
264700	823.2170	0.059734	0.059469
264800	823.5280	0.058978	0.059246
264900	823.8390	0.059221	0.059112
265000	824.1500	0.059107	0.059068
265100	824.4610	0.060189	0.059215
265200	824.7720	0.058863	0.059191
265300	825.0830	0.059715	0.059384
265400	825.3940	0.060535	0.059442
265500	825.7050	0.058197	0.059375
265600	826.0160	0.058965	0.059293
265700	826.3270	0.059559	0.059253
265800	826.6380	0.060324	0.059207
265900	826.9490	0.060450	0.059232
266000	827.2600	0.059519	0.059377
266100	827.5710	0.060023	0.059513
266200	827.8820	0.058885	0.059512
266300	828.1930	0.059456	0.059580
266400	828.5040	0.059296	0.059611
266500	828.8150	0.058043	0.059554
266600	829.1260	0.059794	0.059427
266700	829.4370	0.059757	0.059614
266800	829.7480	0.060256	0.059626
266900	830.0590	0.060156	0.059666
267000	830.3700	0.059179	0.059662
267100	830.6810	0.059032	0.059562
267200	830.9920	0.059105	0.059397
267300	831.3030	0.058765	0.059198
267400	831.6140	0.059562	0.059144
267500	831.9250	0.059835	0.059234
267600	832.2360	0.059187	0.059351
267700	832.5470	0.059648	0.059444
267800	832.8580	0.059419	0.059538
267900	833.1690	0.059451	0.059589
268000	833.4800	0.057541	0.059553
268100	833.7910	0.059655	0.059399
268200	834.1020	0.058219	0.059320
268300	834.4130	0.059938	0.059356
268400	834.7240	0.059392	0.059210
268500	835.0350	0.059222	0.059193
268600	835.3460	0.059611	0.059422
268700	835.6570	0.059436	0.059479
268800	835.9680	0.059522	0.059482
268900	836.2790	0.059481	0.059521
269000	836.5900	0.058857	0.059515
269100	836.9010	0.060104	0.059434
269200	837.2120	0.058834	0.059305
269300	837.5230	0.059248	0.059349
269400	837.8340	0.059170	0.059386
269500	838.1450	0.058926	0.059335
269600	838.4560	0.058944	0.059393
269700	838.7670	0.059358	0.059443
269800	839.0780	0.058861	0.059251
269900	839.3890	0.059298	0.059128
270000	839.7000	0.059095	0.059104
270100	840.0110	0.060185	0.059025
270200	840.3220	0.059353	0.059096
270300	840.6330	0.059495	0.059153
270400	840.9440	0.059097	0.059297
270500	841.2550	0.058628	0.059289
270600	841.5660	0.059809	0.059231
270700	841.8770	0.060445	0.059290
270800	842.1880	0.058658	0.059250
270900	842.4990	0.060347	0.059166
271000	842.8100	0.057177	0.059163
271100	843.1210	0.059277	0.059200
271200	843.4320	0.060838	0.059224
271300	843.7430	0.058547	0.059270
271400	844.0540	0.061733	0.059356
271500	844.3650	0.059089	0.059438
271600	844.6760	0.059471	0.059506
271700	844.9870	0.058944	0.059354
271800	845.2980	0.059529	0.059450
271900	845.6090	0.059733	0.059417
272000	845.9200	0.059831	0.059393
272100	846.2310	0.058767	0.059388
272200	846.5420	0.059275	0.059499
272300	846.8530	0.059166	0.059382
272400	847.1640	0.060842	0.059368
272500	847.4750	0.059622	0.059349
272600	847.7860	0.058535	0.059232
272700	848.0970	0.060473	0.059214
272800	848.4080	0.058884	0.059204
272900	848.7190	0.058584	0.059155
273000	849.0300	0.058914	0.059139
273100	849.3410	0.058937	0.059097
273200	849.6520	0.059797	0.059121
273300	849.9630	0.060124	0.059232
273400	850.2740	0.058774	0.059265
273500	850.5850	0.058343	0.059302
273600	850.8960	0.058841	0.059517
273700	851.2070	0.059966	0.059541
273800	851.5180	0.060049	0.059309
273900	851.8290	0.060087	0.059312
274000	852.1400	0.058772	0.059266
274100	852.4510	0.059150	0.059166
274200	852.7620	0.060648	0.059076
274300	853.0730	0.057994	0.059178
274400	853.3840	0.059119	0.059254
274500	853.6950	0.060292	0.059327
274600	854.0060	0.060587	0.059333
274700	854.3170	0.058709	0.059242
274800	854.6280	0.059634	0.059303
274900	854.9390	0.059194	0.059278
275000	855.2500	0.059240	0.059326
275100	855.5610	0.059038	0.059449
275200	855.8720	0.059362	0.059503
275300	856.1830	0.057958	0.059468
275400	856.4940	0.058858	0.059329
275500	856.8050	0.059922	0.059300
275600	857.1160	0.059062	0.059187
275700	857.4270	0.059601	0.059261
275800	857.7380	0.059312	0.059304
275900	858.0490	0.059679	0.059401
276000	858.3600	0.060006	0.059418
276100	858.6710	0.059725	0.059440
276200	858.9820	0.058138	0.059386
276300	859.2930	0.059076	0.059375
276400	859.6040	0.058068	0.059323
276500	859.9150	0.059490	0.059229
276600	860.2260	0.059282	0.059150
276700	860.5370	0.059308	0.059118
276800	860.8480	0.059064	0.059105
276900	861.1590	0.059199	0.059244
277000	861.4700	0.058226	0.059203
277100	861.7810	0.059781	0.059283
277200	862.0920	0.059175	0.059336
277300	862.4030	0.059347	0.059287
277400	862.7140	0.059175	0.059190
277500	863.0250	0.058845	0.059268
277600	863.3360	0.059073	0.059117
277700	863.6470	0.059561	0.059068
277800	863.9580	0.059712	0.059106
277900	864.2690	0.060174	0.059085
278000	864.5800	0.059732	0.059131
278100	864.8910	0.059958	0.059261
278200	865.2020	0.059182	0.059252
278300	865.5130	0.058538	0.059225
278400	865.8240	0.059418	0.059229
278500	866.1350	0.058496	0.059215
278600	866.4460	0.059622	0.059192
278700	866.7570	0.057842	0.059086
278800	867.0680	0.060311	0.059144
278900	867.3790	0.059028	0.059226
279000	867.6900	0.059752	0.059225
279100	868.0010	0.058707	0.059163
279200	868.3120	0.059387	0.059225
279300	868.6230	0.057727	0.059252
279400	868.9340	0.058995	0.059140
279500	869.2450	0.058344	0.059085
279600	869.5560	0.059082	0.059149
279700	869.8670	0.059166	0.059248
279800	870.1780	0.059203	0.059170
279900	870.4890	0.058466	0.059075
280000	870.8000	0.059435	0.058929
280100	871.1110	0.060492	0.058994
280200	871.4220	0.058870	0.059016
280300	871.7330	0.060051	0.059147
280400	872.0440	0.059725	0.059293
280500	872.3550	0.058683	0.059391
280600	872.6660	0.059645	0.059331
280700	872.9770	0.058458	0.059237
280800	873.2880	0.058857	0.059172
280900	873.5990	0.059111	0.059044
281000	873.9100	0.058831	0.058958
281100	874.2210	0.059110	0.058867
281200	874.5320	0.058482	0.058806
281300	874.8430	0.059709	0.058739
281400	875.1540	0.059247	0.058901
281500	875.4650	0.059918	0.059034
281600	875.7760	0.059893	0.059197
281700	876.0870	0.059157	0.059267
281800	876.3980	0.059897	0.059333
281900	876.7090	0.059724	0.059283
282000	877.0200	0.059968	0.059272
282100	877.3310	0.058350	0.059173
282200	877.6420	0.058810	0.059260
282300	877.9530	0.058915	0.059265
282400	878.2640	0.058383	0.059262
282500	878.5750	0.058353	0.059166
282600	878.8860	0.060036	0.059161
282700	879.1970	0.059381	0.059016
282800	879.5080	0.058579	0.058880
282900	879.8190	0.057949	0.058888
283000	880.1300	0.059611	0.058927
283100	880.4410	0.058856	0.058924
283200	880.7520	0.058821	0.059080
283300	881.0630	0.058726	0.059199
283400	881.3740	0.058754	0.059168
283500	881.6850	0.059304	0.059202
283600	881.9960	0.059095	0.059312
283700	882.3070	0.058514	0.059248
283800	882.6180	0.058796	0.059257
283900	882.9290	0.060225	0.059362
284000	883.2400	0.059337	0.059464
284100	883.5510	0.060096	0.059511
284200	883.8620	0.058840	0.059373
284300	884.1730	0.058927	0.059411
284400	884.4840	0.059676	0.059418
284500	884.7950	0.059967	0.059403
284600	885.1060	0.059006	0.059255
284700	885.4170	0.057738	0.059403
284800	885.7280	0.059808	0.059306
284900	886.0390	0.061050	0.059275
285000	886.3500	0.058840	0.059225
285100	886.6610	0.058513	0.059218
285200	886.9720	0.058879	0.059284
285300	887.2830	0.057920	0.059294
285400	887.5940	0.059479	0.059267
285500	887.9050	0.058043	0.059157
285600	888.2160	0.057868	0.059093
285700	888.5270	0.059247	0.058980
285800	888.8380	0.059333	0.059019
285900	889.1490	0.059640	0.059070
286000	889.4600	0.059053	0.059124
286100	889.7710	0.058668	0.059069
286200	890.0820	0.059513	0.059081
286300	890.3930	0.058221	0.058993
286400	890.7040	0.059134	0.058891
286500	891.0150	0.058516	0.058993
286600	891.3260	0.059607	0.059074
286700	891.6370	0.059329	0.058981
286800	891.9480	0.059150	0.059004
286900	892.2590	0.058628	0.058937
287000	892.5700	0.058955	0.058850
287100	892.8810	0.058243	0.058831
287200	893.1920	0.058365	0.058884
287300	893.5030	0.059079	0.058923
287400	893.8140	0.058114	0.058918
287500	894.1250	0.059133	0.059007
287600	894.4360	0.058160	0.059072
287700	894.7470	0.059387	0.059093
287800	895.0580	0.059335	0.059154
287900	895.3690	0.058668	0.059235
288000	895.6800	0.059727	0.059268
288100	895.9910	0.059800	0.059305
288200	896.3020	0.058725	0.059290
288300	896.6130	0.057217	0.059256
288400	896.9240	0.057724	0.059229
288500	897.2350	0.059334	0.059086
288600	897.5460	0.059948	0.058901
288700	897.8570	0.057108	0.058893
288800	898.1680	0.059792	0.058856
288900	898.4790	0.058997	0.058939
289000	898.7900	0.058558	0.058939
289100	899.1010	0.058430	0.059097
289200	899.4120	0.059378	0.059186
289300	899.7230	0.059986	0.059155
289400	900.0340	0.058411	0.059029
289500	900.3450	0.059343	0.059137
289600	900.6560	0.058842	0.059111
289700	900.9670	0.059180	0.058942
289800	901.2780	0.059545	0.058986
289900	901.5890	0.057790	0.058992
290000	901.9000	0.059033	0.058947
290100	902.2110	0.059924	0.058984
290200	902.5220	0.058984	0.059053
290300	902.8330	0.059414	0.059038
290400	903.1440	0.058299	0.059072
290500	903.4550	0.059561	0.059065
290600	903.7660	0.059401	0.058986
290700	904.0770	0.059489	0.059070
290800	904.3880	0.057967	0.058984
290900	904.6990	0.058646	0.058990
291000	905.0100	0.058445	0.058898
291100	905.3210	0.058762	0.058927
291200	905.6320	0.057908	0.058768
291300	905.9430	0.059556	0.058986
291400	906.2540	0.059634	0.059015
291500	906.5650	0.058109	0.058974
291600	906.8760	0.059180	0.058993
291700	907.1870	0.058910	0.059054
291800	907.4980	0.057442	0.058731
291900	907.8090	0.057849	0.058649
292000	908.1200	0.059195	0.058706
292100	908.4310	0.059994	0.058627
292200	908.7420	0.058729	0.058650
292300	909.0530	0.060097	0.058883
292400	909.3640	0.057249	0.058851
292500	909.6750	0.059286	0.058957
292600	909.9860	0.058986	0.059039
292700	910.2970	0.057429	0.058974
292800	910.6080	0.058462	0.058823
292900	910.9190	0.058177	0.058899
293000	911.2300	0.059188	0.058817
293100	911.5410	0.059531	0.058767
293200	911.8520	0.058492	0.058707
293300	912.1630	0.058838	0.058696
293400	912.4740	0.059543	0.058627
293500	912.7850	0.059084	0.058648
293600	913.0960	0.059534	0.058820
293700	913.4070	0.058171	0.058992
293800	913.7180	0.057874	0.059063
293900	914.0290	0.058638	0.059182
294000	914.3400	0.058529	0.059111
294100	914.6510	0.059303	0.059072
294200	914.9620	0.059275	0.059060
294300	915.2730	0.058082	0.059069
294400	915.5840	0.058857	0.058924
294500	915.8950	0.059190	0.058894
294600	916.2060	0.059908	0.058818
294700	916.5170	0.058717	0.058689
294800	916.8280	0.058368	0.058687
294900	917.1390	0.058277	0.058736
295000	917.4500	0.059850	0.058860
295100	917.7610	0.057799	0.058722
295200	918.0720	0.059087	0.058765
295300	918.3830	0.058734	0.058796
295400	918.6940	0.058447	0.058750
295500	919.0050	0.059192	0.058684
295600	919.3160	0.059026	0.058779
295700	919.6270	0.059237	0.058791
295800	919.9380	0.059202	0.058748
295900	920.2490	0.058483	0.058897
296000	920.5600	0.059618	0.059074
296100	920.8710	0.059371	0.059155
296200	921.1820	0.059333	0.059089
296300	921.4930	0.058500	0.059055
296400	921.8040	0.058408	0.058893
296500	922.1150	0.058441	0.058751
296600	922.4260	0.058059	0.058589
296700	922.7370	0.058300	0.058623
296800	923.0480	0.059019	0.058634
296900	923.3590	0.058421	0.058729
297000	923.6700	0.058931	0.058742
297100	923.9810	0.059351	0.058818
297200	924.2920	0.058879	0.058951
297300	924.6030	0.060259	0.059027
297400	924.9140	0.058259	0.058993
297500	925.2250	0.059379	0.058959
297600	925.5360	0.058251	0.058822
297700	925.8470	0.058971	0.058713
297800	926.1580	0.059487	0.058689
297900	926.4690	0.057947	0.058741
298000	926.7800	0.058745	0.058650
298100	927.0910	0.058611	0.058773
298200	927.4020	0.058278	0.058782
298300	927.7130	0.056776	0.058688
298400	928.0240	0.057638	0.058618
298500	928.3350	0.058844	0.058650
298600	928.6460	0.057584	0.058629
298700	928.9570	0.057866	0.058606
298800	929.2680	0.058934	0.058622
298900	929.5790	0.059257	0.058728
299000	929.8900	0.058625	0.058698
299100	930.2010	0.059719	0.058780
299200	930.5120	0.058410	0.058820
299300	930.8230	0.058238	0.058822
299400	931.1340	0.057428	0.058739
299500	931.4450	0.059838	0.058868
299600	931.7560	0.057821	0.058713
299700	932.0670	0.059841	0.058767
299800	932.3780	0.059021	0.058802
299900	932.6890	0.057085	0.058652
300000	933.0000	0.058278	0.058538
300100	933.3110	0.059232	0.058721
300200	933.6220	0.058585	0.058621
300300	933.9330	0.058634	0.058612
300400	934.2440	0.058572	0.058620
300500	934.5550	0.059624	0.058730
300600	934.8660	0.059865	0.058708
300700	935.1770	0.057914	0.058794
300800	935.4880	0.058241	0.058795
300900	935.7990	0.058795	0.058861
301000	936.1100	0.057629	0.058787
301100	936.4210	0.059901	0.058791
301200	936.7320	0.058743	0.058811
301300	937.0430	0.058348	0.058843
301400	937.3540	0.058140	0.058950
301500	937.6650	0.059635	0.059006
301600	937.9760	0.057621	0.058826
301700	938.2870	0.060374	0.058765
301800	938.5980	0.059343	0.058808
301900	938.9090	0.058312	0.058820
302000	939.2200	0.059698	0.058800
302100	939.5310	0.059420	0.058960
302200	939.8420	0.059429	0.058933
302300	940.1530	0.059135	0.058903
302400	940.4640	0.058370	0.058908
302500	940.7750	0.058067	0.058761
302600	941.0860	0.059761	0.058776
302700	941.3970	0.057073	0.058794
302800	941.7080	0.058137	0.058709
302900	942.0190	0.058492	0.058681
303000	942.3300	0.058292	0.058666
303100	942.6410	0.058219	0.058525
303200	942.9520	0.059114	0.058601
303300	943.2630	0.057635	0.058522
303400	943.5740	0.059133	0.058526
303500	943.8850	0.057780	0.058652
303600	944.1960	0.059659	0.058790
303700	944.5070	0.059550	0.058729
303800	944.8180	0.058896	0.058886
303900	945.1290	0.058945	0.058955
304000	945.4400	0.059113	0.059014
304100	945.7510	0.059671	0.058948
304200	946.0620	0.059732	0.058973
304300	946.3730	0.058120	0.059054
304400	946.6840	0.059817	0.059047
304500	946.9950	0.057444	0.058940
304600	947.3060	0.059311	0.058941
304700	947.6170	0.057760	0.058834
304800	947.9280	0.058502	0.058692
304900	948.2390	0.058086	0.058624
305000	948.5500	0.059127	0.058706
305100	948.8610	0.058952	0.058823
305200	949.1720	0.059519	0.058935
305300	949.4830	0.058801	0.058928
305400	949.7940	0.059178	0.058861
305500	950.1050	0.058069	0.058884
305600	950.4160	0.059358	0.058768
305700	950.7270	0.057967	0.058710
305800	951.0380	0.058712	0.058767
305900	951.3490	0.058336	0.058852
306000	951.6600	0.058395	0.058776
306100	951.9710	0.058150	0.058653
306200	952.2820	0.058753	0.058709
306300	952.5930	0.059513	0.058773
306400	952.9040	0.057864	0.058652
306500	953.2150	0.057292	0.058549
306600	953.5260	0.058388	0.058596
306700	953.8370	0.058045	0.058427
306800	954.1480	0.057687	0.058296
306900	954.4590	0.058907	0.058417
307000	954.7700	0.059206	0.058601
307100	955.0810	0.059948	0.058759
307200	955.3920	0.059098	0.058875
307300	955.7030	0.059145	0.058925
307400	956.0140	0.058247	0.058783
307500	956.3250	0.058802	0.058689
307600	956.6360	0.058250	0.058501
307700	956.9470	0.057636	0.058429
307800	957.2580	0.058869	0.058372
307900	957.5690	0.059571	0.058438
308000	957.8800	0.058859	0.058425
308100	958.1910	0.058367	0.058484
308200	958.5020	0.057343	0.058503
308300	958.8130	0.058002	0.058494
308400	959.1240	0.057833	0.058493
308500	959.4350	0.058168	0.058509
308600	959.7460	0.058322	0.058535
308700	960.0570	0.059169	0.058582
308800	960.3680	0.058705	0.058663
308900	960.6790	0.058306	0.058648
309000	960.9900	0.059061	0.058606
309100	961.3010	0.058906	0.058619
309200	961.6120	0.058193	0.058643
309300	961.9230	0.058369	0.058658
309400	962.2340	0.057625	0.058643
309500	962.5450	0.057565	0.058650
309600	962.8560	0.058115	0.058689
309700	963.1670	0.058711	0.058652
309800	963.4780	0.058223	0.058647
309900	963.7890	0.058518	0.058625
310000	964.1000	0.059725	0.058725
310100	964.4110	0.058731	0.058629
310200	964.7220	0.058373	0.058666


==> figures/pgfplots/data/dit_scaling_loss_dit_xL.tsv <==
step	compute_eflops	loss	loss_smooth
0	0.0000	1.936883	1.936883
100	0.6250	1.567985	1.804755
200	1.2500	0.392068	1.369990
300	1.8750	0.235062	1.033607
400	2.5000	0.184742	0.836039
500	3.1250	0.165886	0.660978
600	3.7500	0.155270	0.337394
700	4.3750	0.141674	0.197820
800	5.0000	0.136075	0.167348
900	5.6250	0.135081	0.153308
1000	6.2500	0.118418	0.141953
1100	6.8750	0.114815	0.133678
1200	7.5000	0.109989	0.126041
1300	8.1250	0.114431	0.119858
1400	8.7500	0.102534	0.114003
1500	9.3750	0.104549	0.109792
1600	10.0000	0.101887	0.106289
1700	10.6250	0.101134	0.103584
1800	11.2500	0.095297	0.100667
1900	11.8750	0.095660	0.098798
2000	12.5000	0.091582	0.096826
2100	13.1250	0.091526	0.094912
2200	13.7500	0.090172	0.093408
2300	14.3750	0.091016	0.092546
2400	15.0000	0.088920	0.091465
2500	15.6250	0.090357	0.090607
2600	16.2500	0.088667	0.089925
2700	16.8750	0.088225	0.089306
2800	17.5000	0.088736	0.088482
2900	18.1250	0.085508	0.087941
3000	18.7500	0.086693	0.087407
3100	19.3750	0.083202	0.086757
3200	20.0000	0.085625	0.086399
3300	20.6250	0.086922	0.086092
3400	21.2500	0.084791	0.085689
3500	21.8750	0.085226	0.085334
3600	22.5000	0.082267	0.084895
3700	23.1250	0.081270	0.084265
3800	23.7500	0.082078	0.083685
3900	24.3750	0.086094	0.083326
4000	25.0000	0.082453	0.082913
4100	25.6250	0.081347	0.082659
4200	26.2500	0.082452	0.082306
4300	26.8750	0.080949	0.081946
4400	27.5000	0.081529	0.081544
4500	28.1250	0.080286	0.081161
4600	28.7500	0.079684	0.080831
4700	29.3750	0.079162	0.080616
4800	30.0000	0.080599	0.080391
4900	30.6250	0.079527	0.080021
5000	31.2500	0.078339	0.079898
5100	31.8750	0.078666	0.079769
5200	32.5000	0.079524	0.079545
5300	33.1250	0.079482	0.079370
5400	33.7500	0.078655	0.079322
5500	34.3750	0.078287	0.078868
5600	35.0000	0.079099	0.078618
5700	35.6250	0.077622	0.078357
5800	36.2500	0.078627	0.078024
5900	36.8750	0.077386	0.077684
6000	37.5000	0.077359	0.077740
6100	38.1250	0.079319	0.077726
6200	38.7500	0.077644	0.077616
6300	39.3750	0.077311	0.077732
6400	40.0000	0.076518	0.077661
6500	40.6250	0.075643	0.077218
6600	41.2500	0.074385	0.076660
6700	41.8750	0.074759	0.076328
6800	42.5000	0.076692	0.075987
6900	43.1250	0.075057	0.075685
7000	43.7500	0.074900	0.075691
7100	44.3750	0.075912	0.075756
7200	45.0000	0.075858	0.075634
7300	45.6250	0.074438	0.075436
7400	46.2500	0.074265	0.075370
7500	46.8750	0.074691	0.075205
7600	47.5000	0.076298	0.075072
7700	48.1250	0.073708	0.075018
7800	48.7500	0.075208	0.074876
7900	49.3750	0.073264	0.074750
8000	50.0000	0.074447	0.074491
8100	50.6250	0.075128	0.074297
8200	51.2500	0.074697	0.074235
8300	51.8750	0.073931	0.074129
8400	52.5000	0.074240	0.074060
8500	53.1250	0.073746	0.074092
8600	53.7500	0.073529	0.074051
8700	54.3750	0.072390	0.073750
8800	55.0000	0.073488	0.073674
8900	55.6250	0.073614	0.073483
9000	56.2500	0.071566	0.073397
9100	56.8750	0.072301	0.073205
9200	57.5000	0.073981	0.073201
9300	58.1250	0.072854	0.073034
9400	58.7500	0.072903	0.073036
9500	59.3750	0.073360	0.072867
9600	60.0000	0.072216	0.072719
9700	60.6250	0.072701	0.072683
9800	61.2500	0.072730	0.072720
9900	61.8750	0.071006	0.072470
10000	62.5000	0.073005	0.072538
10100	63.1250	0.072403	0.072540
10200	63.7500	0.070508	0.072273
10300	64.3750	0.073634	0.072207
10400	65.0000	0.070996	0.072005
10500	65.6250	0.070840	0.071683
10600	66.2500	0.070846	0.071593
10700	66.8750	0.072273	0.071623
10800	67.5000	0.072357	0.071352
10900	68.1250	0.072307	0.071438
11000	68.7500	0.071210	0.071473
11100	69.3750	0.071409	0.071382
11200	70.0000	0.070424	0.071253
11300	70.6250	0.069182	0.071127
11400	71.2500	0.071396	0.071049
11500	71.8750	0.070446	0.070932
11600	72.5000	0.069334	0.070879
11700	73.1250	0.070434	0.070782
11800	73.7500	0.070972	0.070822
11900	74.3750	0.070056	0.070701
12000	75.0000	0.070036	0.070572
12100	75.6250	0.069768	0.070328
12200	76.2500	0.072216	0.070326
12300	76.8750	0.071097	0.070170
12400	77.5000	0.069245	0.070104
12500	78.1250	0.070655	0.070056
12600	78.7500	0.069635	0.070093
12700	79.3750	0.070439	0.069964
12800	80.0000	0.071259	0.069961
12900	80.6250	0.071161	0.069872
13000	81.2500	0.069166	0.069773
13100	81.8750	0.069709	0.069736
13200	82.5000	0.069761	0.069639
13300	83.1250	0.070086	0.069561
13400	83.7500	0.070361	0.069628
13500	84.3750	0.068279	0.069530
13600	85.0000	0.069923	0.069493
13700	85.6250	0.069250	0.069577
13800	86.2500	0.070583	0.069438
13900	86.8750	0.070417	0.069359
14000	87.5000	0.069330	0.069496
14100	88.1250	0.069800	0.069380
14200	88.7500	0.068159	0.069089
14300	89.3750	0.068334	0.069040
14400	90.0000	0.069172	0.068858
14500	90.6250	0.070050	0.068736
14600	91.2500	0.069435	0.068720
14700	91.8750	0.068259	0.068663
14800	92.5000	0.068432	0.068684
14900	93.1250	0.068362	0.068665
15000	93.7500	0.068754	0.068531
15100	94.3750	0.067780	0.068460
15200	95.0000	0.067802	0.068497
15300	95.6250	0.067361	0.068299
15400	96.2500	0.067469	0.068158
15500	96.8750	0.068072	0.068127
15600	97.5000	0.068908	0.068135
15700	98.1250	0.068619	0.068134
15800	98.7500	0.067601	0.068022
15900	99.3750	0.067458	0.068124
16000	100.0000	0.067979	0.068005
16100	100.6250	0.067483	0.067771
16200	101.2500	0.067501	0.067692
16300	101.8750	0.067284	0.067705
16400	102.5000	0.068667	0.067613
16500	103.1250	0.067401	0.067763
16600	103.7500	0.067383	0.067706
16700	104.3750	0.066503	0.067617
16800	105.0000	0.067080	0.067638
16900	105.6250	0.066367	0.067559
17000	106.2500	0.066985	0.067379
17100	106.8750	0.068563	0.067427
17200	107.5000	0.067139	0.067549
17300	108.1250	0.064681	0.067409
17400	108.7500	0.066222	0.067260
17500	109.3750	0.068080	0.067116
17600	110.0000	0.066636	0.066981
17700	110.6250	0.065693	0.066672
17800	111.2500	0.066832	0.066756
17900	111.8750	0.066433	0.066825
18000	112.5000	0.067347	0.066809
18100	113.1250	0.067418	0.066834
18200	113.7500	0.067052	0.066926
18300	114.3750	0.066618	0.066802
18400	115.0000	0.065087	0.066615
18500	115.6250	0.066093	0.066581
18600	116.2500	0.066783	0.066412
18700	116.8750	0.065997	0.066251
18800	117.5000	0.065309	0.066241
18900	118.1250	0.065464	0.066202
19000	118.7500	0.066494	0.066194
19100	119.3750	0.066586	0.066431
19200	120.0000	0.066075	0.066454
19300	120.6250	0.065273	0.066258
19400	121.2500	0.066409	0.066340
19500	121.8750	0.066222	0.066168
19600	122.5000	0.065573	0.065769
19700	123.1250	0.067168	0.065772
19800	123.7500	0.066521	0.065946
19900	124.3750	0.065193	0.065733
20000	125.0000	0.066480	0.065736
20100	125.6250	0.067456	0.065998
20200	126.2500	0.066731	0.065976
20300	126.8750	0.066719	0.065867
20400	127.5000	0.067317	0.065963
20500	128.1250	0.066764	0.065967
20600	128.7500	0.065231	0.065882
20700	129.3750	0.066735	0.065921
20800	130.0000	0.067480	0.065855
20900	130.6250	0.064738	0.065804
21000	131.2500	0.067287	0.065869
21100	131.8750	0.064627	0.065750
21200	132.5000	0.065870	0.065520
21300	133.1250	0.064609	0.065452
21400	133.7500	0.064994	0.065441
21500	134.3750	0.065336	0.065433
21600	135.0000	0.063900	0.065260
21700	135.6250	0.066433	0.065446
21800	136.2500	0.066549	0.065451
21900	136.8750	0.064400	0.065275
22000	137.5000	0.063964	0.065068
22100	138.1250	0.065584	0.065170
22200	138.7500	0.065910	0.064994
22300	139.3750	0.064536	0.064873
22400	140.0000	0.065713	0.064893
22500	140.6250	0.063105	0.064752
22600	141.2500	0.064370	0.064598
22700	141.8750	0.065014	0.064532
22800	142.5000	0.065604	0.064572
22900	143.1250	0.064888	0.064585
23000	143.7500	0.063897	0.064572
23100	144.3750	0.064619	0.064579
23200	145.0000	0.064740	0.064624
23300	145.6250	0.063352	0.064545
23400	146.2500	0.064692	0.064596
23500	146.8750	0.064847	0.064722
23600	147.5000	0.065160	0.064678
23700	148.1250	0.064292	0.064564
23800	148.7500	0.064263	0.064453
23900	149.3750	0.065489	0.064379
24000	150.0000	0.064337	0.064330
24100	150.6250	0.064036	0.064292
24200	151.2500	0.064324	0.064211
24300	151.8750	0.063299	0.064303
24400	152.5000	0.064193	0.064158
24500	153.1250	0.064443	0.064027
24600	153.7500	0.063609	0.064077
24700	154.3750	0.063818	0.064104
24800	155.0000	0.063675	0.064076
24900	155.6250	0.063462	0.064182
25000	156.2500	0.064077	0.064190
25100	156.8750	0.062890	0.064124
25200	157.5000	0.063987	0.064048
25300	158.1250	0.064443	0.064049
25400	158.7500	0.064645	0.064003
25500	159.3750	0.062740	0.064001
25600	160.0000	0.063486	0.064004
25700	160.6250	0.063656	0.063981
25800	161.2500	0.064704	0.063982
25900	161.8750	0.062211	0.063869
26000	162.5000	0.062800	0.063886
26100	163.1250	0.064294	0.063850
26200	163.7500	0.062174	0.063680
26300	164.3750	0.063707	0.063439
26400	165.0000	0.063260	0.063443
26500	165.6250	0.063026	0.063310
26600	166.2500	0.062617	0.063186
26700	166.8750	0.063572	0.063374
26800	167.5000	0.063446	0.063554
26900	168.1250	0.062868	0.063440
27000	168.7500	0.063034	0.063465
27100	169.3750	0.063170	0.063445
27200	170.0000	0.062924	0.063370
27300	170.6250	0.063933	0.063337
27400	171.2500	0.063294	0.063356
27500	171.8750	0.062551	0.063192
27600	172.5000	0.062599	0.063270
27700	173.1250	0.063911	0.063247
27800	173.7500	0.063526	0.063127
27900	174.3750	0.063175	0.063087
28000	175.0000	0.063683	0.063307
28100	175.6250	0.063780	0.063265
28200	176.2500	0.063250	0.063219
28300	176.8750	0.063333	0.063126
28400	177.5000	0.062692	0.063003
28500	178.1250	0.063123	0.062877
28600	178.7500	0.062174	0.062831
28700	179.3750	0.062590	0.062816
28800	180.0000	0.063830	0.062855
28900	180.6250	0.063371	0.063062
29000	181.2500	0.063690	0.063105
29100	181.8750	0.063681	0.063096
29200	182.5000	0.062897	0.063125
29300	183.1250	0.062393	0.063058
29400	183.7500	0.063359	0.062989
29500	184.3750	0.065067	0.062984
29600	185.0000	0.062662	0.062994
29700	185.6250	0.063150	0.062947
29800	186.2500	0.062198	0.063064
29900	186.8750	0.062926	0.062933
30000	187.5000	0.063543	0.062888
30100	188.1250	0.062508	0.062837
30200	188.7500	0.063260	0.062738
30300	189.3750	0.061364	0.062524
30400	190.0000	0.062626	0.062595
30500	190.6250	0.062638	0.062548
30600	191.2500	0.061522	0.062422
30700	191.8750	0.061895	0.062498
30800	192.5000	0.062814	0.062585
30900	193.1250	0.062906	0.062536
31000	193.7500	0.062787	0.062283
31100	194.3750	0.062508	0.062354
31200	195.0000	0.063042	0.062311
31300	195.6250	0.061575	0.062311
31400	196.2500	0.062723	0.062230
31500	196.8750	0.062101	0.062316
31600	197.5000	0.061786	0.062195
31700	198.1250	0.062342	0.062059
31800	198.7500	0.062327	0.061982
31900	199.3750	0.060947	0.061951
32000	200.0000	0.061584	0.062075
32100	200.6250	0.062123	0.062140
32200	201.2500	0.061832	0.062164
32300	201.8750	0.061906	0.062200
32400	202.5000	0.061802	0.062134
32500	203.1250	0.062170	0.062034
32600	203.7500	0.063470	0.061994
32700	204.3750	0.061856	0.061896
32800	205.0000	0.061242	0.061753
32900	205.6250	0.059869	0.061745
33000	206.2500	0.061969	0.061676
33100	206.8750	0.061365	0.061642
33200	207.5000	0.062421	0.061761
33300	208.1250	0.061107	0.061755
33400	208.7500	0.062092	0.061772
33500	209.3750	0.061370	0.061678
33600	210.0000	0.061877	0.061707
33700	210.6250	0.062198	0.061545
33800	211.2500	0.059938	0.061448
33900	211.8750	0.062191	0.061422
34000	212.5000	0.060598	0.061452
34100	213.1250	0.062591	0.061370
34200	213.7500	0.061023	0.061363
34300	214.3750	0.061626	0.061339
34400	215.0000	0.060031	0.061256
34500	215.6250	0.061462	0.061251
34600	216.2500	0.062483	0.061272
34700	216.8750	0.062828	0.061334
34800	217.5000	0.061622	0.061504
34900	218.1250	0.060949	0.061519
35000	218.7500	0.061982	0.061464
35100	219.3750	0.061764	0.061344
35200	220.0000	0.062069	0.061396
35300	220.6250	0.061061	0.061354
35400	221.2500	0.062463	0.061391
35500	221.8750	0.059540	0.061344
35600	222.5000	0.061302	0.061174
35700	223.1250	0.061220	0.060972
35800	223.7500	0.061115	0.061031
35900	224.3750	0.061014	0.060955
36000	225.0000	0.058668	0.060895
36100	225.6250	0.061288	0.061086
36200	226.2500	0.061298	0.061129
36300	226.8750	0.061144	0.060982
36400	227.5000	0.061208	0.061055
36500	228.1250	0.059029	0.061070
36600	228.7500	0.061195	0.060979
36700	229.3750	0.059711	0.060991
36800	230.0000	0.061302	0.061110
36900	230.6250	0.059950	0.060935
37000	231.2500	0.060972	0.061037
37100	231.8750	0.060225	0.061044
37200	232.5000	0.061808	0.061010
37300	233.1250	0.060316	0.060840
37400	233.7500	0.059724	0.060829
37500	234.3750	0.061156	0.060667
37600	235.0000	0.060499	0.060679
37700	235.6250	0.062399	0.060746
37800	236.2500	0.060128	0.060784
37900	236.8750	0.059700	0.060862
38000	237.5000	0.060608	0.061043
38100	238.1250	0.060108	0.060856
38200	238.7500	0.061064	0.060692
38300	239.3750	0.061430	0.060650
38400	240.0000	0.059890	0.060583
38500	240.6250	0.060698	0.060505
38600	241.2500	0.060574	0.060678
38700	241.8750	0.060048	0.060487
38800	242.5000	0.060590	0.060392
38900	243.1250	0.061686	0.060449
39000	243.7500	0.060817	0.060349
39100	244.3750	0.060220	0.060356
39200	245.0000	0.059884	0.060377
39300	245.6250	0.061418	0.060355
39400	246.2500	0.061101	0.060358
39500	246.8750	0.060033	0.060409
39600	247.5000	0.059689	0.060338
39700	248.1250	0.060445	0.060490
39800	248.7500	0.059415	0.060350
39900	249.3750	0.060049	0.060207
40000	250.0000	0.060223	0.060223
40100	250.6250	0.060304	0.060125
40200	251.2500	0.060751	0.060041
40300	251.8750	0.060010	0.060205
40400	252.5000	0.060286	0.060366
40500	253.1250	0.059778	0.060262
40600	253.7500	0.061225	0.060324
40700	254.3750	0.060784	0.060322
40800	255.0000	0.059808	0.060198
40900	255.6250	0.060005	0.060081
41000	256.2500	0.060233	0.060085
41100	256.8750	0.059048	0.060018
41200	257.5000	0.061615	0.060011
41300	258.1250	0.060106	0.060044
41400	258.7500	0.060379	0.059986
41500	259.3750	0.059113	0.059837
41600	260.0000	0.060346	0.059789
41700	260.6250	0.060235	0.059775
41800	261.2500	0.059177	0.059720
41900	261.8750	0.060742	0.059734
42000	262.5000	0.060501	0.059896
42100	263.1250	0.059253	0.059909
42200	263.7500	0.059444	0.059850
42300	264.3750	0.059468	0.059888
42400	265.0000	0.059614	0.059904
42500	265.6250	0.059604	0.059793
42600	266.2500	0.058391	0.059687
42700	266.8750	0.059367	0.059687
42800	267.5000	0.058686	0.059521
42900	268.1250	0.058663	0.059497
43000	268.7500	0.059093	0.059488
43100	269.3750	0.058823	0.059484
43200	270.0000	0.059879	0.059510
43300	270.6250	0.059458	0.059546
43400	271.2500	0.059521	0.059337
43500	271.8750	0.059100	0.059293
43600	272.5000	0.057775	0.059350
43700	273.1250	0.058075	0.059196
43800	273.7500	0.059175	0.059205
43900	274.3750	0.058938	0.059312
44000	275.0000	0.059838	0.059458
44100	275.6250	0.058964	0.059473
44200	276.2500	0.058553	0.059582
44300	276.8750	0.059233	0.059669
44400	277.5000	0.058585	0.059556
44500	278.1250	0.059291	0.059401
44600	278.7500	0.059787	0.059505
44700	279.3750	0.058552	0.059351
44800	280.0000	0.059525	0.059275
44900	280.6250	0.058869	0.059371
45000	281.2500	0.059134	0.059386
45100	281.8750	0.059644	0.059193
45200	282.5000	0.060176	0.059318
45300	283.1250	0.059698	0.059345
45400	283.7500	0.059326	0.059349
45500	284.3750	0.059221	0.059392
45600	285.0000	0.058587	0.059434
45700	285.6250	0.060100	0.059375
45800	286.2500	0.059314	0.059231
45900	286.8750	0.058412	0.059175
46000	287.5000	0.059062	0.059025
46100	288.1250	0.058820	0.058959
46200	288.7500	0.059909	0.059055
46300	289.3750	0.059186	0.059118
46400	290.0000	0.057516	0.058981
46500	290.6250	0.057740	0.058954
46600	291.2500	0.058617	0.058883
46700	291.8750	0.059168	0.058758
46800	292.5000	0.058440	0.058660
46900	293.1250	0.058200	0.058675
47000	293.7500	0.058892	0.058752
47100	294.3750	0.058250	0.058730
47200	295.0000	0.059338	0.058869
47300	295.6250	0.060338	0.058953
47400	296.2500	0.059010	0.059018
47500	296.8750	0.058698	0.058991
47600	297.5000	0.058609	0.059019
47700	298.1250	0.059188	0.058851
47800	298.7500	0.058453	0.058764
47900	299.3750	0.059376	0.058736
48000	300.0000	0.058262	0.058677
48100	300.6250	0.057957	0.058633
48200	301.2500	0.057711	0.058677
48300	301.8750	0.059250	0.058749
48400	302.5000	0.058752	0.058645
48500	303.1250	0.058349	0.058654
48600	303.7500	0.057248	0.058569
48700	304.3750	0.058383	0.058502
48800	305.0000	0.058350	0.058448
48900	305.6250	0.058425	0.058562
49000	306.2500	0.057817	0.058488
49100	306.8750	0.059490	0.058517
49200	307.5000	0.059603	0.058597
49300	308.1250	0.058287	0.058539
49400	308.7500	0.057772	0.058425
49500	309.3750	0.058369	0.058397
49600	310.0000	0.058467	0.058492
49700	310.6250	0.058832	0.058383
49800	311.2500	0.057456	0.058372
49900	311.8750	0.059837	0.058600
50000	312.5000	0.058072	0.058663
50100	313.1250	0.058317	0.058601
50200	313.7500	0.058176	0.058525
50300	314.3750	0.058801	0.058540
50400	315.0000	0.058498	0.058341
50500	315.6250	0.057409	0.058173
50600	316.2500	0.057468	0.058095
50700	316.8750	0.057377	0.058130
50800	317.5000	0.058072	0.058112
50900	318.1250	0.058074	0.058096
51000	318.7500	0.058972	0.058234
51100	319.3750	0.057091	0.058241
51200	320.0000	0.057013	0.058200
51300	320.6250	0.058627	0.058117
51400	321.2500	0.058669	0.058152
51500	321.8750	0.057965	0.058136
51600	322.5000	0.058068	0.058113
51700	323.1250	0.058875	0.058086
51800	323.7500	0.059132	0.058144
51900	324.3750	0.058140	0.058048
52000	325.0000	0.057430	0.057891
52100	325.6250	0.057843	0.058015
52200	326.2500	0.058500	0.057986
52300	326.8750	0.058349	0.058099
52400	327.5000	0.057847	0.058111
52500	328.1250	0.057995	0.058186
52600	328.7500	0.058950	0.058101
52700	329.3750	0.056890	0.058000
52800	330.0000	0.059135	0.057982
52900	330.6250	0.057241	0.057979
53000	331.2500	0.057338	0.057932
53100	331.8750	0.057527	0.057914
53200	332.5000	0.058624	0.058089
53300	333.1250	0.056610	0.057930
53400	333.7500	0.058354	0.057873
53500	334.3750	0.058440	0.057942
53600	335.0000	0.058845	0.057933
53700	335.6250	0.057295	0.057892
53800	336.2500	0.057167	0.057830
53900	336.8750	0.057606	0.057911
54000	337.5000	0.058739	0.057898
54100	338.1250	0.058639	0.057850
54200	338.7500	0.057919	0.057858
54300	339.3750	0.057172	0.057936
54400	340.0000	0.057638	0.057919
54500	340.6250	0.057634	0.057871
54600	341.2500	0.058841	0.057978
54700	341.8750	0.057010	0.057828
54800	342.5000	0.058074	0.057855
54900	343.1250	0.057384	0.057668
55000	343.7500	0.058225	0.057805
55100	344.3750	0.058396	0.057673
55200	345.0000	0.057309	0.057655
55300	345.6250	0.058248	0.057506
55400	346.2500	0.058330	0.057655
55500	346.8750	0.056789	0.057540
55600	347.5000	0.057868	0.057545
55700	348.1250	0.057239	0.057585
55800	348.7500	0.057144	0.057575
55900	349.3750	0.059012	0.057631
56000	350.0000	0.056920	0.057545
56100	350.6250	0.056992	0.057448
56200	351.2500	0.057733	0.057429
56300	351.8750	0.057851	0.057446
56400	352.5000	0.057587	0.057181
56500	353.1250	0.057374	0.057070
56600	353.7500	0.057091	0.057129
56700	354.3750	0.057716	0.057296
56800	355.0000	0.058350	0.057292
56900	355.6250	0.058587	0.057478
57000	356.2500	0.057936	0.057606
57100	356.8750	0.057716	0.057572
57200	357.5000	0.056494	0.057532
57300	358.1250	0.057090	0.057535
57400	358.7500	0.057906	0.057411
57500	359.3750	0.057938	0.057325
57600	360.0000	0.056501	0.057274
57700	360.6250	0.057708	0.057186
57800	361.2500	0.057623	0.057216
57900	361.8750	0.057809	0.057109
58000	362.5000	0.056930	0.057161
58100	363.1250	0.057873	0.057265
58200	363.7500	0.057131	0.057232
58300	364.3750	0.056947	0.057133
58400	365.0000	0.057254	0.057231
58500	365.6250	0.057355	0.057299
58600	366.2500	0.057017	0.057188
58700	366.8750	0.057042	0.057250
58800	367.5000	0.057122	0.057274
58900	368.1250	0.057787	0.057220
59000	368.7500	0.056369	0.057029
59100	369.3750	0.056889	0.057001
59200	370.0000	0.056133	0.056867
59300	370.6250	0.057769	0.056916
59400	371.2500	0.056762	0.056981
59500	371.8750	0.056625	0.057007
59600	372.5000	0.057153	0.056964
59700	373.1250	0.056786	0.056912
59800	373.7500	0.057250	0.056846
59900	374.3750	0.058420	0.056844
60000	375.0000	0.055945	0.056740
60100	375.6250	0.057358	0.056760
60200	376.2500	0.056515	0.056742
60300	376.8750	0.056413	0.056697
60400	377.5000	0.057001	0.056635
60500	378.1250	0.056343	0.056714
60600	378.7500	0.056850	0.056803
60700	379.3750	0.056653	0.056868
60800	380.0000	0.057234	0.056958
60900	380.6250	0.057042	0.056932
61000	381.2500	0.058395	0.057005
61100	381.8750	0.056942	0.056922
61200	382.5000	0.057129	0.056999
61300	383.1250	0.056550	0.056908
61400	383.7500	0.055490	0.056890
61500	384.3750	0.055918	0.056835
61600	385.0000	0.055010	0.056764
61700	385.6250	0.055819	0.056585
61800	386.2500	0.056328	0.056644
61900	386.8750	0.055834	0.056718
62000	387.5000	0.056706	0.056668
62100	388.1250	0.057125	0.056765
62200	388.7500	0.056193	0.056818
62300	389.3750	0.057060	0.056806
62400	390.0000	0.057571	0.056737
62500	390.6250	0.056253	0.056707
62600	391.2500	0.056677	0.056659
62700	391.8750	0.055354	0.056602
62800	392.5000	0.056463	0.056563
62900	393.1250	0.056682	0.056467
63000	393.7500	0.056389	0.056550
63100	394.3750	0.055893	0.056457
63200	395.0000	0.055700	0.056512
63300	395.6250	0.056866	0.056499
63400	396.2500	0.056437	0.056725
63500	396.8750	0.057023	0.056638
63600	397.5000	0.056850	0.056705
63700	398.1250	0.056640	0.056672
63800	398.7500	0.057526	0.056671
63900	399.3750	0.055221	0.056422
64000	400.0000	0.057035	0.056506
64100	400.6250	0.056261	0.056506
64200	401.2500	0.056434	0.056502
64300	401.8750	0.056052	0.056407
64400	402.5000	0.057092	0.056455
64500	403.1250	0.055359	0.056262
64600	403.7500	0.056094	0.056255
64700	404.3750	0.056570	0.056197
64800	405.0000	0.056394	0.056115
64900	405.6250	0.055675	0.056131
65000	406.2500	0.056851	0.056352
65100	406.8750	0.056593	0.056349
65200	407.5000	0.055676	0.056214
65300	408.1250	0.054877	0.056254
65400	408.7500	0.056146	0.056273
65500	409.3750	0.056234	0.056111
65600	410.0000	0.056403	0.056055
65700	410.6250	0.055728	0.055986
65800	411.2500	0.055897	0.055950
65900	411.8750	0.055718	0.055836
66000	412.5000	0.056634	0.055869
66100	413.1250	0.056673	0.055976
66200	413.7500	0.056330	0.056197
66300	414.3750	0.054984	0.056290
66400	415.0000	0.055780	0.056318
66500	415.6250	0.056277	0.056240
66600	416.2500	0.055957	0.056201
66700	416.8750	0.055101	0.056049
66800	417.5000	0.056611	0.056017
66900	418.1250	0.055095	0.056023
67000	418.7500	0.057016	0.056038
67100	419.3750	0.057144	0.055946
67200	420.0000	0.056834	0.056121
67300	420.6250	0.055321	0.055923
67400	421.2500	0.056411	0.055930
67500	421.8750	0.056604	0.055959
67600	422.5000	0.055174	0.055782
67700	423.1250	0.055912	0.055592
67800	423.7500	0.055566	0.055717
67900	424.3750	0.055013	0.055704
68000	425.0000	0.056297	0.055628
68100	425.6250	0.055219	0.055748
68200	426.2500	0.056800	0.055896
68300	426.8750	0.055006	0.055925
68400	427.5000	0.056974	0.056019
68500	428.1250	0.056241	0.056042
68600	428.7500	0.055175	0.056083
68700	429.3750	0.055172	0.056005
68800	430.0000	0.055831	0.055954
68900	430.6250	0.055519	0.055800
69000	431.2500	0.056236	0.055797
69100	431.8750	0.055937	0.055811
69200	432.5000	0.055262	0.055698
69300	433.1250	0.054824	0.055720
69400	433.7500	0.057386	0.055800
69500	434.3750	0.054241	0.055659
69600	435.0000	0.055315	0.055550
69700	435.6250	0.055188	0.055673
69800	436.2500	0.056087	0.055726
69900	436.8750	0.055317	0.055715
70000	437.5000	0.055380	0.055900
70100	438.1250	0.055538	0.055929
70200	438.7500	0.055231	0.055860
70300	439.3750	0.057116	0.055782
70400	440.0000	0.053683	0.055625
70500	440.6250	0.056358	0.055619
70600	441.2500	0.055433	0.055591
70700	441.8750	0.056098	0.055630
70800	442.5000	0.053930	0.055489
70900	443.1250	0.055169	0.055451
71000	443.7500	0.056297	0.055405
71100	444.3750	0.054711	0.055390
71200	445.0000	0.055137	0.055320
71300	445.6250	0.056782	0.055536
71400	446.2500	0.055914	0.055591
71500	446.8750	0.054833	0.055555
71600	447.5000	0.054912	0.055444
71700	448.1250	0.054277	0.055509
71800	448.7500	0.056217	0.055489
71900	449.3750	0.056318	0.055521
72000	450.0000	0.055869	0.055469
72100	450.6250	0.055699	0.055612
72200	451.2500	0.055243	0.055622
72300	451.8750	0.055712	0.055466
72400	452.5000	0.056873	0.055473
72500	453.1250	0.055339	0.055468
72600	453.7500	0.055726	0.055451
72700	454.3750	0.054172	0.055291
72800	455.0000	0.054564	0.055297
72900	455.6250	0.055354	0.055313
73000	456.2500	0.054833	0.055208
73100	456.8750	0.054972	0.055098
73200	457.5000	0.056518	0.055327
73300	458.1250	0.054414	0.055317
73400	458.7500	0.055741	0.055279
73500	459.3750	0.055044	0.055409
73600	460.0000	0.054452	0.055420
73700	460.6250	0.054078	0.055229
73800	461.2500	0.054853	0.055189
73900	461.8750	0.055863	0.055239
74000	462.5000	0.055328	0.055228
74100	463.1250	0.054062	0.055222
74200	463.7500	0.054943	0.055237
74300	464.3750	0.056152	0.055291
74400	465.0000	0.055955	0.055221
74500	465.6250	0.054964	0.055024
74600	466.2500	0.054109	0.054979
74700	466.8750	0.054883	0.054985
74800	467.5000	0.055228	0.054881
74900	468.1250	0.055331	0.054899
75000	468.7500	0.053983	0.054915
75100	469.3750	0.055123	0.055028
75200	470.0000	0.055596	0.055010
75300	470.6250	0.054006	0.055043
75400	471.2500	0.054285	0.054974
75500	471.8750	0.054804	0.055054
75600	472.5000	0.055575	0.055058
75700	473.1250	0.055650	0.055033
75800	473.7500	0.055493	0.055071
75900	474.3750	0.053712	0.055059
76000	475.0000	0.054660	0.055170
76100	475.6250	0.055052	0.055176
76200	476.2500	0.053720	0.055062
76300	476.8750	0.054750	0.054962
76400	477.5000	0.056289	0.054994
76500	478.1250	0.055687	0.054859
76600	478.7500	0.053585	0.054703
76700	479.3750	0.054244	0.054716
76800	480.0000	0.053828	0.054716
76900	480.6250	0.054860	0.054691
77000	481.2500	0.054437	0.054779
77100	481.8750	0.055145	0.054894
77200	482.5000	0.054791	0.054972
77300	483.1250	0.054550	0.055023
77400	483.7500	0.056150	0.055127
77500	484.3750	0.054496	0.055008
77600	485.0000	0.054542	0.054967
77700	485.6250	0.053776	0.054862
77800	486.2500	0.055382	0.054817
77900	486.8750	0.055377	0.054646
78000	487.5000	0.055506	0.054669
78100	488.1250	0.054721	0.054704
78200	488.7500	0.055074	0.054812
78300	489.3750	0.054579	0.054815
78400	490.0000	0.054118	0.054836
78500	490.6250	0.054971	0.054840
78600	491.2500	0.056666	0.054803
78700	491.8750	0.054285	0.054757
78800	492.5000	0.055074	0.054753
78900	493.1250	0.053860	0.054762
79000	493.7500	0.055856	0.054783
79100	494.3750	0.055426	0.054725
79200	495.0000	0.054127	0.054741
79300	495.6250	0.052925	0.054671
79400	496.2500	0.053529	0.054597
79500	496.8750	0.053575	0.054472
79600	497.5000	0.053169	0.054385
79700	498.1250	0.053935	0.054354
79800	498.7500	0.054277	0.054347
79900	499.3750	0.054776	0.054500
80000	500.0000	0.055302	0.054470
80100	500.6250	0.054263	0.054530
80200	501.2500	0.054826	0.054439
80300	501.8750	0.054792	0.054507
80400	502.5000	0.054030	0.054337
80500	503.1250	0.054638	0.054389
80600	503.7500	0.054020	0.054317
80700	504.3750	0.053369	0.054246
80800	505.0000	0.054976	0.054231
80900	505.6250	0.052734	0.054245
81000	506.2500	0.053331	0.054102
81100	506.8750	0.054240	0.054104
81200	507.5000	0.053756	0.054199
81300	508.1250	0.054769	0.054287
81400	508.7500	0.054351	0.054273
81500	509.3750	0.052751	0.054351
81600	510.0000	0.053611	0.054273
81700	510.6250	0.054832	0.054397
81800	511.2500	0.054310	0.054284
81900	511.8750	0.053532	0.054179
82000	512.5000	0.054005	0.054152
82100	513.1250	0.055193	0.054325
82200	513.7500	0.053039	0.054127
82300	514.3750	0.052658	0.054022
82400	515.0000	0.053908	0.053961
82500	515.6250	0.053351	0.054030
82600	516.2500	0.053053	0.053900
82700	516.8750	0.053733	0.053923
82800	517.5000	0.054791	0.053993
82900	518.1250	0.053936	0.054007
83000	518.7500	0.054632	0.053968
83100	519.3750	0.054026	0.053968
83200	520.0000	0.054790	0.054042
83300	520.6250	0.054534	0.054055
83400	521.2500	0.054114	0.054168
83500	521.8750	0.053738	0.054129
83600	522.5000	0.054405	0.054293
83700	523.1250	0.053688	0.054247
83800	523.7500	0.054160	0.054232
83900	524.3750	0.054298	0.054218
84000	525.0000	0.054186	0.054232
84100	525.6250	0.053984	0.054013
84200	526.2500	0.054011	0.053977
84300	526.8750	0.053944	0.053887
84400	527.5000	0.053164	0.053775
84500	528.1250	0.053497	0.053758
84600	528.7500	0.053007	0.053793
84700	529.3750	0.054136	0.053706
84800	530.0000	0.053388	0.053671
84900	530.6250	0.054063	0.053720
85000	531.2500	0.053075	0.053622
85100	531.8750	0.053311	0.053627
85200	532.5000	0.054309	0.053692
85300	533.1250	0.053317	0.053781
85400	533.7500	0.053409	0.053868
85500	534.3750	0.053937	0.053941
85600	535.0000	0.053627	0.053906
85700	535.6250	0.054569	0.053871
85800	536.2500	0.052256	0.053775
85900	536.8750	0.054161	0.053721
86000	537.5000	0.053529	0.053666
86100	538.1250	0.055128	0.053677
86200	538.7500	0.053071	0.053569
86300	539.3750	0.053338	0.053601
86400	540.0000	0.053293	0.053519
86500	540.6250	0.054343	0.053486
86600	541.2500	0.054350	0.053492
86700	541.8750	0.054416	0.053534
86800	542.5000	0.053356	0.053524
86900	543.1250	0.053652	0.053573
87000	543.7500	0.054413	0.053692
87100	544.3750	0.054528	0.053743
87200	545.0000	0.053631	0.053800
87300	545.6250	0.053294	0.053692
87400	546.2500	0.053981	0.053619
87500	546.8750	0.053854	0.053542
87600	547.5000	0.053922	0.053495
87700	548.1250	0.054158	0.053554
87800	548.7500	0.054007	0.053663
87900	549.3750	0.053710	0.053696
88000	550.0000	0.052834	0.053683
88100	550.6250	0.053894	0.053570
88200	551.2500	0.054146	0.053557
88300	551.8750	0.053176	0.053639
88400	552.5000	0.054778	0.053578
88500	553.1250	0.053324	0.053616
88600	553.7500	0.053497	0.053708
88700	554.3750	0.052025	0.053590
88800	555.0000	0.054361	0.053510
88900	555.6250	0.054124	0.053586
89000	556.2500	0.053767	0.053533
89100	556.8750	0.053465	0.053470
89200	557.5000	0.053090	0.053474
89300	558.1250	0.054096	0.053402
89400	558.7500	0.052270	0.053406
89500	559.3750	0.053909	0.053420
89600	560.0000	0.053900	0.053375
89700	560.6250	0.052918	0.053342
89800	561.2500	0.053514	0.053368
89900	561.8750	0.053716	0.053345
90000	562.5000	0.053534	0.053319
90100	563.1250	0.054259	0.053380
90200	563.7500	0.053397	0.053462
90300	564.3750	0.052572	0.053395
90400	565.0000	0.053422	0.053263
90500	565.6250	0.052627	0.053225
90600	566.2500	0.053583	0.053348
90700	566.8750	0.053249	0.053265
90800	567.5000	0.052592	0.053252
90900	568.1250	0.053378	0.053356
91000	568.7500	0.052747	0.053454
91100	569.3750	0.053041	0.053214
91200	570.0000	0.052284	0.053268
91300	570.6250	0.052945	0.053325
91400	571.2500	0.052752	0.053237
91500	571.8750	0.053215	0.053112
91600	572.5000	0.053547	0.053138
91700	573.1250	0.052722	0.053150
91800	573.7500	0.052948	0.053108
91900	574.3750	0.053613	0.053117
92000	575.0000	0.052106	0.053102
92100	575.6250	0.053489	0.053095
92200	576.2500	0.052668	0.053012
92300	576.8750	0.052529	0.053057
92400	577.5000	0.052564	0.053008
92500	578.1250	0.052366	0.053008
92600	578.7500	0.052507	0.053062
92700	579.3750	0.053682	0.053062
92800	580.0000	0.052967	0.053029
92900	580.6250	0.054849	0.053095
93000	581.2500	0.053078	0.053148
93100	581.8750	0.054459	0.053229
93200	582.5000	0.052389	0.053221
93300	583.1250	0.051782	0.053113
93400	583.7500	0.053278	0.053079
93500	584.3750	0.053293	0.052998
93600	585.0000	0.052546	0.052870
93700	585.6250	0.053673	0.052829
93800	586.2500	0.052928	0.052830
93900	586.8750	0.053432	0.052836
94000	587.5000	0.052775	0.052911
94100	588.1250	0.053694	0.052783
94200	588.7500	0.052228	0.052772
94300	589.3750	0.053389	0.052820
94400	590.0000	0.053874	0.052837
94500	590.6250	0.053353	0.052711
94600	591.2500	0.053226	0.052840
94700	591.8750	0.052891	0.052858
94800	592.5000	0.052920	0.052909
94900	593.1250	0.053406	0.052877
95000	593.7500	0.052824	0.053003
95100	594.3750	0.053767	0.052995
95200	595.0000	0.052208	0.052917
95300	595.6250	0.052999	0.052834
95400	596.2500	0.052508	0.052849
95500	596.8750	0.052449	0.052797
95600	597.5000	0.053094	0.052787
95700	598.1250	0.053262	0.052792
95800	598.7500	0.053150	0.052817
95900	599.3750	0.053130	0.052796
96000	600.0000	0.053046	0.052732
96100	600.6250	0.053083	0.052745
96200	601.2500	0.052909	0.052848
96300	601.8750	0.052495	0.052819
96400	602.5000	0.052002	0.052733
96500	603.1250	0.052018	0.052716
96600	603.7500	0.052495	0.052679
96700	604.3750	0.053214	0.052641
96800	605.0000	0.052958	0.052622
96900	605.6250	0.052757	0.052658
97000	606.2500	0.051861	0.052695
97100	606.8750	0.053507	0.052629
97200	607.5000	0.052749	0.052545
97300	608.1250	0.052169	0.052572
97400	608.7500	0.051710	0.052575
97500	609.3750	0.051751	0.052479
97600	610.0000	0.053361	0.052524
97700	610.6250	0.051857	0.052519
97800	611.2500	0.052438	0.052406
97900	611.8750	0.051945	0.052360
98000	612.5000	0.051245	0.052351
98100	613.1250	0.054728	0.052423
98200	613.7500	0.053185	0.052596
98300	614.3750	0.052806	0.052619
98400	615.0000	0.052688	0.052613
98500	615.6250	0.051203	0.052644
98600	616.2500	0.053003	0.052409
98700	616.8750	0.053550	0.052326
98800	617.5000	0.052694	0.052304
98900	618.1250	0.051258	0.052331
99000	618.7500	0.053392	0.052409
99100	619.3750	0.052651	0.052443
99200	620.0000	0.051853	0.052403
99300	620.6250	0.052700	0.052523
99400	621.2500	0.052374	0.052504
99500	621.8750	0.051357	0.052446
99600	622.5000	0.051895	0.052488
99700	623.1250	0.053430	0.052380
99800	623.7500	0.053393	0.052354
99900	624.3750	0.052960	0.052383
100000	625.0000	0.052167	0.052327
100100	625.6250	0.051914	0.052249
100200	626.2500	0.052119	0.052263
100300	626.8750	0.051754	0.052187
100400	627.5000	0.051234	0.052027
100500	628.1250	0.052641	0.052051
100600	628.7500	0.052508	0.052119
100700	629.3750	0.052071	0.052203
100800	630.0000	0.053629	0.052191
100900	630.6250	0.051915	0.052287
101000	631.2500	0.051739	0.052283
101100	631.8750	0.052211	0.052265
101200	632.5000	0.052352	0.052291
101300	633.1250	0.052315	0.052258
101400	633.7500	0.052350	0.052233
101500	634.3750	0.051863	0.052252
101600	635.0000	0.052360	0.052278
101700	635.6250	0.050729	0.052176
101800	636.2500	0.051741	0.052209
101900	636.8750	0.051464	0.052194
102000	637.5000	0.051754	0.052175
102100	638.1250	0.053364	0.052165
102200	638.7500	0.051917	0.052135
102300	639.3750	0.051694	0.052065
102400	640.0000	0.052422	0.052087
102500	640.6250	0.052966	0.052082
102600	641.2500	0.053198	0.052078
102700	641.8750	0.051423	0.052040
102800	642.5000	0.052586	0.052176
102900	643.1250	0.050142	0.052089
103000	643.7500	0.052562	0.052142
103100	644.3750	0.051775	0.052056
103200	645.0000	0.051827	0.052118
103300	645.6250	0.052307	0.052120
103400	646.2500	0.051478	0.052145
103500	646.8750	0.051897	0.052029
103600	647.5000	0.051456	0.052046
103700	648.1250	0.051699	0.052104
103800	648.7500	0.051725	0.051923
103900	649.3750	0.052248	0.051985
104000	650.0000	0.051264	0.051956
104100	650.6250	0.051980	0.052062
104200	651.2500	0.052523	0.051906
104300	651.8750	0.052469	0.051939
104400	652.5000	0.051926	0.051834
104500	653.1250	0.052005	0.051829
104600	653.7500	0.051361	0.051659
104700	654.3750	0.051983	0.051746
104800	655.0000	0.052139	0.051756
104900	655.6250	0.052355	0.051736
105000	656.2500	0.052856	0.051859
105100	656.8750	0.052461	0.052003
105200	657.5000	0.051791	0.052036
105300	658.1250	0.050710	0.052007
105400	658.7500	0.051249	0.052116
105500	659.3750	0.051418	0.052029
105600	660.0000	0.050720	0.051917
105700	660.6250	0.050953	0.051741
105800	661.2500	0.051722	0.051660
105900	661.8750	0.053256	0.051590
106000	662.5000	0.052685	0.051499
106100	663.1250	0.052545	0.051512
106200	663.7500	0.052562	0.051549
106300	664.3750	0.051116	0.051640
106400	665.0000	0.050498	0.051607
106500	665.6250	0.050815	0.051674
106600	666.2500	0.052091	0.051632
106700	666.8750	0.051220	0.051578
106800	667.5000	0.050468	0.051515
106900	668.1250	0.051050	0.051416
107000	668.7500	0.052010	0.051427
107100	669.3750	0.052095	0.051467
107200	670.0000	0.051952	0.051501
107300	670.6250	0.051166	0.051583
107400	671.2500	0.051703	0.051757
107500	671.8750	0.051131	0.051712
107600	672.5000	0.051383	0.051695
107700	673.1250	0.051944	0.051804
107800	673.7500	0.051323	0.051768
107900	674.3750	0.052300	0.051684
108000	675.0000	0.051010	0.051661
108100	675.6250	0.052127	0.051649
108200	676.2500	0.051338	0.051517
108300	676.8750	0.050223	0.051461
108400	677.5000	0.050361	0.051416
108500	678.1250	0.051513	0.051429
108600	678.7500	0.051123	0.051400
108700	679.3750	0.051454	0.051391
108800	680.0000	0.051289	0.051325
108900	680.6250	0.052801	0.051359
109000	681.2500	0.051795	0.051348
109100	681.8750	0.051744	0.051342
109200	682.5000	0.052534	0.051356
109300	683.1250	0.050907	0.051310
109400	683.7500	0.050096	0.051277
109500	684.3750	0.051215	0.051235
109600	685.0000	0.052028	0.051356
109700	685.6250	0.050919	0.051374
109800	686.2500	0.050445	0.051410
109900	686.8750	0.050300	0.051335
110000	687.5000	0.051618	0.051385
110100	688.1250	0.049913	0.051162
110200	688.7500	0.051327	0.051254
110300	689.3750	0.051496	0.051396
110400	690.0000	0.050499	0.051467
110500	690.6250	0.051671	0.051541
110600	691.2500	0.051126	0.051547
110700	691.8750	0.050762	0.051385
110800	692.5000	0.050746	0.051342
110900	693.1250	0.050835	0.051308
111000	693.7500	0.051140	0.051211
111100	694.3750	0.050927	0.051287
111200	695.0000	0.050353	0.051223
111300	695.6250	0.051930	0.051181
111400	696.2500	0.050683	0.051190
111500	696.8750	0.050957	0.051007
111600	697.5000	0.050837	0.050948
111700	698.1250	0.052348	0.051054
111800	698.7500	0.050850	0.051093
111900	699.3750	0.049851	0.051012
112000	700.0000	0.051710	0.051121
112100	700.6250	0.050083	0.051165
112200	701.2500	0.051815	0.051245
112300	701.8750	0.050625	0.051107
112400	702.5000	0.050571	0.051137
112500	703.1250	0.051409	0.051133
112600	703.7500	0.051141	0.051094
112700	704.3750	0.051060	0.050970
112800	705.0000	0.050101	0.050997
112900	705.6250	0.051096	0.050986
113000	706.2500	0.050365	0.050937
113100	706.8750	0.050723	0.050914
113200	707.5000	0.051096	0.050916
113300	708.1250	0.049952	0.050842
113400	708.7500	0.050587	0.050801
113500	709.3750	0.050965	0.050832
113600	710.0000	0.051758	0.050840
113700	710.6250	0.051182	0.050810
113800	711.2500	0.051456	0.050889
113900	711.8750	0.049963	0.050947
114000	712.5000	0.050106	0.050981
114100	713.1250	0.050728	0.050925
114200	713.7500	0.050881	0.050903
114300	714.3750	0.051418	0.051012
114400	715.0000	0.050824	0.051073
114500	715.6250	0.050806	0.050987
114600	716.2500	0.050951	0.051074
114700	716.8750	0.051021	0.051105
114800	717.5000	0.049711	0.050864
114900	718.1250	0.052173	0.050921
115000	718.7500	0.050310	0.050888
115100	719.3750	0.051369	0.050878
115200	720.0000	0.051760	0.050964
115300	720.6250	0.050651	0.051071
115400	721.2500	0.051425	0.050840
115500	721.8750	0.051058	0.050900
115600	722.5000	0.051586	0.050927
115700	723.1250	0.050782	0.050718
115800	723.7500	0.050113	0.050697
115900	724.3750	0.051920	0.050774
116000	725.0000	0.050510	0.050578
116100	725.6250	0.050379	0.050454
116200	726.2500	0.051077	0.050534
116300	726.8750	0.050406	0.050466
116400	727.5000	0.050025	0.050337
116500	728.1250	0.050252	0.050574
116600	728.7500	0.051257	0.050601
116700	729.3750	0.050430	0.050582
116800	730.0000	0.051544	0.050702
116900	730.6250	0.052111	0.050951
117000	731.2500	0.050501	0.050847
117100	731.8750	0.050090	0.050795
117200	732.5000	0.049545	0.050788
117300	733.1250	0.051337	0.050817
117400	733.7500	0.049484	0.050613
117500	734.3750	0.050376	0.050602
117600	735.0000	0.050782	0.050580
117700	735.6250	0.051342	0.050707
117800	736.2500	0.050483	0.050627
117900	736.8750	0.051406	0.050689
118000	737.5000	0.050505	0.050808
118100	738.1250	0.049201	0.050840
118200	738.7500	0.051241	0.050681
118300	739.3750	0.050387	0.050599
118400	740.0000	0.050426	0.050641
118500	740.6250	0.051049	0.050527
118600	741.2500	0.050611	0.050463
118700	741.8750	0.051487	0.050487
118800	742.5000	0.051253	0.050569
118900	743.1250	0.050836	0.050447
119000	743.7500	0.050221	0.050445
119100	744.3750	0.050848	0.050548
119200	745.0000	0.049498	0.050466
119300	745.6250	0.049051	0.050284
119400	746.2500	0.050444	0.050269
119500	746.8750	0.051431	0.050361
119600	747.5000	0.050508	0.050273
119700	748.1250	0.050394	0.050402
119800	748.7500	0.050699	0.050631
119900	749.3750	0.050468	0.050670
120000	750.0000	0.050983	0.050601
120100	750.6250	0.049391	0.050701
120200	751.2500	0.049745	0.050656
120300	751.8750	0.051078	0.050472
120400	752.5000	0.050145	0.050468
120500	753.1250	0.050415	0.050476
120600	753.7500	0.050182	0.050357
120700	754.3750	0.050044	0.050267
120800	755.0000	0.050125	0.050248
120900	755.6250	0.049475	0.050216
121000	756.2500	0.050056	0.050161
121100	756.8750	0.050523	0.050122
121200	757.5000	0.049938	0.050216
121300	758.1250	0.049934	0.050309
121400	758.7500	0.051175	0.050297
121500	759.3750	0.050101	0.050244
121600	760.0000	0.049428	0.050251
121700	760.6250	0.050359	0.050256
121800	761.2500	0.050429	0.050245
121900	761.8750	0.050484	0.050262
122000	762.5000	0.049922	0.050280
122100	763.1250	0.049288	0.050243
122200	763.7500	0.050065	0.050139
122300	764.3750	0.049836	0.050065
122400	765.0000	0.050511	0.049986
122500	765.6250	0.049676	0.049958
122600	766.2500	0.052279	0.050112
122700	766.8750	0.049716	0.050108
122800	767.5000	0.049754	0.050030
122900	768.1250	0.050190	0.050114
123000	768.7500	0.050650	0.050104
123100	769.3750	0.049822	0.050015
123200	770.0000	0.050671	0.050070
123300	770.6250	0.050940	0.050231
123400	771.2500	0.049583	0.050152
123500	771.8750	0.050232	0.050132
123600	772.5000	0.050554	0.050094
123700	773.1250	0.051113	0.050035
123800	773.7500	0.050358	0.049913
123900	774.3750	0.049975	0.049949
124000	775.0000	0.049586	0.049926
124100	775.6250	0.050557	0.049904
124200	776.2500	0.050117	0.049991
124300	776.8750	0.050054	0.050055
124400	777.5000	0.049391	0.050094
124500	778.1250	0.049571	0.050194
124600	778.7500	0.050557	0.050247
124700	779.3750	0.049966	0.050150
124800	780.0000	0.050171	0.050207
124900	780.6250	0.050683	0.050154
125000	781.2500	0.049110	0.050074
125100	781.8750	0.050564	0.050107
125200	782.5000	0.049994	0.050003
125300	783.1250	0.049957	0.049878
125400	783.7500	0.049944	0.049840
125500	784.3750	0.049101	0.049886
125600	785.0000	0.048995	0.049710
125700	785.6250	0.050296	0.049808
125800	786.2500	0.051099	0.049810
125900	786.8750	0.049361	0.049856
126000	787.5000	0.051107	0.049832
126100	788.1250	0.050194	0.050043
126200	788.7500	0.048979	0.049980
126300	789.3750	0.049722	0.050000
126400	790.0000	0.049714	0.049958
126500	790.6250	0.049329	0.049886
126600	791.2500	0.049540	0.049568
126700	791.8750	0.050230	0.049624
126800	792.5000	0.048580	0.049547
126900	793.1250	0.049731	0.049633
127000	793.7500	0.049887	0.049644
127100	794.3750	0.048752	0.049762
127200	795.0000	0.050538	0.049731
127300	795.6250	0.049904	0.049711
127400	796.2500	0.048563	0.049593
127500	796.8750	0.049044	0.049631
127600	797.5000	0.049687	0.049639
127700	798.1250	0.050136	0.049669
127800	798.7500	0.049238	0.049667
127900	799.3750	0.049791	0.049756
128000	800.0000	0.049376	0.049704
128100	800.6250	0.050044	0.049787
128200	801.2500	0.049779	0.049696
128300	801.8750	0.049306	0.049693
128400	802.5000	0.049651	0.049544
128500	803.1250	0.049865	0.049522
128600	803.7500	0.049377	0.049476
128700	804.3750	0.049712	0.049508
128800	805.0000	0.048879	0.049481
128900	805.6250	0.050630	0.049559
129000	806.2500	0.049201	0.049616
129100	806.8750	0.049974	0.049546
129200	807.5000	0.049907	0.049561
129300	808.1250	0.049686	0.049665
129400	808.7500	0.050234	0.049671
129500	809.3750	0.049278	0.049597
129600	810.0000	0.049106	0.049668
129700	810.6250	0.049789	0.049620
129800	811.2500	0.048470	0.049559
129900	811.8750	0.050093	0.049550
130000	812.5000	0.049675	0.049609
130100	813.1250	0.050825	0.049621
130200	813.7500	0.049990	0.049607
130300	814.3750	0.050202	0.049682
130400	815.0000	0.048154	0.049601
130500	815.6250	0.050533	0.049585
130600	816.2500	0.049572	0.049549
130700	816.8750	0.048957	0.049592
130800	817.5000	0.049355	0.049501
130900	818.1250	0.048995	0.049535
131000	818.7500	0.049552	0.049569
131100	819.3750	0.049047	0.049480
131200	820.0000	0.050800	0.049531
131300	820.6250	0.048595	0.049466
131400	821.2500	0.050415	0.049489
131500	821.8750	0.049227	0.049480
131600	822.5000	0.048623	0.049442
131700	823.1250	0.049805	0.049287
131800	823.7500	0.049002	0.049282
131900	824.3750	0.049598	0.049205
132000	825.0000	0.049712	0.049094
132100	825.6250	0.049135	0.049232
132200	826.2500	0.049360	0.049223
132300	826.8750	0.048606	0.049194
132400	827.5000	0.050531	0.049331
132500	828.1250	0.047913	0.049201
132600	828.7500	0.048949	0.049094
132700	829.3750	0.048902	0.049006
132800	830.0000	0.049645	0.049141
132900	830.6250	0.048660	0.048951
133000	831.2500	0.049101	0.049165
133100	831.8750	0.049329	0.049243
133200	832.5000	0.050099	0.049367
133300	833.1250	0.049313	0.049294
133400	833.7500	0.049456	0.049305
133500	834.3750	0.049206	0.049265
133600	835.0000	0.049402	0.049133
133700	835.6250	0.049560	0.049165
133800	836.2500	0.049557	0.049322
133900	836.8750	0.049150	0.049325
134000	837.5000	0.048258	0.049295
134100	838.1250	0.050026	0.049338
134200	838.7500	0.048987	0.049291
134300	839.3750	0.048409	0.049143
134400	840.0000	0.048919	0.049146
134500	840.6250	0.049425	0.049188
134600	841.2500	0.048754	0.049074
134700	841.8750	0.050633	0.049190
134800	842.5000	0.048845	0.049178
134900	843.1250	0.049201	0.049118
135000	843.7500	0.048135	0.048952
135100	844.3750	0.049770	0.049088
135200	845.0000	0.049042	0.048941
135300	845.6250	0.047588	0.048891
135400	846.2500	0.050674	0.049057
135500	846.8750	0.048948	0.049182
135600	847.5000	0.048540	0.049091
135700	848.1250	0.049363	0.049146
135800	848.7500	0.047437	0.049117
135900	849.3750	0.048574	0.048947
136000	850.0000	0.048396	0.048918
136100	850.6250	0.048558	0.048951
136200	851.2500	0.049185	0.048874
136300	851.8750	0.048941	0.048898
136400	852.5000	0.049049	0.048986
136500	853.1250	0.048934	0.048941
136600	853.7500	0.049792	0.049059
136700	854.3750	0.048490	0.049056
136800	855.0000	0.050133	0.049099
136900	855.6250	0.048919	0.049017
137000	856.2500	0.048874	0.048983
137100	856.8750	0.048564	0.048829
137200	857.5000	0.049528	0.048893
137300	858.1250	0.048799	0.048849
137400	858.7500	0.048863	0.048813
137500	859.3750	0.048240	0.048799
137600	860.0000	0.049468	0.048774
137700	860.6250	0.048681	0.048635
137800	861.2500	0.049591	0.048688
137900	861.8750	0.047704	0.048695
138000	862.5000	0.048402	0.048752
138100	863.1250	0.048186	0.048781
138200	863.7500	0.048227	0.048812
138300	864.3750	0.048152	0.048692
138400	865.0000	0.048375	0.048708
138500	865.6250	0.048024	0.048712
138600	866.2500	0.048984	0.048705
138700	866.8750	0.048665	0.048692
138800	867.5000	0.049124	0.048747
138900	868.1250	0.048994	0.048770
139000	868.7500	0.050086	0.048858
139100	869.3750	0.048749	0.048771
139200	870.0000	0.048272	0.048772
139300	870.6250	0.048328	0.048750
139400	871.2500	0.049355	0.048756
139500	871.8750	0.049331	0.048606
139600	872.5000	0.047841	0.048603
139700	873.1250	0.048743	0.048632
139800	873.7500	0.048519	0.048660
139900	874.3750	0.046671	0.048551
140000	875.0000	0.048057	0.048452
140100	875.6250	0.049048	0.048628
140200	876.2500	0.049838	0.048705
140300	876.8750	0.048988	0.048694
140400	877.5000	0.049233	0.048774
140500	878.1250	0.049164	0.048845
140600	878.7500	0.047449	0.048613
140700	879.3750	0.048576	0.048517
140800	880.0000	0.047439	0.048431
140900	880.6250	0.046839	0.048343
141000	881.2500	0.048358	0.048353
141100	881.8750	0.049254	0.048646
141200	882.5000	0.048445	0.048586
141300	883.1250	0.048927	0.048630
141400	883.7500	0.047890	0.048716
141500	884.3750	0.048057	0.048704
141600	885.0000	0.048209	0.048518
141700	885.6250	0.048110	0.048541
141800	886.2500	0.049365	0.048606
141900	886.8750	0.048290	0.048580
142000	887.5000	0.050121	0.048685
142100	888.1250	0.047603	0.048646
142200	888.7500	0.046905	0.048536
142300	889.3750	0.049291	0.048507
142400	890.0000	0.048509	0.048507
142500	890.6250	0.048879	0.048343
142600	891.2500	0.048442	0.048397
142700	891.8750	0.048790	0.048584
142800	892.5000	0.048740	0.048501
142900	893.1250	0.049361	0.048561
143000	893.7500	0.048012	0.048566
143100	894.3750	0.048325	0.048439
143200	895.0000	0.048571	0.048318
143300	895.6250	0.048121	0.048302
143400	896.2500	0.047346	0.048232
143500	896.8750	0.048438	0.048236
143600	897.5000	0.049476	0.048358
143700	898.1250	0.047445	0.048358
143800	898.7500	0.048494	0.048294
143900	899.3750	0.047971	0.048350
144000	900.0000	0.047417	0.048339
144100	900.6250	0.049169	0.048250
144200	901.2500	0.048230	0.048269
144300	901.8750	0.048766	0.048331
144400	902.5000	0.048441	0.048375
144500	903.1250	0.047465	0.048363
144600	903.7500	0.049021	0.048348
144700	904.3750	0.048821	0.048339
144800	905.0000	0.048848	0.048397
144900	905.6250	0.047813	0.048244
145000	906.2500	0.048475	0.048331
145100	906.8750	0.048653	0.048377
145200	907.5000	0.047645	0.048264
145300	908.1250	0.048857	0.048264
145400	908.7500	0.048937	0.048344
145500	909.3750	0.047940	0.048367
145600	910.0000	0.047752	0.048306
145700	910.6250	0.048426	0.048400
145800	911.2500	0.048084	0.048253
145900	911.8750	0.048982	0.048212
146000	912.5000	0.048256	0.048118
146100	913.1250	0.047754	0.048160
146200	913.7500	0.048192	0.048174
146300	914.3750	0.047886	0.048263
146400	915.0000	0.047882	0.048225
146500	915.6250	0.047869	0.048134
146600	916.2500	0.048842	0.048252
146700	916.8750	0.048370	0.048282
146800	917.5000	0.048074	0.048148
146900	918.1250	0.048471	0.048203
147000	918.7500	0.048115	0.048349
147100	919.3750	0.047049	0.048225
147200	920.0000	0.046917	0.048063
147300	920.6250	0.048341	0.048180
147400	921.2500	0.047450	0.048142
147500	921.8750	0.047796	0.047940
147600	922.5000	0.047961	0.047785
147700	923.1250	0.046738	0.047794
147800	923.7500	0.047604	0.047818
147900	924.3750	0.047203	0.047666
148000	925.0000	0.048044	0.047813
148100	925.6250	0.047328	0.047941
148200	926.2500	0.047935	0.048061
148300	926.8750	0.047706	0.048083
148400	927.5000	0.048183	0.048071
148500	928.1250	0.048269	0.048055
148600	928.7500	0.048621	0.048132
148700	929.3750	0.048086	0.048108
148800	930.0000	0.048361	0.048118
148900	930.6250	0.048475	0.048198
149000	931.2500	0.046419	0.048160
149100	931.8750	0.048058	0.048064
149200	932.5000	0.048334	0.047965
149300	933.1250	0.046754	0.047846
149400	933.7500	0.048288	0.047940
149500	934.3750	0.048992	0.047982
149600	935.0000	0.046938	0.047996
149700	935.6250	0.047631	0.047985
149800	936.2500	0.047476	0.047998
149900	936.8750	0.048327	0.047940
150000	937.5000	0.047964	0.047866
150100	938.1250	0.046804	0.047819
150200	938.7500	0.048599	0.047862
150300	939.3750	0.047813	0.047887
150400	940.0000	0.048784	0.047857
150500	940.6250	0.047933	0.047854
150600	941.2500	0.048031	0.047865
150700	941.8750	0.047994	0.047871
150800	942.5000	0.048222	0.047914
150900	943.1250	0.047764	0.047908
151000	943.7500	0.047185	0.047941
151100	944.3750	0.047743	0.048004
151200	945.0000	0.047698	0.047925
151300	945.6250	0.046655	0.047835
151400	946.2500	0.047789	0.047855
151500	946.8750	0.047079	0.047807
151600	947.5000	0.048092	0.047677
151700	948.1250	0.046597	0.047679
151800	948.7500	0.048304	0.047664
151900	949.3750	0.047506	0.047555
152000	950.0000	0.047138	0.047479
152100	950.6250	0.048438	0.047560
152200	951.2500	0.048437	0.047669
152300	951.8750	0.047799	0.047593
152400	952.5000	0.048387	0.047716
152500	953.1250	0.047177	0.047752
152600	953.7500	0.047191	0.047805
152700	954.3750	0.048188	0.047775
152800	955.0000	0.048624	0.047883
152900	955.6250	0.048146	0.047877
153000	956.2500	0.047743	0.047906
153100	956.8750	0.047575	0.047863
153200	957.5000	0.047511	0.047834
153300	958.1250	0.046182	0.047701
153400	958.7500	0.047333	0.047604
153500	959.3750	0.047057	0.047674
153600	960.0000	0.047070	0.047609
153700	960.6250	0.047431	0.047521
153800	961.2500	0.048051	0.047733
153900	961.8750	0.047623	0.047829
154000	962.5000	0.047943	0.047874
154100	963.1250	0.048035	0.047995
154200	963.7500	0.047232	0.047941
154300	964.3750	0.047396	0.047849
154400	965.0000	0.046816	0.047697
154500	965.6250	0.047621	0.047567
154600	966.2500	0.046683	0.047372
154700	966.8750	0.048709	0.047541
154800	967.5000	0.047409	0.047455
154900	968.1250	0.045736	0.047408
155000	968.7500	0.048729	0.047495
155100	969.3750	0.047383	0.047515
155200	970.0000	0.048654	0.047553
155300	970.6250	0.047135	0.047602
155400	971.2500	0.047917	0.047634
155500	971.8750	0.048834	0.047445
155600	972.5000	0.047108	0.047360
155700	973.1250	0.047477	0.047175
155800	973.7500	0.047624	0.047197
155900	974.3750	0.046569	0.047253
156000	975.0000	0.047250	0.047307
156100	975.6250	0.046763	0.047362
156200	976.2500	0.047428	0.047400
156300	976.8750	0.046988	0.047275
156400	977.5000	0.047415	0.047315
156500	978.1250	0.047217	0.047373
156600	978.7500	0.048211	0.047354
156700	979.3750	0.047468	0.047445
156800	980.0000	0.047082	0.047502
156900	980.6250	0.046933	0.047397
157000	981.2500	0.047565	0.047372
157100	981.8750	0.047405	0.047417
157200	982.5000	0.046674	0.047264
157300	983.1250	0.047062	0.047261
157400	983.7500	0.047227	0.047245
157500	984.3750	0.047001	0.047235
157600	985.0000	0.048015	0.047215
157700	985.6250	0.047420	0.047234
157800	986.2500	0.046949	0.047177
157900	986.8750	0.046615	0.047235
158000	987.5000	0.048289	0.047332
158100	988.1250	0.046994	0.047314
158200	988.7500	0.047589	0.047338
158300	989.3750	0.046721	0.047387
158400	990.0000	0.047391	0.047394
158500	990.6250	0.047642	0.047316
158600	991.2500	0.046554	0.047344
158700	991.8750	0.046646	0.047315
158800	992.5000	0.047858	0.047273
158900	993.1250	0.048119	0.047355
159000	993.7500	0.047626	0.047319
159100	994.3750	0.047945	0.047389
159200	995.0000	0.047279	0.047532
159300	995.6250	0.046598	0.047511
159400	996.2500	0.047246	0.047418
159500	996.8750	0.047007	0.047336
159600	997.5000	0.046330	0.047284
159700	998.1250	0.046384	0.047030
159800	998.7500	0.047024	0.047001
159900	999.3750	0.047415	0.047032
160000	1000.0000	0.046586	0.047158
160100	1000.6250	0.048625	0.047247
160200	1001.2500	0.046605	0.047293
160300	1001.8750	0.046762	0.047351
160400	1002.5000	0.047182	0.047224
160500	1003.1250	0.047443	0.047210
160600	1003.7500	0.046141	0.047017
160700	1004.3750	0.047366	0.047070
160800	1005.0000	0.046311	0.047017
160900	1005.6250	0.047330	0.047061
161000	1006.2500	0.047001	0.046969
161100	1006.8750	0.046872	0.047023
161200	1007.5000	0.045947	0.046968
161300	1008.1250	0.048003	0.047039
161400	1008.7500	0.047433	0.047095
161500	1009.3750	0.046835	0.047192
161600	1010.0000	0.047127	0.047171
161700	1010.6250	0.046279	0.047203
161800	1011.2500	0.046818	0.047088
161900	1011.8750	0.046754	0.046989
162000	1012.5000	0.046369	0.046920
162100	1013.1250	0.047069	0.046866
162200	1013.7500	0.046641	0.046932
162300	1014.3750	0.048139	0.047087
162400	1015.0000	0.048803	0.047126
162500	1015.6250	0.046792	0.047117
162600	1016.2500	0.046764	0.047106
162700	1016.8750	0.046210	0.047044
162800	1017.5000	0.047342	0.046942
162900	1018.1250	0.046544	0.046912
163000	1018.7500	0.047103	0.046927
163100	1019.3750	0.046808	0.046968
163200	1020.0000	0.046980	0.047031
163300	1020.6250	0.045713	0.046966
163400	1021.2500	0.046426	0.047007
163500	1021.8750	0.046945	0.046924
163600	1022.5000	0.047179	0.047054
163700	1023.1250	0.047126	0.047073
163800	1023.7500	0.046132	0.047117
163900	1024.3750	0.047088	0.047006
164000	1025.0000	0.047726	0.047116
164100	1025.6250	0.047288	0.047017
164200	1026.2500	0.046868	0.046908
164300	1026.8750	0.046645	0.046960
164400	1027.5000	0.046949	0.047123
164500	1028.1250	0.046667	0.047007
164600	1028.7500	0.046185	0.046967
164700	1029.3750	0.046443	0.046962
164800	1030.0000	0.046371	0.046930
164900	1030.6250	0.045699	0.046781
165000	1031.2500	0.046546	0.046897
165100	1031.8750	0.047493	0.046887
165200	1032.5000	0.045985	0.046889
165300	1033.1250	0.046448	0.046748
165400	1033.7500	0.045722	0.046659
165500	1034.3750	0.046756	0.046589
165600	1035.0000	0.046205	0.046514
165700	1035.6250	0.047367	0.046567
165800	1036.2500	0.046608	0.046650
165900	1036.8750	0.046454	0.046750
166000	1037.5000	0.047182	0.046818
166100	1038.1250	0.046964	0.046927
166200	1038.7500	0.047005	0.046906
166300	1039.3750	0.046892	0.046921
166400	1040.0000	0.046044	0.046757
166500	1040.6250	0.047709	0.046638
166600	1041.2500	0.047016	0.046513
166700	1041.8750	0.046525	0.046408
166800	1042.5000	0.046558	0.046405
166900	1043.1250	0.046386	0.046617
167000	1043.7500	0.046851	0.046609
167100	1044.3750	0.047421	0.046793
167200	1045.0000	0.046239	0.046802
167300	1045.6250	0.047334	0.046822
167400	1046.2500	0.046302	0.046674
167500	1046.8750	0.047006	0.046654
167600	1047.5000	0.045461	0.046381
167700	1048.1250	0.045574	0.046326
167800	1048.7500	0.045216	0.046210
167900	1049.3750	0.047713	0.046449
168000	1050.0000	0.046489	0.046301
168100	1050.6250	0.047347	0.046496
168200	1051.2500	0.047198	0.046528
168300	1051.8750	0.045813	0.046538
168400	1052.5000	0.045191	0.046293
168500	1053.1250	0.047880	0.046406
168600	1053.7500	0.046444	0.046291
168700	1054.3750	0.047096	0.046386
168800	1055.0000	0.045713	0.046419
168900	1055.6250	0.047418	0.046526
169000	1056.2500	0.046011	0.046529
169100	1056.8750	0.047269	0.046619
169200	1057.5000	0.046820	0.046579
169300	1058.1250	0.047607	0.046678
169400	1058.7500	0.045673	0.046704
169500	1059.3750	0.046048	0.046759
169600	1060.0000	0.046473	0.046772
169700	1060.6250	0.047409	0.046836
169800	1061.2500	0.046994	0.046833
169900	1061.8750	0.046269	0.046801
170000	1062.5000	0.046446	0.046649
170100	1063.1250	0.045390	0.046587
170200	1063.7500	0.047243	0.046552
170300	1064.3750	0.045805	0.046522
170400	1065.0000	0.046330	0.046527
170500	1065.6250	0.046628	0.046601
170600	1066.2500	0.046432	0.046545
170700	1066.8750	0.047097	0.046526
170800	1067.5000	0.046690	0.046396
170900	1068.1250	0.046465	0.046311
171000	1068.7500	0.045983	0.046279
171100	1069.3750	0.045230	0.046318
171200	1070.0000	0.046692	0.046276
171300	1070.6250	0.045641	0.046351
171400	1071.2500	0.046273	0.046353
171500	1071.8750	0.046211	0.046407
171600	1072.5000	0.046452	0.046399
171700	1073.1250	0.046958	0.046401
171800	1073.7500	0.046574	0.046283
171900	1074.3750	0.046959	0.046331
172000	1075.0000	0.047113	0.046270
172100	1075.6250	0.046844	0.046213
172200	1076.2500	0.047284	0.046197
172300	1076.8750	0.045707	0.046199
172400	1077.5000	0.045269	0.046117
172500	1078.1250	0.045750	0.046160
172600	1078.7500	0.046823	0.046242
172700	1079.3750	0.046158	0.046181
172800	1080.0000	0.046396	0.046207
172900	1080.6250	0.047002	0.046223
173000	1081.2500	0.045951	0.046144
173100	1081.8750	0.046232	0.046063
173200	1082.5000	0.046066	0.046084
173300	1083.1250	0.046933	0.046189
173400	1083.7500	0.047522	0.046310
173500	1084.3750	0.045784	0.046359
173600	1085.0000	0.046333	0.046548
173700	1085.6250	0.046361	0.046558
173800	1086.2500	0.046919	0.046436
173900	1086.8750	0.045792	0.046325
174000	1087.5000	0.047390	0.046387
174100	1088.1250	0.046971	0.046309
174200	1088.7500	0.046489	0.046303
174300	1089.3750	0.045449	0.046302
174400	1090.0000	0.047504	0.046312
174500	1090.6250	0.045228	0.046265
174600	1091.2500	0.047024	0.046095
174700	1091.8750	0.045628	0.046084
174800	1092.5000	0.045692	0.046070
174900	1093.1250	0.046556	0.046100
175000	1093.7500	0.046382	0.046207
175100	1094.3750	0.046755	0.046299
175200	1095.0000	0.046044	0.046277
175300	1095.6250	0.046207	0.046342
175400	1096.2500	0.045055	0.046284
175500	1096.8750	0.045940	0.046173
175600	1097.5000	0.045300	0.046073
175700	1098.1250	0.047032	0.046252
175800	1098.7500	0.046848	0.046284
175900	1099.3750	0.045650	0.046319
176000	1100.0000	0.046010	0.046297
176100	1100.6250	0.046092	0.046423
176200	1101.2500	0.046458	0.046328
176300	1101.8750	0.045523	0.046210
176400	1102.5000	0.046359	0.046151
176500	1103.1250	0.045722	0.046161
176600	1103.7500	0.044085	0.046077
176700	1104.3750	0.046563	0.046060
176800	1105.0000	0.045086	0.046064
176900	1105.6250	0.045709	0.046023
177000	1106.2500	0.046922	0.046024
177100	1106.8750	0.046198	0.045969
177200	1107.5000	0.046219	0.045859
177300	1108.1250	0.045710	0.045871
177400	1108.7500	0.045306	0.045840
177500	1109.3750	0.044804	0.045763
177600	1110.0000	0.045641	0.045809
177700	1110.6250	0.045651	0.045841
177800	1111.2500	0.045536	0.045857
177900	1111.8750	0.045983	0.045909
178000	1112.5000	0.045079	0.045818
178100	1113.1250	0.045979	0.045858
178200	1113.7500	0.046249	0.045889
178300	1114.3750	0.045737	0.045861
178400	1115.0000	0.046627	0.045897
178500	1115.6250	0.045517	0.046008
178600	1116.2500	0.044949	0.045996
178700	1116.8750	0.045905	0.045909
178800	1117.5000	0.046441	0.045944
178900	1118.1250	0.045718	0.045821
179000	1118.7500	0.046898	0.045894
179100	1119.3750	0.045652	0.045875
179200	1120.0000	0.045508	0.045923
179300	1120.6250	0.047486	0.045977
179400	1121.2500	0.045829	0.046131
179500	1121.8750	0.047521	0.046093
179600	1122.5000	0.045440	0.046036
179700	1123.1250	0.045290	0.045969
179800	1123.7500	0.045763	0.045868
179900	1124.3750	0.045312	0.045817
180000	1125.0000	0.046813	0.045806
180100	1125.6250	0.045449	0.045859
180200	1126.2500	0.044862	0.045891
180300	1126.8750	0.045803	0.045827
180400	1127.5000	0.046340	0.045774
180500	1128.1250	0.047014	0.045728
180600	1128.7500	0.045651	0.045741
180700	1129.3750	0.045002	0.045752
180800	1130.0000	0.045356	0.045814
180900	1130.6250	0.045200	0.045746
181000	1131.2500	0.045480	0.045635
181100	1131.8750	0.046748	0.045626
181200	1132.5000	0.045771	0.045642
181300	1133.1250	0.045950	0.045688
181400	1133.7500	0.046648	0.045741
181500	1134.3750	0.045157	0.045808
181600	1135.0000	0.045062	0.045690
181700	1135.6250	0.046520	0.045662
181800	1136.2500	0.046221	0.045676
181900	1136.8750	0.043959	0.045631
182000	1137.5000	0.044539	0.045630
182100	1138.1250	0.045057	0.045681
182200	1138.7500	0.046869	0.045649
182300	1139.3750	0.045986	0.045608
182400	1140.0000	0.045729	0.045664
182500	1140.6250	0.044686	0.045667
182600	1141.2500	0.045989	0.045650
182700	1141.8750	0.045279	0.045636
182800	1142.5000	0.044690	0.045475
182900	1143.1250	0.045219	0.045459
183000	1143.7500	0.045045	0.045399
183100	1144.3750	0.044844	0.045410
183200	1145.0000	0.045914	0.045285
183300	1145.6250	0.044405	0.045357
183400	1146.2500	0.045892	0.045369
183500	1146.8750	0.045508	0.045354
183600	1147.5000	0.044852	0.045325
183700	1148.1250	0.046260	0.045461
183800	1148.7500	0.044589	0.045424
183900	1149.3750	0.044586	0.045385
184000	1150.0000	0.045382	0.045552
184100	1150.6250	0.044535	0.045498
184200	1151.2500	0.045072	0.045521
184300	1151.8750	0.045422	0.045463
184400	1152.5000	0.044918	0.045380
184500	1153.1250	0.045254	0.045298
184600	1153.7500	0.044487	0.045318
184700	1154.3750	0.046106	0.045229
184800	1155.0000	0.045684	0.045400
184900	1155.6250	0.045847	0.045470
185000	1156.2500	0.045702	0.045524
185100	1156.8750	0.045865	0.045545
185200	1157.5000	0.045352	0.045456
185300	1158.1250	0.044845	0.045370
185400	1158.7500	0.044956	0.045323
185500	1159.3750	0.047015	0.045289
185600	1160.0000	0.046156	0.045286
185700	1160.6250	0.045017	0.045381
185800	1161.2500	0.045194	0.045413
185900	1161.8750	0.044620	0.045493
186000	1162.5000	0.045527	0.045429
186100	1163.1250	0.044773	0.045317
186200	1163.7500	0.045764	0.045340
186300	1164.3750	0.045911	0.045374
186400	1165.0000	0.044978	0.045311
186500	1165.6250	0.045350	0.045213
186600	1166.2500	0.044904	0.045422
186700	1166.8750	0.045288	0.045379
186800	1167.5000	0.044817	0.045347
186900	1168.1250	0.045301	0.045325
187000	1168.7500	0.045413	0.045438
187100	1169.3750	0.044239	0.045273
187200	1170.0000	0.044340	0.045263
187300	1170.6250	0.044759	0.045252
187400	1171.2500	0.044539	0.045275
187500	1171.8750	0.046457	0.045308
187600	1172.5000	0.045201	0.045438
187700	1173.1250	0.046024	0.045459
187800	1173.7500	0.044889	0.045432
187900	1174.3750	0.044507	0.045408
188000	1175.0000	0.045134	0.045287
188100	1175.6250	0.045305	0.045216
188200	1176.2500	0.045126	0.045162
188300	1176.8750	0.044387	0.045115
188400	1177.5000	0.045571	0.045175
188500	1178.1250	0.045190	0.045271
188600	1178.7500	0.045199	0.045274
188700	1179.3750	0.044691	0.045404
188800	1180.0000	0.045443	0.045422
188900	1180.6250	0.045295	0.045365
189000	1181.2500	0.044853	0.045314
189100	1181.8750	0.045811	0.045315
189200	1182.5000	0.045383	0.045208
189300	1183.1250	0.045044	0.045231
189400	1183.7500	0.044916	0.045169
189500	1184.3750	0.043924	0.045144
189600	1185.0000	0.044047	0.045026
189700	1185.6250	0.045540	0.045001
189800	1186.2500	0.046406	0.045026
189900	1186.8750	0.044962	0.045056
190000	1187.5000	0.044928	0.045051
190100	1188.1250	0.045420	0.045134
190200	1188.7500	0.046618	0.045285
190300	1189.3750	0.045986	0.045252
190400	1190.0000	0.045846	0.045305
190500	1190.6250	0.044388	0.045343
190600	1191.2500	0.045915	0.045327
190700	1191.8750	0.045577	0.045112
190800	1192.5000	0.044212	0.044974
190900	1193.1250	0.045820	0.044948
191000	1193.7500	0.043843	0.044839
191100	1194.3750	0.046406	0.044830
191200	1195.0000	0.043957	0.044919
191300	1195.6250	0.045590	0.045019
191400	1196.2500	0.045355	0.044963
191500	1196.8750	0.044424	0.044967
191600	1197.5000	0.044700	0.044933
191700	1198.1250	0.045717	0.044850
191800	1198.7500	0.045524	0.044818
191900	1199.3750	0.042920	0.044755
192000	1200.0000	0.045377	0.044825
192100	1200.6250	0.045816	0.044863
192200	1201.2500	0.044862	0.044841
192300	1201.8750	0.045278	0.044805
192400	1202.5000	0.044631	0.044874
192500	1203.1250	0.045360	0.044928
192600	1203.7500	0.044977	0.044892
192700	1204.3750	0.044518	0.045027
192800	1205.0000	0.044217	0.045061
192900	1205.6250	0.045763	0.045054
193000	1206.2500	0.044725	0.044902
193100	1206.8750	0.045484	0.044935
193200	1207.5000	0.043848	0.044732
193300	1208.1250	0.044325	0.044733
193400	1208.7500	0.045428	0.044753
193500	1209.3750	0.044276	0.044896
193600	1210.0000	0.046033	0.044965
193700	1210.6250	0.045293	0.045086
193800	1211.2500	0.045499	0.045101
193900	1211.8750	0.044604	0.045051
194000	1212.5000	0.044392	0.044951
194100	1213.1250	0.044649	0.044852
194200	1213.7500	0.045599	0.044950
194300	1214.3750	0.045531	0.044937
194400	1215.0000	0.043658	0.044836
194500	1215.6250	0.044112	0.044913
194600	1216.2500	0.044770	0.044923
194700	1216.8750	0.044008	0.044745
194800	1217.5000	0.044009	0.044719
194900	1218.1250	0.044920	0.044854
195000	1218.7500	0.045686	0.044692
195100	1219.3750	0.044775	0.044661
195200	1220.0000	0.045517	0.044859
195300	1220.6250	0.045010	0.044913
195400	1221.2500	0.044526	0.044907
195500	1221.8750	0.044548	0.045050
195600	1222.5000	0.045764	0.045119
195700	1223.1250	0.044332	0.045041
195800	1223.7500	0.045172	0.045039
195900	1224.3750	0.043704	0.044988
196000	1225.0000	0.044854	0.044973
196100	1225.6250	0.044527	0.044880
196200	1226.2500	0.045277	0.044830
196300	1226.8750	0.044118	0.044754
196400	1227.5000	0.044119	0.044769
196500	1228.1250	0.045606	0.044800
196600	1228.7500	0.046751	0.044931
196700	1229.3750	0.044005	0.044955
196800	1230.0000	0.044356	0.045032
196900	1230.6250	0.043484	0.044923
197000	1231.2500	0.044803	0.044711
197100	1231.8750	0.044672	0.044555
197200	1232.5000	0.043703	0.044411
197300	1233.1250	0.045086	0.044362
197400	1233.7500	0.045136	0.044538
197500	1234.3750	0.043696	0.044577
197600	1235.0000	0.043665	0.044534
197700	1235.6250	0.044538	0.044667
197800	1236.2500	0.043804	0.044615
197900	1236.8750	0.046740	0.044627
198000	1237.5000	0.045046	0.044817
198100	1238.1250	0.044325	0.044858
198200	1238.7500	0.043530	0.044779
198300	1239.3750	0.045010	0.044850
198400	1240.0000	0.044580	0.044823
198500	1240.6250	0.044295	0.044674
198600	1241.2500	0.044029	0.044563
198700	1241.8750	0.044541	0.044564
198800	1242.5000	0.045081	0.044450
198900	1243.1250	0.044166	0.044368
199000	1243.7500	0.043912	0.044391
199100	1244.3750	0.043856	0.044474
199200	1245.0000	0.044678	0.044542
199300	1245.6250	0.045271	0.044671
199400	1246.2500	0.044258	0.044647
199500	1246.8750	0.044738	0.044646
199600	1247.5000	0.044098	0.044752
199700	1248.1250	0.045034	0.044737
199800	1248.7500	0.044788	0.044614
199900	1249.3750	0.044405	0.044721
200000	1250.0000	0.044946	0.044696
200100	1250.6250	0.044631	0.044605
200200	1251.2500	0.044828	0.044553
200300	1251.8750	0.045382	0.044591
200400	1252.5000	0.044733	0.044491
200500	1253.1250	0.045337	0.044559
200600	1253.7500	0.043523	0.044524
200700	1254.3750	0.043661	0.044513
200800	1255.0000	0.043595	0.044464
200900	1255.6250	0.045251	0.044411
201000	1256.2500	0.044444	0.044407
201100	1256.8750	0.044558	0.044469
201200	1257.5000	0.044361	0.044473
201300	1258.1250	0.044435	0.044499
201400	1258.7500	0.044786	0.044557
201500	1259.3750	0.044763	0.044512
201600	1260.0000	0.043660	0.044481
201700	1260.6250	0.044946	0.044529
201800	1261.2500	0.044133	0.044537
201900	1261.8750	0.045177	0.044588
202000	1262.5000	0.043931	0.044593
202100	1263.1250	0.045131	0.044678
202200	1263.7500	0.044364	0.044597
202300	1264.3750	0.044676	0.044614
202400	1265.0000	0.044030	0.044661
202500	1265.6250	0.043653	0.044564
202600	1266.2500	0.043924	0.044426
202700	1266.8750	0.043902	0.044521
202800	1267.5000	0.043878	0.044444
202900	1268.1250	0.045258	0.044370
203000	1268.7500	0.044191	0.044399
203100	1269.3750	0.045181	0.044431
203200	1270.0000	0.044150	0.044257
203300	1270.6250	0.043814	0.044244
203400	1271.2500	0.044621	0.044247
203500	1271.8750	0.044151	0.044255
203600	1272.5000	0.045213	0.044306
203700	1273.1250	0.044960	0.044391
203800	1273.7500	0.043674	0.044345
203900	1274.3750	0.043725	0.044273
204000	1275.0000	0.044042	0.044360
204100	1275.6250	0.043797	0.044166
204200	1276.2500	0.044208	0.044257
204300	1276.8750	0.043690	0.044345
204400	1277.5000	0.044415	0.044292
204500	1278.1250	0.044089	0.044274
204600	1278.7500	0.043644	0.044421
204700	1279.3750	0.045129	0.044491
204800	1280.0000	0.044315	0.044469
204900	1280.6250	0.043733	0.044521
205000	1281.2500	0.042739	0.044390
205100	1281.8750	0.044788	0.044341
205200	1282.5000	0.044846	0.044158
205300	1283.1250	0.043954	0.044137
205400	1283.7500	0.044229	0.044167
205500	1284.3750	0.045190	0.044339
205600	1285.0000	0.044005	0.044446
205700	1285.6250	0.044350	0.044436
205800	1286.2500	0.043285	0.044437
205900	1286.8750	0.043314	0.044308
206000	1287.5000	0.043210	0.044048
206100	1288.1250	0.044611	0.043991
206200	1288.7500	0.045007	0.044107
206300	1289.3750	0.044874	0.044203
206400	1290.0000	0.044350	0.044301
206500	1290.6250	0.043846	0.044415
206600	1291.2500	0.043741	0.044379
206700	1291.8750	0.043102	0.044234
206800	1292.5000	0.043791	0.044040
206900	1293.1250	0.045806	0.044039
207000	1293.7500	0.043390	0.043993
207100	1294.3750	0.044401	0.044004
207200	1295.0000	0.044755	0.044042
207300	1295.6250	0.044418	0.044169
207400	1296.2500	0.043174	0.044181
207500	1296.8750	0.043754	0.044152
207600	1297.5000	0.044263	0.044119
207700	1298.1250	0.044435	0.044029
207800	1298.7500	0.043501	0.043973
207900	1299.3750	0.042669	0.043869
208000	1300.0000	0.043822	0.044002
208100	1300.6250	0.043689	0.044015
208200	1301.2500	0.043450	0.044036
208300	1301.8750	0.044695	0.044153
208400	1302.5000	0.045354	0.044329
208500	1303.1250	0.044533	0.044240
208600	1303.7500	0.044777	0.044237
208700	1304.3750	0.043680	0.044241
208800	1305.0000	0.045229	0.044176
208900	1305.6250	0.044366	0.043994
209000	1306.2500	0.043611	0.043918
209100	1306.8750	0.044799	0.043850
209200	1307.5000	0.045198	0.043923
209300	1308.1250	0.043858	0.043860
209400	1308.7500	0.043716	0.043881
209500	1309.3750	0.044179	0.043933
209600	1310.0000	0.044562	0.044020
209700	1310.6250	0.044667	0.043968
209800	1311.2500	0.043180	0.043907
209900	1311.8750	0.043296	0.043978
210000	1312.5000	0.043294	0.043987
210100	1313.1250	0.043498	0.043910
210200	1313.7500	0.043787	0.043949
210300	1314.3750	0.043513	0.043908
210400	1315.0000	0.044066	0.043776
210500	1315.6250	0.044310	0.043747
210600	1316.2500	0.043440	0.043732
210700	1316.8750	0.043292	0.043653
210800	1317.5000	0.044043	0.043759
210900	1318.1250	0.043471	0.043845
211000	1318.7500	0.044387	0.043847
211100	1319.3750	0.044279	0.043939
211200	1320.0000	0.042552	0.043879
211300	1320.6250	0.043713	0.043885
211400	1321.2500	0.043816	0.043913
211500	1321.8750	0.044154	0.043896
211600	1322.5000	0.043977	0.043776
211700	1323.1250	0.043496	0.043817
211800	1323.7500	0.044998	0.043883
211900	1324.3750	0.044452	0.043976
212000	1325.0000	0.044664	0.043992
212100	1325.6250	0.044018	0.044017
212200	1326.2500	0.043675	0.044154
212300	1326.8750	0.043382	0.044055
212400	1327.5000	0.044417	0.044002
212500	1328.1250	0.042922	0.043942
212600	1328.7500	0.042913	0.043959
212700	1329.3750	0.043833	0.043846
212800	1330.0000	0.043995	0.043916
212900	1330.6250	0.043205	0.043845
213000	1331.2500	0.043944	0.043904
213100	1331.8750	0.043997	0.043948
213200	1332.5000	0.044702	0.044028
213300	1333.1250	0.044609	0.043975
213400	1333.7500	0.044155	0.043938
213500	1334.3750	0.043267	0.043961
213600	1335.0000	0.043494	0.043896
213700	1335.6250	0.044381	0.043871
213800	1336.2500	0.043553	0.043796
213900	1336.8750	0.043840	0.043828
214000	1337.5000	0.043056	0.043698
214100	1338.1250	0.043484	0.043695
214200	1338.7500	0.042947	0.043603
214300	1339.3750	0.043212	0.043547
214400	1340.0000	0.043875	0.043466
214500	1340.6250	0.042962	0.043526
214600	1341.2500	0.043810	0.043425
214700	1341.8750	0.043131	0.043393
214800	1342.5000	0.043870	0.043429
214900	1343.1250	0.043102	0.043401
215000	1343.7500	0.044784	0.043448
215100	1344.3750	0.043237	0.043530
215200	1345.0000	0.043659	0.043512
215300	1345.6250	0.042772	0.043456
215400	1346.2500	0.042752	0.043511
215500	1346.8750	0.042427	0.043535
215600	1347.5000	0.043409	0.043612
215700	1348.1250	0.043550	0.043718
215800	1348.7500	0.042084	0.043842
215900	1349.3750	0.043994	0.043921
216000	1350.0000	0.043999	0.043850
216100	1350.6250	0.044504	0.043819
216200	1351.2500	0.044016	0.043705
216300	1351.8750	0.042923	0.043585
216400	1352.5000	0.044293	0.043565
216500	1353.1250	0.043053	0.043532
216600	1353.7500	0.043777	0.043533
216700	1354.3750	0.043150	0.043592
216800	1355.0000	0.043117	0.043688
216900	1355.6250	0.042417	0.043533
217000	1356.2500	0.044182	0.043569
217100	1356.8750	0.043712	0.043472
217200	1357.5000	0.043487	0.043476
217300	1358.1250	0.042642	0.043395
217400	1358.7500	0.043566	0.043395
217500	1359.3750	0.043177	0.043337
217600	1360.0000	0.043298	0.043293
217700	1360.6250	0.043340	0.043186
217800	1361.2500	0.042429	0.043160
217900	1361.8750	0.043867	0.043181
218000	1362.5000	0.043714	0.043227
218100	1363.1250	0.044199	0.043276
218200	1363.7500	0.043727	0.043344
218300	1364.3750	0.043411	0.043375
218400	1365.0000	0.043016	0.043408
218500	1365.6250	0.043487	0.043420
218600	1366.2500	0.044058	0.043519
218700	1366.8750	0.043003	0.043545
218800	1367.5000	0.043193	0.043559
218900	1368.1250	0.043386	0.043552
219000	1368.7500	0.043806	0.043477
219100	1369.3750	0.043599	0.043420
219200	1370.0000	0.043594	0.043420
219300	1370.6250	0.043897	0.043440
219400	1371.2500	0.043260	0.043342
219500	1371.8750	0.044003	0.043432
219600	1372.5000	0.043181	0.043361
219700	1373.1250	0.042360	0.043271
219800	1373.7500	0.044215	0.043311
219900	1374.3750	0.043981	0.043421
220000	1375.0000	0.043101	0.043326
220100	1375.6250	0.043652	0.043351
220200	1376.2500	0.043104	0.043405
220300	1376.8750	0.043365	0.043339
220400	1377.5000	0.042503	0.043243
220500	1378.1250	0.042669	0.043244
220600	1378.7500	0.044575	0.043349
220700	1379.3750	0.042393	0.043308
220800	1380.0000	0.043281	0.043307
220900	1380.6250	0.043528	0.043360
221000	1381.2500	0.044485	0.043469
221100	1381.8750	0.042437	0.043327
221200	1382.5000	0.043281	0.043366
221300	1383.1250	0.043753	0.043383
221400	1383.7500	0.042845	0.043338
221500	1384.3750	0.043755	0.043269
221600	1385.0000	0.044111	0.043367
221700	1385.6250	0.043226	0.043382
221800	1386.2500	0.043815	0.043296
221900	1386.8750	0.041697	0.043345
222000	1387.5000	0.043094	0.043391
222100	1388.1250	0.043518	0.043344
222200	1388.7500	0.043827	0.043362
222300	1389.3750	0.044222	0.043428
222400	1390.0000	0.043634	0.043498
222500	1390.6250	0.042760	0.043414
222600	1391.2500	0.043428	0.043427
222700	1391.8750	0.042739	0.043434
222800	1392.5000	0.044201	0.043545
222900	1393.1250	0.044020	0.043443
223000	1393.7500	0.043226	0.043396
223100	1394.3750	0.042919	0.043336
223200	1395.0000	0.043440	0.043392
223300	1395.6250	0.043983	0.043228
223400	1396.2500	0.042331	0.043301
223500	1396.8750	0.042012	0.043312
223600	1397.5000	0.042972	0.043271
223700	1398.1250	0.043663	0.043097
223800	1398.7500	0.042885	0.043045
223900	1399.3750	0.043139	0.042923
224000	1400.0000	0.043172	0.042908
224100	1400.6250	0.042886	0.042999
224200	1401.2500	0.043546	0.043091
224300	1401.8750	0.044698	0.043212
224400	1402.5000	0.042878	0.043220
224500	1403.1250	0.043566	0.043249
224600	1403.7500	0.043618	0.043202
224700	1404.3750	0.043979	0.043195
224800	1405.0000	0.042671	0.043125
224900	1405.6250	0.043076	0.043184
225000	1406.2500	0.043978	0.043201
225100	1406.8750	0.042745	0.043237
225200	1407.5000	0.043910	0.043207
225300	1408.1250	0.042488	0.043226
225400	1408.7500	0.042173	0.043235
225500	1409.3750	0.043160	0.043331
225600	1410.0000	0.043092	0.043345
225700	1410.6250	0.041659	0.043300
225800	1411.2500	0.042691	0.043327
225900	1411.8750	0.042941	0.043303
226000	1412.5000	0.042788	0.043157
226100	1413.1250	0.043832	0.043043
226200	1413.7500	0.042705	0.042991
226300	1414.3750	0.042256	0.042901
226400	1415.0000	0.042343	0.042812
226500	1415.6250	0.044511	0.042912
226600	1416.2500	0.042409	0.042861
226700	1416.8750	0.043290	0.042919
226800	1417.5000	0.042695	0.042948
226900	1418.1250	0.043269	0.042960
227000	1418.7500	0.043676	0.042948
227100	1419.3750	0.043474	0.042951
227200	1420.0000	0.043370	0.042984
227300	1420.6250	0.044119	0.043005
227400	1421.2500	0.043399	0.043167
227500	1421.8750	0.042548	0.043047
227600	1422.5000	0.042871	0.043139
227700	1423.1250	0.044274	0.043098
227800	1423.7500	0.043724	0.043122
227900	1424.3750	0.042073	0.042884
228000	1425.0000	0.042479	0.042822
228100	1425.6250	0.042701	0.042809
228200	1426.2500	0.043133	0.042796
228300	1426.8750	0.043700	0.042855
228400	1427.5000	0.044125	0.043045
228500	1428.1250	0.043105	0.043103
228600	1428.7500	0.043306	0.043005
228700	1429.3750	0.043285	0.043052
228800	1430.0000	0.042575	0.042956
228900	1430.6250	0.042690	0.042803
229000	1431.2500	0.042425	0.042776
229100	1431.8750	0.042900	0.042889
229200	1432.5000	0.043281	0.042907
229300	1433.1250	0.043074	0.042853
229400	1433.7500	0.043151	0.042999
229500	1434.3750	0.041919	0.043039
229600	1435.0000	0.041981	0.042977
229700	1435.6250	0.042386	0.042926
229800	1436.2500	0.043026	0.042964
229900	1436.8750	0.043567	0.042876
230000	1437.5000	0.042057	0.042896
230100	1438.1250	0.042975	0.042872
230200	1438.7500	0.042789	0.042828
230300	1439.3750	0.042822	0.042852
230400	1440.0000	0.042725	0.042830
230500	1440.6250	0.043033	0.042785
230600	1441.2500	0.043076	0.042788
230700	1441.8750	0.043613	0.042821
230800	1442.5000	0.042982	0.042858
230900	1443.1250	0.043082	0.042882
231000	1443.7500	0.043027	0.042947
231100	1444.3750	0.043060	0.043007
231200	1445.0000	0.042150	0.042929
231300	1445.6250	0.042848	0.042908
231400	1446.2500	0.043601	0.042915
231500	1446.8750	0.043066	0.042958
231600	1447.5000	0.042454	0.043003
231700	1448.1250	0.042892	0.043099
231800	1448.7500	0.041880	0.042989
231900	1449.3750	0.041904	0.042909
232000	1450.0000	0.044661	0.042852
232100	1450.6250	0.042584	0.042760
232200	1451.2500	0.043065	0.042679
232300	1451.8750	0.042362	0.042728
232400	1452.5000	0.042200	0.042715
232500	1453.1250	0.042617	0.042696
232600	1453.7500	0.041941	0.042639
232700	1454.3750	0.043082	0.042673
232800	1455.0000	0.042823	0.042701
232900	1455.6250	0.042782	0.042878
233000	1456.2500	0.044051	0.042901
233100	1456.8750	0.042669	0.042970
233200	1457.5000	0.043624	0.043022
233300	1458.1250	0.042059	0.042975
233400	1458.7500	0.043080	0.042886
233500	1459.3750	0.041280	0.042750
233600	1460.0000	0.043936	0.042691
233700	1460.6250	0.043714	0.042655
233800	1461.2500	0.042797	0.042695
233900	1461.8750	0.043116	0.042670
234000	1462.5000	0.042541	0.042740
234100	1463.1250	0.042675	0.042814
234200	1463.7500	0.042939	0.042800
234300	1464.3750	0.042761	0.042803
234400	1465.0000	0.043029	0.042796
234500	1465.6250	0.042161	0.042736
234600	1466.2500	0.042519	0.042591
234700	1466.8750	0.042496	0.042616
234800	1467.5000	0.041887	0.042448
234900	1468.1250	0.042144	0.042376
235000	1468.7500	0.041576	0.042379
235100	1469.3750	0.042038	0.042416
235200	1470.0000	0.042950	0.042349
235300	1470.6250	0.042278	0.042374
235400	1471.2500	0.042620	0.042538
235500	1471.8750	0.043602	0.042657
235600	1472.5000	0.043113	0.042760
235700	1473.1250	0.043377	0.042770
235800	1473.7500	0.042122	0.042779
235900	1474.3750	0.042136	0.042694
236000	1475.0000	0.041843	0.042591
236100	1475.6250	0.042521	0.042523
236200	1476.2500	0.042263	0.042501
236300	1476.8750	0.043759	0.042505
236400	1477.5000	0.043287	0.042491
236500	1478.1250	0.042021	0.042450
236600	1478.7500	0.041948	0.042381
236700	1479.3750	0.043625	0.042441
236800	1480.0000	0.042053	0.042506
236900	1480.6250	0.042741	0.042484
237000	1481.2500	0.043553	0.042620
237100	1481.8750	0.043392	0.042703
237200	1482.5000	0.043505	0.042640
237300	1483.1250	0.042806	0.042685
237400	1483.7500	0.042933	0.042682
237500	1484.3750	0.041908	0.042580
237600	1485.0000	0.042226	0.042463
237700	1485.6250	0.043106	0.042504
237800	1486.2500	0.042378	0.042479
237900	1486.8750	0.042257	0.042506
238000	1487.5000	0.042728	0.042539
238100	1488.1250	0.043230	0.042706
238200	1488.7500	0.042827	0.042660
238300	1489.3750	0.042878	0.042580
238400	1490.0000	0.043276	0.042651
238500	1490.6250	0.042309	0.042583
238600	1491.2500	0.042906	0.042475
238700	1491.8750	0.041706	0.042336
238800	1492.5000	0.042538	0.042297
238900	1493.1250	0.041895	0.042170
239000	1493.7500	0.042430	0.042212
239100	1494.3750	0.043244	0.042228
239200	1495.0000	0.042371	0.042450
239300	1495.6250	0.042588	0.042537
239400	1496.2500	0.041324	0.042477
239500	1496.8750	0.041924	0.042489
239600	1497.5000	0.042213	0.042477
239700	1498.1250	0.041527	0.042322
239800	1498.7500	0.041416	0.042313
239900	1499.3750	0.043772	0.042422
240000	1500.0000	0.043064	0.042468
240100	1500.6250	0.042332	0.042501
240200	1501.2500	0.042832	0.042599
240300	1501.8750	0.042403	0.042557
240400	1502.5000	0.042245	0.042396
240500	1503.1250	0.041281	0.042331
240600	1503.7500	0.042864	0.042172
240700	1504.3750	0.042264	0.042175
240800	1505.0000	0.042501	0.042211
240900	1505.6250	0.042422	0.042286
241000	1506.2500	0.043335	0.042268
241100	1506.8750	0.042646	0.042440
241200	1507.5000	0.042659	0.042454
241300	1508.1250	0.041793	0.042344
241400	1508.7500	0.041595	0.042441
241500	1509.3750	0.042291	0.042366
241600	1510.0000	0.042914	0.042417
241700	1510.6250	0.042640	0.042252
241800	1511.2500	0.042133	0.042335
241900	1511.8750	0.042359	0.042315
242000	1512.5000	0.042066	0.042383
242100	1513.1250	0.042768	0.042276
242200	1513.7500	0.041649	0.042362
242300	1514.3750	0.042298	0.042330
242400	1515.0000	0.042092	0.042289
242500	1515.6250	0.042443	0.042372
242600	1516.2500	0.042110	0.042400
242700	1516.8750	0.042420	0.042532
242800	1517.5000	0.041129	0.042422
242900	1518.1250	0.040318	0.042437
243000	1518.7500	0.043330	0.042406
243100	1519.3750	0.042478	0.042249
243200	1520.0000	0.043665	0.042121
243300	1520.6250	0.042381	0.042261
243400	1521.2500	0.042414	0.042311
243500	1521.8750	0.042396	0.042283
243600	1522.5000	0.042521	0.042387
243700	1523.1250	0.042445	0.042335
243800	1523.7500	0.042705	0.042238
243900	1524.3750	0.042074	0.042125
244000	1525.0000	0.042453	0.042153
244100	1525.6250	0.042595	0.042165
244200	1526.2500	0.041760	0.042122
244300	1526.8750	0.042249	0.042309
244400	1527.5000	0.042529	0.042398
244500	1528.1250	0.041076	0.042271
244600	1528.7500	0.042121	0.042284
244700	1529.3750	0.042025	0.042328
244800	1530.0000	0.042238	0.042287
244900	1530.6250	0.041364	0.042213
245000	1531.2500	0.042063	0.042352
245100	1531.8750	0.041813	0.042364
245200	1532.5000	0.043384	0.042474
245300	1533.1250	0.042410	0.042437
245400	1533.7500	0.042617	0.042377
245500	1534.3750	0.042541	0.042335
245600	1535.0000	0.042771	0.042280
245700	1535.6250	0.041055	0.042235
245800	1536.2500	0.042331	0.042172
245900	1536.8750	0.041753	0.042229
246000	1537.5000	0.042069	0.042199
246100	1538.1250	0.041315	0.042237
246200	1538.7500	0.041094	0.042082
246300	1539.3750	0.041705	0.042071
246400	1540.0000	0.041720	0.041937
246500	1540.6250	0.042132	0.041807
246600	1541.2500	0.041930	0.041750
246700	1541.8750	0.042072	0.041895
246800	1542.5000	0.042307	0.041787
246900	1543.1250	0.041597	0.041827
247000	1543.7500	0.041531	0.041949
247100	1544.3750	0.041892	0.041969
247200	1545.0000	0.042111	0.041939
247300	1545.6250	0.042053	0.042039
247400	1546.2500	0.042492	0.042103
247500	1546.8750	0.041747	0.042149
247600	1547.5000	0.042436	0.042149
247700	1548.1250	0.042208	0.042096
247800	1548.7500	0.042447	0.042192
247900	1549.3750	0.043965	0.042235
248000	1550.0000	0.041666	0.042125
248100	1550.6250	0.042607	0.042099
248200	1551.2500	0.041704	0.042085
248300	1551.8750	0.041804	0.041915
248400	1552.5000	0.042605	0.041908
248500	1553.1250	0.042615	0.041854
248600	1553.7500	0.041194	0.041785
248700	1554.3750	0.041453	0.041805
248800	1555.0000	0.042061	0.041780
248900	1555.6250	0.041802	0.041670
249000	1556.2500	0.041377	0.041678
249100	1556.8750	0.042268	0.041696
249200	1557.5000	0.042095	0.041715
249300	1558.1250	0.041271	0.041672
249400	1558.7500	0.041555	0.041628
249500	1559.3750	0.042396	0.041779
249600	1560.0000	0.042969	0.041878
249700	1560.6250	0.041329	0.041738
249800	1561.2500	0.042379	0.041874
249900	1561.8750	0.042057	0.042007
250000	1562.5000	0.041358	0.041765
250100	1563.1250	0.042350	0.041715
250200	1563.7500	0.041316	0.041766
250300	1564.3750	0.042100	0.041732
250400	1565.0000	0.041854	0.041695
250500	1565.6250	0.043375	0.041909
250600	1566.2500	0.042570	0.042003
250700	1566.8750	0.041628	0.042138
250800	1567.5000	0.042470	0.042033
250900	1568.1250	0.041384	0.041984
251000	1568.7500	0.041426	0.041970
251100	1569.3750	0.042268	0.041841
251200	1570.0000	0.042335	0.041719
251300	1570.6250	0.040793	0.041786
251400	1571.2500	0.042132	0.041768
251500	1571.8750	0.041215	0.041680
251600	1572.5000	0.040538	0.041563
251700	1573.1250	0.042067	0.041608
251800	1573.7500	0.043116	0.041652
251900	1574.3750	0.042726	0.041779
252000	1575.0000	0.041054	0.041762
252100	1575.6250	0.040956	0.041813
252200	1576.2500	0.041885	0.041672
252300	1576.8750	0.041313	0.041581
252400	1577.5000	0.043159	0.041553
252500	1578.1250	0.041362	0.041498
252600	1578.7500	0.041882	0.041531
252700	1579.3750	0.041580	0.041634
252800	1580.0000	0.041499	0.041750
252900	1580.6250	0.041931	0.041725
253000	1581.2500	0.042354	0.041841
253100	1581.8750	0.041587	0.041837
253200	1582.5000	0.040995	0.041852
253300	1583.1250	0.043081	0.041917
253400	1583.7500	0.041825	0.041909
253500	1584.3750	0.041600	0.041959
253600	1585.0000	0.041758	0.042017
253700	1585.6250	0.041540	0.041967
253800	1586.2500	0.041098	0.041861
253900	1586.8750	0.042181	0.041817
254000	1587.5000	0.043117	0.041740
254100	1588.1250	0.043623	0.041729
254200	1588.7500	0.042331	0.041785
254300	1589.3750	0.041369	0.041751
254400	1590.0000	0.041638	0.041693
254500	1590.6250	0.042094	0.041712
254600	1591.2500	0.041340	0.041734
254700	1591.8750	0.042056	0.041768
254800	1592.5000	0.042165	0.041807
254900	1593.1250	0.041505	0.041810
255000	1593.7500	0.041249	0.041763
255100	1594.3750	0.040892	0.041620
255200	1595.0000	0.040594	0.041457
255300	1595.6250	0.041540	0.041498
255400	1596.2500	0.042477	0.041581
255500	1596.8750	0.041096	0.041572
255600	1597.5000	0.040779	0.041560
255700	1598.1250	0.042475	0.041772
255800	1598.7500	0.042005	0.041762
255900	1599.3750	0.041473	0.041736
256000	1600.0000	0.041548	0.041770
256100	1600.6250	0.041303	0.041797
256200	1601.2500	0.041198	0.041657
256300	1601.8750	0.042848	0.041544
256400	1602.5000	0.040731	0.041515
256500	1603.1250	0.042188	0.041498
256600	1603.7500	0.041735	0.041571
256700	1604.3750	0.042186	0.041741
256800	1605.0000	0.040576	0.041706
256900	1605.6250	0.041412	0.041729
257000	1606.2500	0.042776	0.041889
257100	1606.8750	0.041527	0.041843
257200	1607.5000	0.041137	0.041745
257300	1608.1250	0.041764	0.041846
257400	1608.7500	0.042775	0.041910
257500	1609.3750	0.041934	0.041692
257600	1610.0000	0.040500	0.041672
257700	1610.6250	0.041210	0.041551
257800	1611.2500	0.040345	0.041420
257900	1611.8750	0.042157	0.041268
258000	1612.5000	0.041970	0.041226
258100	1613.1250	0.040104	0.041216
258200	1613.7500	0.040483	0.041207
258300	1614.3750	0.042621	0.041382
258400	1615.0000	0.041590	0.041526
258500	1615.6250	0.041950	0.041623
258600	1616.2500	0.040593	0.041690
258700	1616.8750	0.041534	0.041747
258800	1617.5000	0.040839	0.041615
258900	1618.1250	0.041663	0.041458
259000	1618.7500	0.041654	0.041403
259100	1619.3750	0.041753	0.041395
259200	1620.0000	0.042595	0.041472
259300	1620.6250	0.041806	0.041534
259400	1621.2500	0.041493	0.041576
259500	1621.8750	0.041827	0.041549
259600	1622.5000	0.042174	0.041554
259700	1623.1250	0.041374	0.041421
259800	1623.7500	0.042856	0.041455
259900	1624.3750	0.041052	0.041314
260000	1625.0000	0.041038	0.041326
260100	1625.6250	0.042901	0.041360
260200	1626.2500	0.040298	0.041360
260300	1626.8750	0.041355	0.041345
260400	1627.5000	0.040291	0.041473
260500	1628.1250	0.041624	0.041498
260600	1628.7500	0.041162	0.041473
260700	1629.3750	0.041472	0.041484
260800	1630.0000	0.041922	0.041451
260900	1630.6250	0.040057	0.041516
261000	1631.2500	0.041173	0.041455
261100	1631.8750	0.040952	0.041439
261200	1632.5000	0.041118	0.041380
261300	1633.1250	0.040883	0.041366
261400	1633.7500	0.041644	0.041366
261500	1634.3750	0.041328	0.041469
261600	1635.0000	0.041212	0.041400
261700	1635.6250	0.040925	0.041527
261800	1636.2500	0.039488	0.041468
261900	1636.8750	0.040987	0.041394
262000	1637.5000	0.041197	0.041323
262100	1638.1250	0.040953	0.041286
262200	1638.7500	0.041486	0.041187
262300	1639.3750	0.041314	0.041288
262400	1640.0000	0.041316	0.041358
262500	1640.6250	0.041906	0.041390
262600	1641.2500	0.041667	0.041418
262700	1641.8750	0.041894	0.041575
262800	1642.5000	0.040807	0.041458
262900	1643.1250	0.041399	0.041424
263000	1643.7500	0.041427	0.041434


==> figures/pgfplots/data/dit_scaling_loss_dit_xL_steps.tsv <==
step	compute_eflops	loss	loss_smooth
0	0.0000	1.936883	1.936883
100	0.6250	1.567985	1.804755
200	1.2500	0.392068	1.369990
300	1.8750	0.235062	1.033607
400	2.5000	0.184742	0.836039
500	3.1250	0.165886	0.660978
600	3.7500	0.155270	0.337394
700	4.3750	0.141674	0.197820
800	5.0000	0.136075	0.167348
900	5.6250	0.135081	0.153308
1000	6.2500	0.118418	0.141953
1100	6.8750	0.114815	0.133678
1200	7.5000	0.109989	0.126041
1300	8.1250	0.114431	0.119858
1400	8.7500	0.102534	0.114003
1500	9.3750	0.104549	0.109792
1600	10.0000	0.101887	0.106289
1700	10.6250	0.101134	0.103584
1800	11.2500	0.095297	0.100667
1900	11.8750	0.095660	0.098798
2000	12.5000	0.091582	0.096826
2100	13.1250	0.091526	0.094912
2200	13.7500	0.090172	0.093408
2300	14.3750	0.091016	0.092546
2400	15.0000	0.088920	0.091465
2500	15.6250	0.090357	0.090607
2600	16.2500	0.088667	0.089925
2700	16.8750	0.088225	0.089306
2800	17.5000	0.088736	0.088482
2900	18.1250	0.085508	0.087941
3000	18.7500	0.086693	0.087407
3100	19.3750	0.083202	0.086757
3200	20.0000	0.085625	0.086399
3300	20.6250	0.086922	0.086092
3400	21.2500	0.084791	0.085689
3500	21.8750	0.085226	0.085334
3600	22.5000	0.082267	0.084895
3700	23.1250	0.081270	0.084265
3800	23.7500	0.082078	0.083685
3900	24.3750	0.086094	0.083326
4000	25.0000	0.082453	0.082913
4100	25.6250	0.081347	0.082659
4200	26.2500	0.082452	0.082306
4300	26.8750	0.080949	0.081946
4400	27.5000	0.081529	0.081544
4500	28.1250	0.080286	0.081161
4600	28.7500	0.079684	0.080831
4700	29.3750	0.079162	0.080616
4800	30.0000	0.080599	0.080391
4900	30.6250	0.079527	0.080021
5000	31.2500	0.078339	0.079898
5100	31.8750	0.078666	0.079769
5200	32.5000	0.079524	0.079545
5300	33.1250	0.079482	0.079370
5400	33.7500	0.078655	0.079322
5500	34.3750	0.078287	0.078868
5600	35.0000	0.079099	0.078618
5700	35.6250	0.077622	0.078357
5800	36.2500	0.078627	0.078024
5900	36.8750	0.077386	0.077684
6000	37.5000	0.077359	0.077740
6100	38.1250	0.079319	0.077726
6200	38.7500	0.077644	0.077616
6300	39.3750	0.077311	0.077732
6400	40.0000	0.076518	0.077661
6500	40.6250	0.075643	0.077218
6600	41.2500	0.074385	0.076660
6700	41.8750	0.074759	0.076328
6800	42.5000	0.076692	0.075987
6900	43.1250	0.075057	0.075685
7000	43.7500	0.074900	0.075691
7100	44.3750	0.075912	0.075756
7200	45.0000	0.075858	0.075634
7300	45.6250	0.074438	0.075436
7400	46.2500	0.074265	0.075370
7500	46.8750	0.074691	0.075205
7600	47.5000	0.076298	0.075072
7700	48.1250	0.073708	0.075018
7800	48.7500	0.075208	0.074876
7900	49.3750	0.073264	0.074750
8000	50.0000	0.074447	0.074491
8100	50.6250	0.075128	0.074297
8200	51.2500	0.074697	0.074235
8300	51.8750	0.073931	0.074129
8400	52.5000	0.074240	0.074060
8500	53.1250	0.073746	0.074092
8600	53.7500	0.073529	0.074051
8700	54.3750	0.072390	0.073750
8800	55.0000	0.073488	0.073674
8900	55.6250	0.073614	0.073483
9000	56.2500	0.071566	0.073397
9100	56.8750	0.072301	0.073205
9200	57.5000	0.073981	0.073201
9300	58.1250	0.072854	0.073034
9400	58.7500	0.072903	0.073036
9500	59.3750	0.073360	0.072867
9600	60.0000	0.072216	0.072719
9700	60.6250	0.072701	0.072683
9800	61.2500	0.072730	0.072720
9900	61.8750	0.071006	0.072470
10000	62.5000	0.073005	0.072538
10100	63.1250	0.072403	0.072540
10200	63.7500	0.070508	0.072273
10300	64.3750	0.073634	0.072207
10400	65.0000	0.070996	0.072005
10500	65.6250	0.070840	0.071683
10600	66.2500	0.070846	0.071593
10700	66.8750	0.072273	0.071623
10800	67.5000	0.072357	0.071352
10900	68.1250	0.072307	0.071438
11000	68.7500	0.071210	0.071473
11100	69.3750	0.071409	0.071382
11200	70.0000	0.070424	0.071253
11300	70.6250	0.069182	0.071127
11400	71.2500	0.071396	0.071049
11500	71.8750	0.070446	0.070932
11600	72.5000	0.069334	0.070879
11700	73.1250	0.070434	0.070782
11800	73.7500	0.070972	0.070822
11900	74.3750	0.070056	0.070701
12000	75.0000	0.070036	0.070572
12100	75.6250	0.069768	0.070328
12200	76.2500	0.072216	0.070326
12300	76.8750	0.071097	0.070170
12400	77.5000	0.069245	0.070104
12500	78.1250	0.070655	0.070056
12600	78.7500	0.069635	0.070093
12700	79.3750	0.070439	0.069964
12800	80.0000	0.071259	0.069961
12900	80.6250	0.071161	0.069872
13000	81.2500	0.069166	0.069773
13100	81.8750	0.069709	0.069736
13200	82.5000	0.069761	0.069639
13300	83.1250	0.070086	0.069561
13400	83.7500	0.070361	0.069628
13500	84.3750	0.068279	0.069530
13600	85.0000	0.069923	0.069493
13700	85.6250	0.069250	0.069577
13800	86.2500	0.070583	0.069438
13900	86.8750	0.070417	0.069359
14000	87.5000	0.069330	0.069496
14100	88.1250	0.069800	0.069380
14200	88.7500	0.068159	0.069089
14300	89.3750	0.068334	0.069040
14400	90.0000	0.069172	0.068858
14500	90.6250	0.070050	0.068736
14600	91.2500	0.069435	0.068720
14700	91.8750	0.068259	0.068663
14800	92.5000	0.068432	0.068684
14900	93.1250	0.068362	0.068665
15000	93.7500	0.068754	0.068531
15100	94.3750	0.067780	0.068460
15200	95.0000	0.067802	0.068497
15300	95.6250	0.067361	0.068299
15400	96.2500	0.067469	0.068158
15500	96.8750	0.068072	0.068127
15600	97.5000	0.068908	0.068135
15700	98.1250	0.068619	0.068134
15800	98.7500	0.067601	0.068022
15900	99.3750	0.067458	0.068124
16000	100.0000	0.067979	0.068005
16100	100.6250	0.067483	0.067771
16200	101.2500	0.067501	0.067692
16300	101.8750	0.067284	0.067705
16400	102.5000	0.068667	0.067613
16500	103.1250	0.067401	0.067763
16600	103.7500	0.067383	0.067706
16700	104.3750	0.066503	0.067617
16800	105.0000	0.067080	0.067638
16900	105.6250	0.066367	0.067559
17000	106.2500	0.066985	0.067379
17100	106.8750	0.068563	0.067427
17200	107.5000	0.067139	0.067549
17300	108.1250	0.064681	0.067409
17400	108.7500	0.066222	0.067260
17500	109.3750	0.068080	0.067116
17600	110.0000	0.066636	0.066981
17700	110.6250	0.065693	0.066672
17800	111.2500	0.066832	0.066756
17900	111.8750	0.066433	0.066825
18000	112.5000	0.067347	0.066809
18100	113.1250	0.067418	0.066834
18200	113.7500	0.067052	0.066926
18300	114.3750	0.066618	0.066802
18400	115.0000	0.065087	0.066615
18500	115.6250	0.066093	0.066581
18600	116.2500	0.066783	0.066412
18700	116.8750	0.065997	0.066251
18800	117.5000	0.065309	0.066241
18900	118.1250	0.065464	0.066202
19000	118.7500	0.066494	0.066194
19100	119.3750	0.066586	0.066431
19200	120.0000	0.066075	0.066454
19300	120.6250	0.065273	0.066258
19400	121.2500	0.066409	0.066340
19500	121.8750	0.066222	0.066168
19600	122.5000	0.065573	0.065769
19700	123.1250	0.067168	0.065772
19800	123.7500	0.066521	0.065946
19900	124.3750	0.065193	0.065733
20000	125.0000	0.066480	0.065736
20100	125.6250	0.067456	0.065998
20200	126.2500	0.066731	0.065976
20300	126.8750	0.066719	0.065867
20400	127.5000	0.067317	0.065963
20500	128.1250	0.066764	0.065967
20600	128.7500	0.065231	0.065882
20700	129.3750	0.066735	0.065921
20800	130.0000	0.067480	0.065855
20900	130.6250	0.064738	0.065804
21000	131.2500	0.067287	0.065869
21100	131.8750	0.064627	0.065750
21200	132.5000	0.065870	0.065520
21300	133.1250	0.064609	0.065452
21400	133.7500	0.064994	0.065441
21500	134.3750	0.065336	0.065433
21600	135.0000	0.063900	0.065260
21700	135.6250	0.066433	0.065446
21800	136.2500	0.066549	0.065451
21900	136.8750	0.064400	0.065275
22000	137.5000	0.063964	0.065068
22100	138.1250	0.065584	0.065170
22200	138.7500	0.065910	0.064994
22300	139.3750	0.064536	0.064873
22400	140.0000	0.065713	0.064893
22500	140.6250	0.063105	0.064752
22600	141.2500	0.064370	0.064598
22700	141.8750	0.065014	0.064532
22800	142.5000	0.065604	0.064572
22900	143.1250	0.064888	0.064585
23000	143.7500	0.063897	0.064572
23100	144.3750	0.064619	0.064579
23200	145.0000	0.064740	0.064624
23300	145.6250	0.063352	0.064545
23400	146.2500	0.064692	0.064596
23500	146.8750	0.064847	0.064722
23600	147.5000	0.065160	0.064678
23700	148.1250	0.064292	0.064564
23800	148.7500	0.064263	0.064453
23900	149.3750	0.065489	0.064379
24000	150.0000	0.064337	0.064330
24100	150.6250	0.064036	0.064292
24200	151.2500	0.064324	0.064211
24300	151.8750	0.063299	0.064303
24400	152.5000	0.064193	0.064158
24500	153.1250	0.064443	0.064027
24600	153.7500	0.063609	0.064077
24700	154.3750	0.063818	0.064104
24800	155.0000	0.063675	0.064076
24900	155.6250	0.063462	0.064182
25000	156.2500	0.064077	0.064190
25100	156.8750	0.062890	0.064124
25200	157.5000	0.063987	0.064048
25300	158.1250	0.064443	0.064049
25400	158.7500	0.064645	0.064003
25500	159.3750	0.062740	0.064001
25600	160.0000	0.063486	0.064004
25700	160.6250	0.063656	0.063981
25800	161.2500	0.064704	0.063982
25900	161.8750	0.062211	0.063869
26000	162.5000	0.062800	0.063886
26100	163.1250	0.064294	0.063850
26200	163.7500	0.062174	0.063680
26300	164.3750	0.063707	0.063439
26400	165.0000	0.063260	0.063443
26500	165.6250	0.063026	0.063310
26600	166.2500	0.062617	0.063186
26700	166.8750	0.063572	0.063374
26800	167.5000	0.063446	0.063554
26900	168.1250	0.062868	0.063440
27000	168.7500	0.063034	0.063465
27100	169.3750	0.063170	0.063445
27200	170.0000	0.062924	0.063370
27300	170.6250	0.063933	0.063337
27400	171.2500	0.063294	0.063356
27500	171.8750	0.062551	0.063192
27600	172.5000	0.062599	0.063270
27700	173.1250	0.063911	0.063247
27800	173.7500	0.063526	0.063127
27900	174.3750	0.063175	0.063087
28000	175.0000	0.063683	0.063307
28100	175.6250	0.063780	0.063265
28200	176.2500	0.063250	0.063219
28300	176.8750	0.063333	0.063126
28400	177.5000	0.062692	0.063003
28500	178.1250	0.063123	0.062877
28600	178.7500	0.062174	0.062831
28700	179.3750	0.062590	0.062816
28800	180.0000	0.063830	0.062855
28900	180.6250	0.063371	0.063062
29000	181.2500	0.063690	0.063105
29100	181.8750	0.063681	0.063096
29200	182.5000	0.062897	0.063125
29300	183.1250	0.062393	0.063058
29400	183.7500	0.063359	0.062989
29500	184.3750	0.065067	0.062984
29600	185.0000	0.062662	0.062994
29700	185.6250	0.063150	0.062947
29800	186.2500	0.062198	0.063064
29900	186.8750	0.062926	0.062933
30000	187.5000	0.063543	0.062888
30100	188.1250	0.062508	0.062837
30200	188.7500	0.063260	0.062738
30300	189.3750	0.061364	0.062524
30400	190.0000	0.062626	0.062595
30500	190.6250	0.062638	0.062548
30600	191.2500	0.061522	0.062422
30700	191.8750	0.061895	0.062498
30800	192.5000	0.062814	0.062585
30900	193.1250	0.062906	0.062536
31000	193.7500	0.062787	0.062283
31100	194.3750	0.062508	0.062354
31200	195.0000	0.063042	0.062311
31300	195.6250	0.061575	0.062311
31400	196.2500	0.062723	0.062230
31500	196.8750	0.062101	0.062316
31600	197.5000	0.061786	0.062195
31700	198.1250	0.062342	0.062059
31800	198.7500	0.062327	0.061982
31900	199.3750	0.060947	0.061951
32000	200.0000	0.061584	0.062075
32100	200.6250	0.062123	0.062140
32200	201.2500	0.061832	0.062164
32300	201.8750	0.061906	0.062200
32400	202.5000	0.061802	0.062134
32500	203.1250	0.062170	0.062034
32600	203.7500	0.063470	0.061994
32700	204.3750	0.061856	0.061896
32800	205.0000	0.061242	0.061753
32900	205.6250	0.059869	0.061745
33000	206.2500	0.061969	0.061676
33100	206.8750	0.061365	0.061642
33200	207.5000	0.062421	0.061761
33300	208.1250	0.061107	0.061755
33400	208.7500	0.062092	0.061772
33500	209.3750	0.061370	0.061678
33600	210.0000	0.061877	0.061707
33700	210.6250	0.062198	0.061545
33800	211.2500	0.059938	0.061448
33900	211.8750	0.062191	0.061422
34000	212.5000	0.060598	0.061452
34100	213.1250	0.062591	0.061370
34200	213.7500	0.061023	0.061363
34300	214.3750	0.061626	0.061339
34400	215.0000	0.060031	0.061256
34500	215.6250	0.061462	0.061251
34600	216.2500	0.062483	0.061272
34700	216.8750	0.062828	0.061334
34800	217.5000	0.061622	0.061504
34900	218.1250	0.060949	0.061519
35000	218.7500	0.061982	0.061464
35100	219.3750	0.061764	0.061344
35200	220.0000	0.062069	0.061396
35300	220.6250	0.061061	0.061354
35400	221.2500	0.062463	0.061391
35500	221.8750	0.059540	0.061344
35600	222.5000	0.061302	0.061174
35700	223.1250	0.061220	0.060972
35800	223.7500	0.061115	0.061031
35900	224.3750	0.061014	0.060955
36000	225.0000	0.058668	0.060895
36100	225.6250	0.061288	0.061086
36200	226.2500	0.061298	0.061129
36300	226.8750	0.061144	0.060982
36400	227.5000	0.061208	0.061055
36500	228.1250	0.059029	0.061070
36600	228.7500	0.061195	0.060979
36700	229.3750	0.059711	0.060991
36800	230.0000	0.061302	0.061110
36900	230.6250	0.059950	0.060935
37000	231.2500	0.060972	0.061037
37100	231.8750	0.060225	0.061044
37200	232.5000	0.061808	0.061010
37300	233.1250	0.060316	0.060840
37400	233.7500	0.059724	0.060829
37500	234.3750	0.061156	0.060667
37600	235.0000	0.060499	0.060679
37700	235.6250	0.062399	0.060746
37800	236.2500	0.060128	0.060784
37900	236.8750	0.059700	0.060862
38000	237.5000	0.060608	0.061043
38100	238.1250	0.060108	0.060856
38200	238.7500	0.061064	0.060692
38300	239.3750	0.061430	0.060650
38400	240.0000	0.059890	0.060583
38500	240.6250	0.060698	0.060505
38600	241.2500	0.060574	0.060678
38700	241.8750	0.060048	0.060487
38800	242.5000	0.060590	0.060392
38900	243.1250	0.061686	0.060449
39000	243.7500	0.060817	0.060349
39100	244.3750	0.060220	0.060356
39200	245.0000	0.059884	0.060377
39300	245.6250	0.061418	0.060355
39400	246.2500	0.061101	0.060358
39500	246.8750	0.060033	0.060409
39600	247.5000	0.059689	0.060338
39700	248.1250	0.060445	0.060490
39800	248.7500	0.059415	0.060350
39900	249.3750	0.060049	0.060207
40000	250.0000	0.060223	0.060223
40100	250.6250	0.060304	0.060125
40200	251.2500	0.060751	0.060041
40300	251.8750	0.060010	0.060205
40400	252.5000	0.060286	0.060366
40500	253.1250	0.059778	0.060262
40600	253.7500	0.061225	0.060324
40700	254.3750	0.060784	0.060322
40800	255.0000	0.059808	0.060198
40900	255.6250	0.060005	0.060081
41000	256.2500	0.060233	0.060085
41100	256.8750	0.059048	0.060018
41200	257.5000	0.061615	0.060011
41300	258.1250	0.060106	0.060044
41400	258.7500	0.060379	0.059986
41500	259.3750	0.059113	0.059837
41600	260.0000	0.060346	0.059789
41700	260.6250	0.060235	0.059775
41800	261.2500	0.059177	0.059720
41900	261.8750	0.060742	0.059734
42000	262.5000	0.060501	0.059896
42100	263.1250	0.059253	0.059909
42200	263.7500	0.059444	0.059850
42300	264.3750	0.059468	0.059888
42400	265.0000	0.059614	0.059904
42500	265.6250	0.059604	0.059793
42600	266.2500	0.058391	0.059687
42700	266.8750	0.059367	0.059687
42800	267.5000	0.058686	0.059521
42900	268.1250	0.058663	0.059497
43000	268.7500	0.059093	0.059488
43100	269.3750	0.058823	0.059484
43200	270.0000	0.059879	0.059510
43300	270.6250	0.059458	0.059546
43400	271.2500	0.059521	0.059337
43500	271.8750	0.059100	0.059293
43600	272.5000	0.057775	0.059350
43700	273.1250	0.058075	0.059196
43800	273.7500	0.059175	0.059205
43900	274.3750	0.058938	0.059312
44000	275.0000	0.059838	0.059458
44100	275.6250	0.058964	0.059473
44200	276.2500	0.058553	0.059582
44300	276.8750	0.059233	0.059669
44400	277.5000	0.058585	0.059556
44500	278.1250	0.059291	0.059401
44600	278.7500	0.059787	0.059505
44700	279.3750	0.058552	0.059351
44800	280.0000	0.059525	0.059275
44900	280.6250	0.058869	0.059371
45000	281.2500	0.059134	0.059386
45100	281.8750	0.059644	0.059193
45200	282.5000	0.060176	0.059318
45300	283.1250	0.059698	0.059345
45400	283.7500	0.059326	0.059349
45500	284.3750	0.059221	0.059392
45600	285.0000	0.058587	0.059434
45700	285.6250	0.060100	0.059375
45800	286.2500	0.059314	0.059231
45900	286.8750	0.058412	0.059175
46000	287.5000	0.059062	0.059025
46100	288.1250	0.058820	0.058959
46200	288.7500	0.059909	0.059055
46300	289.3750	0.059186	0.059118
46400	290.0000	0.057516	0.058981
46500	290.6250	0.057740	0.058954
46600	291.2500	0.058617	0.058883
46700	291.8750	0.059168	0.058758
46800	292.5000	0.058440	0.058660
46900	293.1250	0.058200	0.058675
47000	293.7500	0.058892	0.058752
47100	294.3750	0.058250	0.058730
47200	295.0000	0.059338	0.058869
47300	295.6250	0.060338	0.058953
47400	296.2500	0.059010	0.059018
47500	296.8750	0.058698	0.058991
47600	297.5000	0.058609	0.059019
47700	298.1250	0.059188	0.058851
47800	298.7500	0.058453	0.058764
47900	299.3750	0.059376	0.058736
48000	300.0000	0.058262	0.058677
48100	300.6250	0.057957	0.058633
48200	301.2500	0.057711	0.058677
48300	301.8750	0.059250	0.058749
48400	302.5000	0.058752	0.058645
48500	303.1250	0.058349	0.058654
48600	303.7500	0.057248	0.058569
48700	304.3750	0.058383	0.058502
48800	305.0000	0.058350	0.058448
48900	305.6250	0.058425	0.058562
49000	306.2500	0.057817	0.058488
49100	306.8750	0.059490	0.058517
49200	307.5000	0.059603	0.058597
49300	308.1250	0.058287	0.058539
49400	308.7500	0.057772	0.058425
49500	309.3750	0.058369	0.058397
49600	310.0000	0.058467	0.058492
49700	310.6250	0.058832	0.058383
49800	311.2500	0.057456	0.058372
49900	311.8750	0.059837	0.058600
50000	312.5000	0.058072	0.058663
50100	313.1250	0.058317	0.058601
50200	313.7500	0.058176	0.058525
50300	314.3750	0.058801	0.058540
50400	315.0000	0.058498	0.058341
50500	315.6250	0.057409	0.058173
50600	316.2500	0.057468	0.058095
50700	316.8750	0.057377	0.058130
50800	317.5000	0.058072	0.058112
50900	318.1250	0.058074	0.058096
51000	318.7500	0.058972	0.058234
51100	319.3750	0.057091	0.058241
51200	320.0000	0.057013	0.058200
51300	320.6250	0.058627	0.058117
51400	321.2500	0.058669	0.058152
51500	321.8750	0.057965	0.058136
51600	322.5000	0.058068	0.058113
51700	323.1250	0.058875	0.058086
51800	323.7500	0.059132	0.058144
51900	324.3750	0.058140	0.058048
52000	325.0000	0.057430	0.057891
52100	325.6250	0.057843	0.058015
52200	326.2500	0.058500	0.057986
52300	326.8750	0.058349	0.058099
52400	327.5000	0.057847	0.058111
52500	328.1250	0.057995	0.058186
52600	328.7500	0.058950	0.058101
52700	329.3750	0.056890	0.058000
52800	330.0000	0.059135	0.057982
52900	330.6250	0.057241	0.057979
53000	331.2500	0.057338	0.057932
53100	331.8750	0.057527	0.057914
53200	332.5000	0.058624	0.058089
53300	333.1250	0.056610	0.057930
53400	333.7500	0.058354	0.057873
53500	334.3750	0.058440	0.057942
53600	335.0000	0.058845	0.057933
53700	335.6250	0.057295	0.057892
53800	336.2500	0.057167	0.057830
53900	336.8750	0.057606	0.057911
54000	337.5000	0.058739	0.057898
54100	338.1250	0.058639	0.057850
54200	338.7500	0.057919	0.057858
54300	339.3750	0.057172	0.057936
54400	340.0000	0.057638	0.057919
54500	340.6250	0.057634	0.057871
54600	341.2500	0.058841	0.057978
54700	341.8750	0.057010	0.057828
54800	342.5000	0.058074	0.057855
54900	343.1250	0.057384	0.057668
55000	343.7500	0.058225	0.057805
55100	344.3750	0.058396	0.057673
55200	345.0000	0.057309	0.057655
55300	345.6250	0.058248	0.057506
55400	346.2500	0.058330	0.057655
55500	346.8750	0.056789	0.057540
55600	347.5000	0.057868	0.057545
55700	348.1250	0.057239	0.057585
55800	348.7500	0.057144	0.057575
55900	349.3750	0.059012	0.057631
56000	350.0000	0.056920	0.057545
56100	350.6250	0.056992	0.057448
56200	351.2500	0.057733	0.057429
56300	351.8750	0.057851	0.057446
56400	352.5000	0.057587	0.057181
56500	353.1250	0.057374	0.057070
56600	353.7500	0.057091	0.057129
56700	354.3750	0.057716	0.057296
56800	355.0000	0.058350	0.057292
56900	355.6250	0.058587	0.057478
57000	356.2500	0.057936	0.057606
57100	356.8750	0.057716	0.057572
57200	357.5000	0.056494	0.057532
57300	358.1250	0.057090	0.057535
57400	358.7500	0.057906	0.057411
57500	359.3750	0.057938	0.057325
57600	360.0000	0.056501	0.057274
57700	360.6250	0.057708	0.057186
57800	361.2500	0.057623	0.057216
57900	361.8750	0.057809	0.057109
58000	362.5000	0.056930	0.057161
58100	363.1250	0.057873	0.057265
58200	363.7500	0.057131	0.057232
58300	364.3750	0.056947	0.057133
58400	365.0000	0.057254	0.057231
58500	365.6250	0.057355	0.057299
58600	366.2500	0.057017	0.057188
58700	366.8750	0.057042	0.057250
58800	367.5000	0.057122	0.057274
58900	368.1250	0.057787	0.057220
59000	368.7500	0.056369	0.057029
59100	369.3750	0.056889	0.057001
59200	370.0000	0.056133	0.056867
59300	370.6250	0.057769	0.056916
59400	371.2500	0.056762	0.056981
59500	371.8750	0.056625	0.057007
59600	372.5000	0.057153	0.056964
59700	373.1250	0.056786	0.056912
59800	373.7500	0.057250	0.056846
59900	374.3750	0.058420	0.056844
60000	375.0000	0.055945	0.056740
60100	375.6250	0.057358	0.056760
60200	376.2500	0.056515	0.056742
60300	376.8750	0.056413	0.056697
60400	377.5000	0.057001	0.056635
60500	378.1250	0.056343	0.056714
60600	378.7500	0.056850	0.056803
60700	379.3750	0.056653	0.056868
60800	380.0000	0.057234	0.056958
60900	380.6250	0.057042	0.056932
61000	381.2500	0.058395	0.057005
61100	381.8750	0.056942	0.056922
61200	382.5000	0.057129	0.056999
61300	383.1250	0.056550	0.056908
61400	383.7500	0.055490	0.056890
61500	384.3750	0.055918	0.056835
61600	385.0000	0.055010	0.056764
61700	385.6250	0.055819	0.056585
61800	386.2500	0.056328	0.056644
61900	386.8750	0.055834	0.056718
62000	387.5000	0.056706	0.056668
62100	388.1250	0.057125	0.056765
62200	388.7500	0.056193	0.056818
62300	389.3750	0.057060	0.056806
62400	390.0000	0.057571	0.056737
62500	390.6250	0.056253	0.056707
62600	391.2500	0.056677	0.056659
62700	391.8750	0.055354	0.056602
62800	392.5000	0.056463	0.056563
62900	393.1250	0.056682	0.056467
63000	393.7500	0.056389	0.056550
63100	394.3750	0.055893	0.056457
63200	395.0000	0.055700	0.056512
63300	395.6250	0.056866	0.056499
63400	396.2500	0.056437	0.056725
63500	396.8750	0.057023	0.056638
63600	397.5000	0.056850	0.056705
63700	398.1250	0.056640	0.056672
63800	398.7500	0.057526	0.056671
63900	399.3750	0.055221	0.056422
64000	400.0000	0.057035	0.056506
64100	400.6250	0.056261	0.056506
64200	401.2500	0.056434	0.056502
64300	401.8750	0.056052	0.056407
64400	402.5000	0.057092	0.056455
64500	403.1250	0.055359	0.056262
64600	403.7500	0.056094	0.056255
64700	404.3750	0.056570	0.056197
64800	405.0000	0.056394	0.056115
64900	405.6250	0.055675	0.056131
65000	406.2500	0.056851	0.056352
65100	406.8750	0.056593	0.056349
65200	407.5000	0.055676	0.056214
65300	408.1250	0.054877	0.056254
65400	408.7500	0.056146	0.056273
65500	409.3750	0.056234	0.056111
65600	410.0000	0.056403	0.056055
65700	410.6250	0.055728	0.055986
65800	411.2500	0.055897	0.055950
65900	411.8750	0.055718	0.055836
66000	412.5000	0.056634	0.055869
66100	413.1250	0.056673	0.055976
66200	413.7500	0.056330	0.056197
66300	414.3750	0.054984	0.056290
66400	415.0000	0.055780	0.056318
66500	415.6250	0.056277	0.056240
66600	416.2500	0.055957	0.056201
66700	416.8750	0.055101	0.056049
66800	417.5000	0.056611	0.056017
66900	418.1250	0.055095	0.056023
67000	418.7500	0.057016	0.056038
67100	419.3750	0.057144	0.055946
67200	420.0000	0.056834	0.056121
67300	420.6250	0.055321	0.055923
67400	421.2500	0.056411	0.055930
67500	421.8750	0.056604	0.055959
67600	422.5000	0.055174	0.055782
67700	423.1250	0.055912	0.055592
67800	423.7500	0.055566	0.055717
67900	424.3750	0.055013	0.055704
68000	425.0000	0.056297	0.055628
68100	425.6250	0.055219	0.055748
68200	426.2500	0.056800	0.055896
68300	426.8750	0.055006	0.055925
68400	427.5000	0.056974	0.056019
68500	428.1250	0.056241	0.056042
68600	428.7500	0.055175	0.056083
68700	429.3750	0.055172	0.056005
68800	430.0000	0.055831	0.055954
68900	430.6250	0.055519	0.055800
69000	431.2500	0.056236	0.055797
69100	431.8750	0.055937	0.055811
69200	432.5000	0.055262	0.055698
69300	433.1250	0.054824	0.055720
69400	433.7500	0.057386	0.055800
69500	434.3750	0.054241	0.055659
69600	435.0000	0.055315	0.055550
69700	435.6250	0.055188	0.055673
69800	436.2500	0.056087	0.055726
69900	436.8750	0.055317	0.055715
70000	437.5000	0.055380	0.055900
70100	438.1250	0.055538	0.055929
70200	438.7500	0.055231	0.055860
70300	439.3750	0.057116	0.055782
70400	440.0000	0.053683	0.055625
70500	440.6250	0.056358	0.055619
70600	441.2500	0.055433	0.055591
70700	441.8750	0.056098	0.055630
70800	442.5000	0.053930	0.055489
70900	443.1250	0.055169	0.055451
71000	443.7500	0.056297	0.055405
71100	444.3750	0.054711	0.055390
71200	445.0000	0.055137	0.055320
71300	445.6250	0.056782	0.055536
71400	446.2500	0.055914	0.055591
71500	446.8750	0.054833	0.055555
71600	447.5000	0.054912	0.055444
71700	448.1250	0.054277	0.055509
71800	448.7500	0.056217	0.055489
71900	449.3750	0.056318	0.055521
72000	450.0000	0.055869	0.055469
72100	450.6250	0.055699	0.055612
72200	451.2500	0.055243	0.055622
72300	451.8750	0.055712	0.055466
72400	452.5000	0.056873	0.055473
72500	453.1250	0.055339	0.055468
72600	453.7500	0.055726	0.055451
72700	454.3750	0.054172	0.055291
72800	455.0000	0.054564	0.055297
72900	455.6250	0.055354	0.055313
73000	456.2500	0.054833	0.055208
73100	456.8750	0.054972	0.055098
73200	457.5000	0.056518	0.055327
73300	458.1250	0.054414	0.055317
73400	458.7500	0.055741	0.055279
73500	459.3750	0.055044	0.055409
73600	460.0000	0.054452	0.055420
73700	460.6250	0.054078	0.055229
73800	461.2500	0.054853	0.055189
73900	461.8750	0.055863	0.055239
74000	462.5000	0.055328	0.055228
74100	463.1250	0.054062	0.055222
74200	463.7500	0.054943	0.055237
74300	464.3750	0.056152	0.055291
74400	465.0000	0.055955	0.055221
74500	465.6250	0.054964	0.055024
74600	466.2500	0.054109	0.054979
74700	466.8750	0.054883	0.054985
74800	467.5000	0.055228	0.054881
74900	468.1250	0.055331	0.054899
75000	468.7500	0.053983	0.054915
75100	469.3750	0.055123	0.055028
75200	470.0000	0.055596	0.055010
75300	470.6250	0.054006	0.055043
75400	471.2500	0.054285	0.054974
75500	471.8750	0.054804	0.055054
75600	472.5000	0.055575	0.055058
75700	473.1250	0.055650	0.055033
75800	473.7500	0.055493	0.055071
75900	474.3750	0.053712	0.055059
76000	475.0000	0.054660	0.055170
76100	475.6250	0.055052	0.055176
76200	476.2500	0.053720	0.055062
76300	476.8750	0.054750	0.054962
76400	477.5000	0.056289	0.054994
76500	478.1250	0.055687	0.054859
76600	478.7500	0.053585	0.054703
76700	479.3750	0.054244	0.054716
76800	480.0000	0.053828	0.054716
76900	480.6250	0.054860	0.054691
77000	481.2500	0.054437	0.054779
77100	481.8750	0.055145	0.054894
77200	482.5000	0.054791	0.054972
77300	483.1250	0.054550	0.055023
77400	483.7500	0.056150	0.055127
77500	484.3750	0.054496	0.055008
77600	485.0000	0.054542	0.054967
77700	485.6250	0.053776	0.054862
77800	486.2500	0.055382	0.054817
77900	486.8750	0.055377	0.054646
78000	487.5000	0.055506	0.054669
78100	488.1250	0.054721	0.054704
78200	488.7500	0.055074	0.054812
78300	489.3750	0.054579	0.054815
78400	490.0000	0.054118	0.054836
78500	490.6250	0.054971	0.054840
78600	491.2500	0.056666	0.054803
78700	491.8750	0.054285	0.054757
78800	492.5000	0.055074	0.054753
78900	493.1250	0.053860	0.054762
79000	493.7500	0.055856	0.054783
79100	494.3750	0.055426	0.054725
79200	495.0000	0.054127	0.054741
79300	495.6250	0.052925	0.054671
79400	496.2500	0.053529	0.054597
79500	496.8750	0.053575	0.054472
79600	497.5000	0.053169	0.054385
79700	498.1250	0.053935	0.054354
79800	498.7500	0.054277	0.054347
79900	499.3750	0.054776	0.054500
80000	500.0000	0.055302	0.054470
80100	500.6250	0.054263	0.054530
80200	501.2500	0.054826	0.054439
80300	501.8750	0.054792	0.054507
80400	502.5000	0.054030	0.054337
80500	503.1250	0.054638	0.054389
80600	503.7500	0.054020	0.054317
80700	504.3750	0.053369	0.054246
80800	505.0000	0.054976	0.054231
80900	505.6250	0.052734	0.054245
81000	506.2500	0.053331	0.054102
81100	506.8750	0.054240	0.054104
81200	507.5000	0.053756	0.054199
81300	508.1250	0.054769	0.054287
81400	508.7500	0.054351	0.054273
81500	509.3750	0.052751	0.054351
81600	510.0000	0.053611	0.054273
81700	510.6250	0.054832	0.054397
81800	511.2500	0.054310	0.054284
81900	511.8750	0.053532	0.054179
82000	512.5000	0.054005	0.054152
82100	513.1250	0.055193	0.054325
82200	513.7500	0.053039	0.054127
82300	514.3750	0.052658	0.054022
82400	515.0000	0.053908	0.053961
82500	515.6250	0.053351	0.054030
82600	516.2500	0.053053	0.053900
82700	516.8750	0.053733	0.053923
82800	517.5000	0.054791	0.053993
82900	518.1250	0.053936	0.054007
83000	518.7500	0.054632	0.053968
83100	519.3750	0.054026	0.053968
83200	520.0000	0.054790	0.054042
83300	520.6250	0.054534	0.054055
83400	521.2500	0.054114	0.054168
83500	521.8750	0.053738	0.054129
83600	522.5000	0.054405	0.054293
83700	523.1250	0.053688	0.054247
83800	523.7500	0.054160	0.054232
83900	524.3750	0.054298	0.054218
84000	525.0000	0.054186	0.054232
84100	525.6250	0.053984	0.054013
84200	526.2500	0.054011	0.053977
84300	526.8750	0.053944	0.053887
84400	527.5000	0.053164	0.053775
84500	528.1250	0.053497	0.053758
84600	528.7500	0.053007	0.053793
84700	529.3750	0.054136	0.053706
84800	530.0000	0.053388	0.053671
84900	530.6250	0.054063	0.053720
85000	531.2500	0.053075	0.053622
85100	531.8750	0.053311	0.053627
85200	532.5000	0.054309	0.053692
85300	533.1250	0.053317	0.053781
85400	533.7500	0.053409	0.053868
85500	534.3750	0.053937	0.053941
85600	535.0000	0.053627	0.053906
85700	535.6250	0.054569	0.053871
85800	536.2500	0.052256	0.053775
85900	536.8750	0.054161	0.053721
86000	537.5000	0.053529	0.053666
86100	538.1250	0.055128	0.053677
86200	538.7500	0.053071	0.053569
86300	539.3750	0.053338	0.053601
86400	540.0000	0.053293	0.053519
86500	540.6250	0.054343	0.053486
86600	541.2500	0.054350	0.053492
86700	541.8750	0.054416	0.053534
86800	542.5000	0.053356	0.053524
86900	543.1250	0.053652	0.053573
87000	543.7500	0.054413	0.053692
87100	544.3750	0.054528	0.053743
87200	545.0000	0.053631	0.053800
87300	545.6250	0.053294	0.053692
87400	546.2500	0.053981	0.053619
87500	546.8750	0.053854	0.053542
87600	547.5000	0.053922	0.053495
87700	548.1250	0.054158	0.053554
87800	548.7500	0.054007	0.053663
87900	549.3750	0.053710	0.053696
88000	550.0000	0.052834	0.053683
88100	550.6250	0.053894	0.053570
88200	551.2500	0.054146	0.053557
88300	551.8750	0.053176	0.053639
88400	552.5000	0.054778	0.053578
88500	553.1250	0.053324	0.053616
88600	553.7500	0.053497	0.053708
88700	554.3750	0.052025	0.053590
88800	555.0000	0.054361	0.053510
88900	555.6250	0.054124	0.053586
89000	556.2500	0.053767	0.053533
89100	556.8750	0.053465	0.053470
89200	557.5000	0.053090	0.053474
89300	558.1250	0.054096	0.053402
89400	558.7500	0.052270	0.053406
89500	559.3750	0.053909	0.053420
89600	560.0000	0.053900	0.053375
89700	560.6250	0.052918	0.053342
89800	561.2500	0.053514	0.053368
89900	561.8750	0.053716	0.053345
90000	562.5000	0.053534	0.053319
90100	563.1250	0.054259	0.053380
90200	563.7500	0.053397	0.053462
90300	564.3750	0.052572	0.053395
90400	565.0000	0.053422	0.053263
90500	565.6250	0.052627	0.053225
90600	566.2500	0.053583	0.053348
90700	566.8750	0.053249	0.053265
90800	567.5000	0.052592	0.053252
90900	568.1250	0.053378	0.053356
91000	568.7500	0.052747	0.053454
91100	569.3750	0.053041	0.053214
91200	570.0000	0.052284	0.053268
91300	570.6250	0.052945	0.053325
91400	571.2500	0.052752	0.053237
91500	571.8750	0.053215	0.053112
91600	572.5000	0.053547	0.053138
91700	573.1250	0.052722	0.053150
91800	573.7500	0.052948	0.053108
91900	574.3750	0.053613	0.053117
92000	575.0000	0.052106	0.053102
92100	575.6250	0.053489	0.053095
92200	576.2500	0.052668	0.053012
92300	576.8750	0.052529	0.053057
92400	577.5000	0.052564	0.053008
92500	578.1250	0.052366	0.053008
92600	578.7500	0.052507	0.053062
92700	579.3750	0.053682	0.053062
92800	580.0000	0.052967	0.053029
92900	580.6250	0.054849	0.053095
93000	581.2500	0.053078	0.053148
93100	581.8750	0.054459	0.053229
93200	582.5000	0.052389	0.053221
93300	583.1250	0.051782	0.053113
93400	583.7500	0.053278	0.053079
93500	584.3750	0.053293	0.052998
93600	585.0000	0.052546	0.052870
93700	585.6250	0.053673	0.052829
93800	586.2500	0.052928	0.052830
93900	586.8750	0.053432	0.052836
94000	587.5000	0.052775	0.052911
94100	588.1250	0.053694	0.052783
94200	588.7500	0.052228	0.052772
94300	589.3750	0.053389	0.052820
94400	590.0000	0.053874	0.052837
94500	590.6250	0.053353	0.052711
94600	591.2500	0.053226	0.052840
94700	591.8750	0.052891	0.052858
94800	592.5000	0.052920	0.052909
94900	593.1250	0.053406	0.052877
95000	593.7500	0.052824	0.053003
95100	594.3750	0.053767	0.052995
95200	595.0000	0.052208	0.052917
95300	595.6250	0.052999	0.052834
95400	596.2500	0.052508	0.052849
95500	596.8750	0.052449	0.052797
95600	597.5000	0.053094	0.052787
95700	598.1250	0.053262	0.052792
95800	598.7500	0.053150	0.052817
95900	599.3750	0.053130	0.052796
96000	600.0000	0.053046	0.052732
96100	600.6250	0.053083	0.052745
96200	601.2500	0.052909	0.052848
96300	601.8750	0.052495	0.052819
96400	602.5000	0.052002	0.052733
96500	603.1250	0.052018	0.052716
96600	603.7500	0.052495	0.052679
96700	604.3750	0.053214	0.052641
96800	605.0000	0.052958	0.052622
96900	605.6250	0.052757	0.052658
97000	606.2500	0.051861	0.052695
97100	606.8750	0.053507	0.052629
97200	607.5000	0.052749	0.052545
97300	608.1250	0.052169	0.052572
97400	608.7500	0.051710	0.052575
97500	609.3750	0.051751	0.052479
97600	610.0000	0.053361	0.052524
97700	610.6250	0.051857	0.052519
97800	611.2500	0.052438	0.052406
97900	611.8750	0.051945	0.052360
98000	612.5000	0.051245	0.052351
98100	613.1250	0.054728	0.052423
98200	613.7500	0.053185	0.052596
98300	614.3750	0.052806	0.052619
98400	615.0000	0.052688	0.052613
98500	615.6250	0.051203	0.052644
98600	616.2500	0.053003	0.052409
98700	616.8750	0.053550	0.052326
98800	617.5000	0.052694	0.052304
98900	618.1250	0.051258	0.052331
99000	618.7500	0.053392	0.052409
99100	619.3750	0.052651	0.052443
99200	620.0000	0.051853	0.052403
99300	620.6250	0.052700	0.052523
99400	621.2500	0.052374	0.052504
99500	621.8750	0.051357	0.052446
99600	622.5000	0.051895	0.052488
99700	623.1250	0.053430	0.052380
99800	623.7500	0.053393	0.052354
99900	624.3750	0.052960	0.052383
100000	625.0000	0.052167	0.052327
100100	625.6250	0.051914	0.052249
100200	626.2500	0.052119	0.052263
100300	626.8750	0.051754	0.052187
100400	627.5000	0.051234	0.052027
100500	628.1250	0.052641	0.052051
100600	628.7500	0.052508	0.052119
100700	629.3750	0.052071	0.052203
100800	630.0000	0.053629	0.052191
100900	630.6250	0.051915	0.052287
101000	631.2500	0.051739	0.052283
101100	631.8750	0.052211	0.052265
101200	632.5000	0.052352	0.052291
101300	633.1250	0.052315	0.052258
101400	633.7500	0.052350	0.052233
101500	634.3750	0.051863	0.052252
101600	635.0000	0.052360	0.052278
101700	635.6250	0.050729	0.052176
101800	636.2500	0.051741	0.052209
101900	636.8750	0.051464	0.052194
102000	637.5000	0.051754	0.052175
102100	638.1250	0.053364	0.052165
102200	638.7500	0.051917	0.052135
102300	639.3750	0.051694	0.052065
102400	640.0000	0.052422	0.052087
102500	640.6250	0.052966	0.052082
102600	641.2500	0.053198	0.052078
102700	641.8750	0.051423	0.052040
102800	642.5000	0.052586	0.052176
102900	643.1250	0.050142	0.052089
103000	643.7500	0.052562	0.052142
103100	644.3750	0.051775	0.052056
103200	645.0000	0.051827	0.052118
103300	645.6250	0.052307	0.052120
103400	646.2500	0.051478	0.052145
103500	646.8750	0.051897	0.052029
103600	647.5000	0.051456	0.052046
103700	648.1250	0.051699	0.052104
103800	648.7500	0.051725	0.051923
103900	649.3750	0.052248	0.051985
104000	650.0000	0.051264	0.051956
104100	650.6250	0.051980	0.052062
104200	651.2500	0.052523	0.051906
104300	651.8750	0.052469	0.051939
104400	652.5000	0.051926	0.051834
104500	653.1250	0.052005	0.051829
104600	653.7500	0.051361	0.051659
104700	654.3750	0.051983	0.051746
104800	655.0000	0.052139	0.051756
104900	655.6250	0.052355	0.051736
105000	656.2500	0.052856	0.051859
105100	656.8750	0.052461	0.052003
105200	657.5000	0.051791	0.052036
105300	658.1250	0.050710	0.052007
105400	658.7500	0.051249	0.052116
105500	659.3750	0.051418	0.052029
105600	660.0000	0.050720	0.051917
105700	660.6250	0.050953	0.051741
105800	661.2500	0.051722	0.051660
105900	661.8750	0.053256	0.051590
106000	662.5000	0.052685	0.051499
106100	663.1250	0.052545	0.051512
106200	663.7500	0.052562	0.051549
106300	664.3750	0.051116	0.051640
106400	665.0000	0.050498	0.051607
106500	665.6250	0.050815	0.051674
106600	666.2500	0.052091	0.051632
106700	666.8750	0.051220	0.051578
106800	667.5000	0.050468	0.051515
106900	668.1250	0.051050	0.051416
107000	668.7500	0.052010	0.051427
107100	669.3750	0.052095	0.051467
107200	670.0000	0.051952	0.051501
107300	670.6250	0.051166	0.051583
107400	671.2500	0.051703	0.051757
107500	671.8750	0.051131	0.051712
107600	672.5000	0.051383	0.051695
107700	673.1250	0.051944	0.051804
107800	673.7500	0.051323	0.051768
107900	674.3750	0.052300	0.051684
108000	675.0000	0.051010	0.051661
108100	675.6250	0.052127	0.051649
108200	676.2500	0.051338	0.051517
108300	676.8750	0.050223	0.051461
108400	677.5000	0.050361	0.051416
108500	678.1250	0.051513	0.051429
108600	678.7500	0.051123	0.051400
108700	679.3750	0.051454	0.051391
108800	680.0000	0.051289	0.051325
108900	680.6250	0.052801	0.051359
109000	681.2500	0.051795	0.051348
109100	681.8750	0.051744	0.051342
109200	682.5000	0.052534	0.051356
109300	683.1250	0.050907	0.051310
109400	683.7500	0.050096	0.051277
109500	684.3750	0.051215	0.051235
109600	685.0000	0.052028	0.051356
109700	685.6250	0.050919	0.051374
109800	686.2500	0.050445	0.051410
109900	686.8750	0.050300	0.051335
110000	687.5000	0.051618	0.051385
110100	688.1250	0.049913	0.051162
110200	688.7500	0.051327	0.051254
110300	689.3750	0.051496	0.051396
110400	690.0000	0.050499	0.051467
110500	690.6250	0.051671	0.051541
110600	691.2500	0.051126	0.051547
110700	691.8750	0.050762	0.051385
110800	692.5000	0.050746	0.051342
110900	693.1250	0.050835	0.051308
111000	693.7500	0.051140	0.051211
111100	694.3750	0.050927	0.051287
111200	695.0000	0.050353	0.051223
111300	695.6250	0.051930	0.051181
111400	696.2500	0.050683	0.051190
111500	696.8750	0.050957	0.051007
111600	697.5000	0.050837	0.050948
111700	698.1250	0.052348	0.051054
111800	698.7500	0.050850	0.051093
111900	699.3750	0.049851	0.051012
112000	700.0000	0.051710	0.051121
112100	700.6250	0.050083	0.051165
112200	701.2500	0.051815	0.051245
112300	701.8750	0.050625	0.051107
112400	702.5000	0.050571	0.051137
112500	703.1250	0.051409	0.051133
112600	703.7500	0.051141	0.051094
112700	704.3750	0.051060	0.050970
112800	705.0000	0.050101	0.050997
112900	705.6250	0.051096	0.050986
113000	706.2500	0.050365	0.050937
113100	706.8750	0.050723	0.050914
113200	707.5000	0.051096	0.050916
113300	708.1250	0.049952	0.050842
113400	708.7500	0.050587	0.050801
113500	709.3750	0.050965	0.050832
113600	710.0000	0.051758	0.050840
113700	710.6250	0.051182	0.050810
113800	711.2500	0.051456	0.050889
113900	711.8750	0.049963	0.050947
114000	712.5000	0.050106	0.050981
114100	713.1250	0.050728	0.050925
114200	713.7500	0.050881	0.050903
114300	714.3750	0.051418	0.051012
114400	715.0000	0.050824	0.051073
114500	715.6250	0.050806	0.050987
114600	716.2500	0.050951	0.051074
114700	716.8750	0.051021	0.051105
114800	717.5000	0.049711	0.050864
114900	718.1250	0.052173	0.050921
115000	718.7500	0.050310	0.050888
115100	719.3750	0.051369	0.050878
115200	720.0000	0.051760	0.050964
115300	720.6250	0.050651	0.051071
115400	721.2500	0.051425	0.050840
115500	721.8750	0.051058	0.050900
115600	722.5000	0.051586	0.050927
115700	723.1250	0.050782	0.050718
115800	723.7500	0.050113	0.050697
115900	724.3750	0.051920	0.050774
116000	725.0000	0.050510	0.050578
116100	725.6250	0.050379	0.050454
116200	726.2500	0.051077	0.050534
116300	726.8750	0.050406	0.050466
116400	727.5000	0.050025	0.050337
116500	728.1250	0.050252	0.050574
116600	728.7500	0.051257	0.050601
116700	729.3750	0.050430	0.050582
116800	730.0000	0.051544	0.050702
116900	730.6250	0.052111	0.050951
117000	731.2500	0.050501	0.050847
117100	731.8750	0.050090	0.050795
117200	732.5000	0.049545	0.050788
117300	733.1250	0.051337	0.050817
117400	733.7500	0.049484	0.050613
117500	734.3750	0.050376	0.050602
117600	735.0000	0.050782	0.050580
117700	735.6250	0.051342	0.050707
117800	736.2500	0.050483	0.050627
117900	736.8750	0.051406	0.050689
118000	737.5000	0.050505	0.050808
118100	738.1250	0.049201	0.050840
118200	738.7500	0.051241	0.050681
118300	739.3750	0.050387	0.050599
118400	740.0000	0.050426	0.050641
118500	740.6250	0.051049	0.050527
118600	741.2500	0.050611	0.050463
118700	741.8750	0.051487	0.050487
118800	742.5000	0.051253	0.050569
118900	743.1250	0.050836	0.050447
119000	743.7500	0.050221	0.050445
119100	744.3750	0.050848	0.050548
119200	745.0000	0.049498	0.050466
119300	745.6250	0.049051	0.050284
119400	746.2500	0.050444	0.050269
119500	746.8750	0.051431	0.050361
119600	747.5000	0.050508	0.050273
119700	748.1250	0.050394	0.050402
119800	748.7500	0.050699	0.050631
119900	749.3750	0.050468	0.050670
120000	750.0000	0.050983	0.050601
120100	750.6250	0.049391	0.050701
120200	751.2500	0.049745	0.050656
120300	751.8750	0.051078	0.050472
120400	752.5000	0.050145	0.050468
120500	753.1250	0.050415	0.050476
120600	753.7500	0.050182	0.050357
120700	754.3750	0.050044	0.050267
120800	755.0000	0.050125	0.050248
120900	755.6250	0.049475	0.050216
121000	756.2500	0.050056	0.050161
121100	756.8750	0.050523	0.050122
121200	757.5000	0.049938	0.050216
121300	758.1250	0.049934	0.050309
121400	758.7500	0.051175	0.050297
121500	759.3750	0.050101	0.050244
121600	760.0000	0.049428	0.050251
121700	760.6250	0.050359	0.050256
121800	761.2500	0.050429	0.050245
121900	761.8750	0.050484	0.050262
122000	762.5000	0.049922	0.050280
122100	763.1250	0.049288	0.050243
122200	763.7500	0.050065	0.050139
122300	764.3750	0.049836	0.050065
122400	765.0000	0.050511	0.049986
122500	765.6250	0.049676	0.049958
122600	766.2500	0.052279	0.050112
122700	766.8750	0.049716	0.050108
122800	767.5000	0.049754	0.050030
122900	768.1250	0.050190	0.050114
123000	768.7500	0.050650	0.050104
123100	769.3750	0.049822	0.050015
123200	770.0000	0.050671	0.050070
123300	770.6250	0.050940	0.050231
123400	771.2500	0.049583	0.050152
123500	771.8750	0.050232	0.050132
123600	772.5000	0.050554	0.050094
123700	773.1250	0.051113	0.050035
123800	773.7500	0.050358	0.049913
123900	774.3750	0.049975	0.049949
124000	775.0000	0.049586	0.049926
124100	775.6250	0.050557	0.049904
124200	776.2500	0.050117	0.049991
124300	776.8750	0.050054	0.050055
124400	777.5000	0.049391	0.050094
124500	778.1250	0.049571	0.050194
124600	778.7500	0.050557	0.050247
124700	779.3750	0.049966	0.050150
124800	780.0000	0.050171	0.050207
124900	780.6250	0.050683	0.050154
125000	781.2500	0.049110	0.050074
125100	781.8750	0.050564	0.050107
125200	782.5000	0.049994	0.050003
125300	783.1250	0.049957	0.049878
125400	783.7500	0.049944	0.049840
125500	784.3750	0.049101	0.049886
125600	785.0000	0.048995	0.049710
125700	785.6250	0.050296	0.049808
125800	786.2500	0.051099	0.049810
125900	786.8750	0.049361	0.049856
126000	787.5000	0.051107	0.049832
126100	788.1250	0.050194	0.050043
126200	788.7500	0.048979	0.049980
126300	789.3750	0.049722	0.050000
126400	790.0000	0.049714	0.049958
126500	790.6250	0.049329	0.049886
126600	791.2500	0.049540	0.049568
126700	791.8750	0.050230	0.049624
126800	792.5000	0.048580	0.049547
126900	793.1250	0.049731	0.049633
127000	793.7500	0.049887	0.049644
127100	794.3750	0.048752	0.049762
127200	795.0000	0.050538	0.049731
127300	795.6250	0.049904	0.049711
127400	796.2500	0.048563	0.049593
127500	796.8750	0.049044	0.049631
127600	797.5000	0.049687	0.049639
127700	798.1250	0.050136	0.049669
127800	798.7500	0.049238	0.049667
127900	799.3750	0.049791	0.049756
128000	800.0000	0.049376	0.049704
128100	800.6250	0.050044	0.049787
128200	801.2500	0.049779	0.049696
128300	801.8750	0.049306	0.049693
128400	802.5000	0.049651	0.049544
128500	803.1250	0.049865	0.049522
128600	803.7500	0.049377	0.049476
128700	804.3750	0.049712	0.049508
128800	805.0000	0.048879	0.049481
128900	805.6250	0.050630	0.049559
129000	806.2500	0.049201	0.049616
129100	806.8750	0.049974	0.049546
129200	807.5000	0.049907	0.049561
129300	808.1250	0.049686	0.049665
129400	808.7500	0.050234	0.049671
129500	809.3750	0.049278	0.049597
129600	810.0000	0.049106	0.049668
129700	810.6250	0.049789	0.049620
129800	811.2500	0.048470	0.049559
129900	811.8750	0.050093	0.049550
130000	812.5000	0.049675	0.049609
130100	813.1250	0.050825	0.049621
130200	813.7500	0.049990	0.049607
130300	814.3750	0.050202	0.049682
130400	815.0000	0.048154	0.049601
130500	815.6250	0.050533	0.049585
130600	816.2500	0.049572	0.049549
130700	816.8750	0.048957	0.049592
130800	817.5000	0.049355	0.049501
130900	818.1250	0.048995	0.049535
131000	818.7500	0.049552	0.049569
131100	819.3750	0.049047	0.049480
131200	820.0000	0.050800	0.049531
131300	820.6250	0.048595	0.049466
131400	821.2500	0.050415	0.049489
131500	821.8750	0.049227	0.049480
131600	822.5000	0.048623	0.049442
131700	823.1250	0.049805	0.049287
131800	823.7500	0.049002	0.049282
131900	824.3750	0.049598	0.049205
132000	825.0000	0.049712	0.049094
132100	825.6250	0.049135	0.049232
132200	826.2500	0.049360	0.049223
132300	826.8750	0.048606	0.049194
132400	827.5000	0.050531	0.049331
132500	828.1250	0.047913	0.049201
132600	828.7500	0.048949	0.049094
132700	829.3750	0.048902	0.049006
132800	830.0000	0.049645	0.049141
132900	830.6250	0.048660	0.048951
133000	831.2500	0.049101	0.049165
133100	831.8750	0.049329	0.049243
133200	832.5000	0.050099	0.049367
133300	833.1250	0.049313	0.049294
133400	833.7500	0.049456	0.049305
133500	834.3750	0.049206	0.049265
133600	835.0000	0.049402	0.049133
133700	835.6250	0.049560	0.049165
133800	836.2500	0.049557	0.049322
133900	836.8750	0.049150	0.049325
134000	837.5000	0.048258	0.049295
134100	838.1250	0.050026	0.049338
134200	838.7500	0.048987	0.049291
134300	839.3750	0.048409	0.049143
134400	840.0000	0.048919	0.049146
134500	840.6250	0.049425	0.049188
134600	841.2500	0.048754	0.049074
134700	841.8750	0.050633	0.049190
134800	842.5000	0.048845	0.049178
134900	843.1250	0.049201	0.049118
135000	843.7500	0.048135	0.048952
135100	844.3750	0.049770	0.049088
135200	845.0000	0.049042	0.048941
135300	845.6250	0.047588	0.048891
135400	846.2500	0.050674	0.049057
135500	846.8750	0.048948	0.049182
135600	847.5000	0.048540	0.049091
135700	848.1250	0.049363	0.049146
135800	848.7500	0.047437	0.049117
135900	849.3750	0.048574	0.048947
136000	850.0000	0.048396	0.048918
136100	850.6250	0.048558	0.048951
136200	851.2500	0.049185	0.048874
136300	851.8750	0.048941	0.048898
136400	852.5000	0.049049	0.048986
136500	853.1250	0.048934	0.048941
136600	853.7500	0.049792	0.049059
136700	854.3750	0.048490	0.049056
136800	855.0000	0.050133	0.049099
136900	855.6250	0.048919	0.049017
137000	856.2500	0.048874	0.048983
137100	856.8750	0.048564	0.048829
137200	857.5000	0.049528	0.048893
137300	858.1250	0.048799	0.048849
137400	858.7500	0.048863	0.048813
137500	859.3750	0.048240	0.048799
137600	860.0000	0.049468	0.048774
137700	860.6250	0.048681	0.048635
137800	861.2500	0.049591	0.048688
137900	861.8750	0.047704	0.048695
138000	862.5000	0.048402	0.048752
138100	863.1250	0.048186	0.048781
138200	863.7500	0.048227	0.048812
138300	864.3750	0.048152	0.048692
138400	865.0000	0.048375	0.048708
138500	865.6250	0.048024	0.048712
138600	866.2500	0.048984	0.048705
138700	866.8750	0.048665	0.048692
138800	867.5000	0.049124	0.048747
138900	868.1250	0.048994	0.048770
139000	868.7500	0.050086	0.048858
139100	869.3750	0.048749	0.048771
139200	870.0000	0.048272	0.048772
139300	870.6250	0.048328	0.048750
139400	871.2500	0.049355	0.048756
139500	871.8750	0.049331	0.048606
139600	872.5000	0.047841	0.048603
139700	873.1250	0.048743	0.048632
139800	873.7500	0.048519	0.048660
139900	874.3750	0.046671	0.048551
140000	875.0000	0.048057	0.048452
140100	875.6250	0.049048	0.048628
140200	876.2500	0.049838	0.048705
140300	876.8750	0.048988	0.048694
140400	877.5000	0.049233	0.048774
140500	878.1250	0.049164	0.048845
140600	878.7500	0.047449	0.048613
140700	879.3750	0.048576	0.048517
140800	880.0000	0.047439	0.048431
140900	880.6250	0.046839	0.048343
141000	881.2500	0.048358	0.048353
141100	881.8750	0.049254	0.048646
141200	882.5000	0.048445	0.048586
141300	883.1250	0.048927	0.048630
141400	883.7500	0.047890	0.048716
141500	884.3750	0.048057	0.048704
141600	885.0000	0.048209	0.048518
141700	885.6250	0.048110	0.048541
141800	886.2500	0.049365	0.048606
141900	886.8750	0.048290	0.048580
142000	887.5000	0.050121	0.048685
142100	888.1250	0.047603	0.048646
142200	888.7500	0.046905	0.048536
142300	889.3750	0.049291	0.048507
142400	890.0000	0.048509	0.048507
142500	890.6250	0.048879	0.048343
142600	891.2500	0.048442	0.048397
142700	891.8750	0.048790	0.048584
142800	892.5000	0.048740	0.048501
142900	893.1250	0.049361	0.048561
143000	893.7500	0.048012	0.048566
143100	894.3750	0.048325	0.048439
143200	895.0000	0.048571	0.048318
143300	895.6250	0.048121	0.048302
143400	896.2500	0.047346	0.048232
143500	896.8750	0.048438	0.048236
143600	897.5000	0.049476	0.048358
143700	898.1250	0.047445	0.048358
143800	898.7500	0.048494	0.048294
143900	899.3750	0.047971	0.048350
144000	900.0000	0.047417	0.048339
144100	900.6250	0.049169	0.048250
144200	901.2500	0.048230	0.048269
144300	901.8750	0.048766	0.048331
144400	902.5000	0.048441	0.048375
144500	903.1250	0.047465	0.048363
144600	903.7500	0.049021	0.048348
144700	904.3750	0.048821	0.048339
144800	905.0000	0.048848	0.048397
144900	905.6250	0.047813	0.048244
145000	906.2500	0.048475	0.048331
145100	906.8750	0.048653	0.048377
145200	907.5000	0.047645	0.048264
145300	908.1250	0.048857	0.048264
145400	908.7500	0.048937	0.048344
145500	909.3750	0.047940	0.048367
145600	910.0000	0.047752	0.048306
145700	910.6250	0.048426	0.048400
145800	911.2500	0.048084	0.048253
145900	911.8750	0.048982	0.048212
146000	912.5000	0.048256	0.048118
146100	913.1250	0.047754	0.048160
146200	913.7500	0.048192	0.048174
146300	914.3750	0.047886	0.048263
146400	915.0000	0.047882	0.048225
146500	915.6250	0.047869	0.048134
146600	916.2500	0.048842	0.048252
146700	916.8750	0.048370	0.048282
146800	917.5000	0.048074	0.048148
146900	918.1250	0.048471	0.048203
147000	918.7500	0.048115	0.048349
147100	919.3750	0.047049	0.048225
147200	920.0000	0.046917	0.048063
147300	920.6250	0.048341	0.048180
147400	921.2500	0.047450	0.048142
147500	921.8750	0.047796	0.047940
147600	922.5000	0.047961	0.047785
147700	923.1250	0.046738	0.047794
147800	923.7500	0.047604	0.047818
147900	924.3750	0.047203	0.047666
148000	925.0000	0.048044	0.047813
148100	925.6250	0.047328	0.047941
148200	926.2500	0.047935	0.048061
148300	926.8750	0.047706	0.048083
148400	927.5000	0.048183	0.048071
148500	928.1250	0.048269	0.048055
148600	928.7500	0.048621	0.048132
148700	929.3750	0.048086	0.048108
148800	930.0000	0.048361	0.048118
148900	930.6250	0.048475	0.048198
149000	931.2500	0.046419	0.048160
149100	931.8750	0.048058	0.048064
149200	932.5000	0.048334	0.047965
149300	933.1250	0.046754	0.047846
149400	933.7500	0.048288	0.047940
149500	934.3750	0.048992	0.047982
149600	935.0000	0.046938	0.047996
149700	935.6250	0.047631	0.047985
149800	936.2500	0.047476	0.047998
149900	936.8750	0.048327	0.047940
150000	937.5000	0.047964	0.047866
150100	938.1250	0.046804	0.047819
150200	938.7500	0.048599	0.047862
150300	939.3750	0.047813	0.047887
150400	940.0000	0.048784	0.047857
150500	940.6250	0.047933	0.047854
150600	941.2500	0.048031	0.047865
150700	941.8750	0.047994	0.047871
150800	942.5000	0.048222	0.047914
150900	943.1250	0.047764	0.047908
151000	943.7500	0.047185	0.047941
151100	944.3750	0.047743	0.048004
151200	945.0000	0.047698	0.047925
151300	945.6250	0.046655	0.047835
151400	946.2500	0.047789	0.047855
151500	946.8750	0.047079	0.047807
151600	947.5000	0.048092	0.047677
151700	948.1250	0.046597	0.047679
151800	948.7500	0.048304	0.047664
151900	949.3750	0.047506	0.047555
152000	950.0000	0.047138	0.047479
152100	950.6250	0.048438	0.047560
152200	951.2500	0.048437	0.047669
152300	951.8750	0.047799	0.047593
152400	952.5000	0.048387	0.047716
152500	953.1250	0.047177	0.047752
152600	953.7500	0.047191	0.047805
152700	954.3750	0.048188	0.047775
152800	955.0000	0.048624	0.047883
152900	955.6250	0.048146	0.047877
153000	956.2500	0.047743	0.047906
153100	956.8750	0.047575	0.047863
153200	957.5000	0.047511	0.047834
153300	958.1250	0.046182	0.047701
153400	958.7500	0.047333	0.047604
153500	959.3750	0.047057	0.047674
153600	960.0000	0.047070	0.047609
153700	960.6250	0.047431	0.047521
153800	961.2500	0.048051	0.047733
153900	961.8750	0.047623	0.047829
154000	962.5000	0.047943	0.047874
154100	963.1250	0.048035	0.047995
154200	963.7500	0.047232	0.047941
154300	964.3750	0.047396	0.047849
154400	965.0000	0.046816	0.047697
154500	965.6250	0.047621	0.047567
154600	966.2500	0.046683	0.047372
154700	966.8750	0.048709	0.047541
154800	967.5000	0.047409	0.047455
154900	968.1250	0.045736	0.047408
155000	968.7500	0.048729	0.047495
155100	969.3750	0.047383	0.047515
155200	970.0000	0.048654	0.047553
155300	970.6250	0.047135	0.047602
155400	971.2500	0.047917	0.047634
155500	971.8750	0.048834	0.047445
155600	972.5000	0.047108	0.047360
155700	973.1250	0.047477	0.047175
155800	973.7500	0.047624	0.047197
155900	974.3750	0.046569	0.047253
156000	975.0000	0.047250	0.047307
156100	975.6250	0.046763	0.047362
156200	976.2500	0.047428	0.047400
156300	976.8750	0.046988	0.047275
156400	977.5000	0.047415	0.047315
156500	978.1250	0.047217	0.047373
156600	978.7500	0.048211	0.047354
156700	979.3750	0.047468	0.047445
156800	980.0000	0.047082	0.047502
156900	980.6250	0.046933	0.047397
157000	981.2500	0.047565	0.047372
157100	981.8750	0.047405	0.047417
157200	982.5000	0.046674	0.047264
157300	983.1250	0.047062	0.047261
157400	983.7500	0.047227	0.047245
157500	984.3750	0.047001	0.047235
157600	985.0000	0.048015	0.047215
157700	985.6250	0.047420	0.047234
157800	986.2500	0.046949	0.047177
157900	986.8750	0.046615	0.047235
158000	987.5000	0.048289	0.047332
158100	988.1250	0.046994	0.047314
158200	988.7500	0.047589	0.047338
158300	989.3750	0.046721	0.047387
158400	990.0000	0.047391	0.047394
158500	990.6250	0.047642	0.047316
158600	991.2500	0.046554	0.047344
158700	991.8750	0.046646	0.047315
158800	992.5000	0.047858	0.047273
158900	993.1250	0.048119	0.047355
159000	993.7500	0.047626	0.047319
159100	994.3750	0.047945	0.047389
159200	995.0000	0.047279	0.047532
159300	995.6250	0.046598	0.047511
159400	996.2500	0.047246	0.047418
159500	996.8750	0.047007	0.047336
159600	997.5000	0.046330	0.047284
159700	998.1250	0.046384	0.047030
159800	998.7500	0.047024	0.047001
159900	999.3750	0.047415	0.047032
160000	1000.0000	0.046586	0.047158
160100	1000.6250	0.048625	0.047247
160200	1001.2500	0.046605	0.047293
160300	1001.8750	0.046762	0.047351
160400	1002.5000	0.047182	0.047224
160500	1003.1250	0.047443	0.047210
160600	1003.7500	0.046141	0.047017
160700	1004.3750	0.047366	0.047070
160800	1005.0000	0.046311	0.047017
160900	1005.6250	0.047330	0.047061
161000	1006.2500	0.047001	0.046969
161100	1006.8750	0.046872	0.047023
161200	1007.5000	0.045947	0.046968
161300	1008.1250	0.048003	0.047039
161400	1008.7500	0.047433	0.047095
161500	1009.3750	0.046835	0.047192
161600	1010.0000	0.047127	0.047171
161700	1010.6250	0.046279	0.047203
161800	1011.2500	0.046818	0.047088
161900	1011.8750	0.046754	0.046989
162000	1012.5000	0.046369	0.046920
162100	1013.1250	0.047069	0.046866
162200	1013.7500	0.046641	0.046932
162300	1014.3750	0.048139	0.047087
162400	1015.0000	0.048803	0.047126
162500	1015.6250	0.046792	0.047117
162600	1016.2500	0.046764	0.047106
162700	1016.8750	0.046210	0.047044
162800	1017.5000	0.047342	0.046942
162900	1018.1250	0.046544	0.046912
163000	1018.7500	0.047103	0.046927
163100	1019.3750	0.046808	0.046968
163200	1020.0000	0.046980	0.047031
163300	1020.6250	0.045713	0.046966
163400	1021.2500	0.046426	0.047007
163500	1021.8750	0.046945	0.046924
163600	1022.5000	0.047179	0.047054
163700	1023.1250	0.047126	0.047073
163800	1023.7500	0.046132	0.047117
163900	1024.3750	0.047088	0.047006
164000	1025.0000	0.047726	0.047116
164100	1025.6250	0.047288	0.047017
164200	1026.2500	0.046868	0.046908
164300	1026.8750	0.046645	0.046960
164400	1027.5000	0.046949	0.047123
164500	1028.1250	0.046667	0.047007
164600	1028.7500	0.046185	0.046967
164700	1029.3750	0.046443	0.046962
164800	1030.0000	0.046371	0.046930
164900	1030.6250	0.045699	0.046781
165000	1031.2500	0.046546	0.046897
165100	1031.8750	0.047493	0.046887
165200	1032.5000	0.045985	0.046889
165300	1033.1250	0.046448	0.046748
165400	1033.7500	0.045722	0.046659
165500	1034.3750	0.046756	0.046589
165600	1035.0000	0.046205	0.046514
165700	1035.6250	0.047367	0.046567
165800	1036.2500	0.046608	0.046650
165900	1036.8750	0.046454	0.046750
166000	1037.5000	0.047182	0.046818
166100	1038.1250	0.046964	0.046927
166200	1038.7500	0.047005	0.046906
166300	1039.3750	0.046892	0.046921
166400	1040.0000	0.046044	0.046757
166500	1040.6250	0.047709	0.046638
166600	1041.2500	0.047016	0.046513
166700	1041.8750	0.046525	0.046408
166800	1042.5000	0.046558	0.046405
166900	1043.1250	0.046386	0.046617
167000	1043.7500	0.046851	0.046609
167100	1044.3750	0.047421	0.046793
167200	1045.0000	0.046239	0.046802
167300	1045.6250	0.047334	0.046822
167400	1046.2500	0.046302	0.046674
167500	1046.8750	0.047006	0.046654
167600	1047.5000	0.045461	0.046381
167700	1048.1250	0.045574	0.046326
167800	1048.7500	0.045216	0.046210
167900	1049.3750	0.047713	0.046449
168000	1050.0000	0.046489	0.046301
168100	1050.6250	0.047347	0.046496
168200	1051.2500	0.047198	0.046528
168300	1051.8750	0.045813	0.046538
168400	1052.5000	0.045191	0.046293
168500	1053.1250	0.047880	0.046406
168600	1053.7500	0.046444	0.046291
168700	1054.3750	0.047096	0.046386
168800	1055.0000	0.045713	0.046419
168900	1055.6250	0.047418	0.046526
169000	1056.2500	0.046011	0.046529
169100	1056.8750	0.047269	0.046619
169200	1057.5000	0.046820	0.046579
169300	1058.1250	0.047607	0.046678
169400	1058.7500	0.045673	0.046704
169500	1059.3750	0.046048	0.046759
169600	1060.0000	0.046473	0.046772
169700	1060.6250	0.047409	0.046836
169800	1061.2500	0.046994	0.046833
169900	1061.8750	0.046269	0.046801
170000	1062.5000	0.046446	0.046649
170100	1063.1250	0.045390	0.046587
170200	1063.7500	0.047243	0.046552
170300	1064.3750	0.045805	0.046522
170400	1065.0000	0.046330	0.046527
170500	1065.6250	0.046628	0.046601
170600	1066.2500	0.046432	0.046545
170700	1066.8750	0.047097	0.046526
170800	1067.5000	0.046690	0.046396
170900	1068.1250	0.046465	0.046311
171000	1068.7500	0.045983	0.046279
171100	1069.3750	0.045230	0.046318
171200	1070.0000	0.046692	0.046276
171300	1070.6250	0.045641	0.046351
171400	1071.2500	0.046273	0.046353
171500	1071.8750	0.046211	0.046407
171600	1072.5000	0.046452	0.046399
171700	1073.1250	0.046958	0.046401
171800	1073.7500	0.046574	0.046283
171900	1074.3750	0.046959	0.046331
172000	1075.0000	0.047113	0.046270
172100	1075.6250	0.046844	0.046213
172200	1076.2500	0.047284	0.046197
172300	1076.8750	0.045707	0.046199
172400	1077.5000	0.045269	0.046117
172500	1078.1250	0.045750	0.046160
172600	1078.7500	0.046823	0.046242
172700	1079.3750	0.046158	0.046181
172800	1080.0000	0.046396	0.046207
172900	1080.6250	0.047002	0.046223
173000	1081.2500	0.045951	0.046144
173100	1081.8750	0.046232	0.046063
173200	1082.5000	0.046066	0.046084
173300	1083.1250	0.046933	0.046189
173400	1083.7500	0.047522	0.046310
173500	1084.3750	0.045784	0.046359
173600	1085.0000	0.046333	0.046548
173700	1085.6250	0.046361	0.046558
173800	1086.2500	0.046919	0.046436
173900	1086.8750	0.045792	0.046325
174000	1087.5000	0.047390	0.046387
174100	1088.1250	0.046971	0.046309
174200	1088.7500	0.046489	0.046303
174300	1089.3750	0.045449	0.046302
174400	1090.0000	0.047504	0.046312
174500	1090.6250	0.045228	0.046265
174600	1091.2500	0.047024	0.046095
174700	1091.8750	0.045628	0.046084
174800	1092.5000	0.045692	0.046070
174900	1093.1250	0.046556	0.046100
175000	1093.7500	0.046382	0.046207
175100	1094.3750	0.046755	0.046299
175200	1095.0000	0.046044	0.046277
175300	1095.6250	0.046207	0.046342
175400	1096.2500	0.045055	0.046284
175500	1096.8750	0.045940	0.046173
175600	1097.5000	0.045300	0.046073
175700	1098.1250	0.047032	0.046252
175800	1098.7500	0.046848	0.046284
175900	1099.3750	0.045650	0.046319
176000	1100.0000	0.046010	0.046297
176100	1100.6250	0.046092	0.046423
176200	1101.2500	0.046458	0.046328
176300	1101.8750	0.045523	0.046210
176400	1102.5000	0.046359	0.046151
176500	1103.1250	0.045722	0.046161
176600	1103.7500	0.044085	0.046077
176700	1104.3750	0.046563	0.046060
176800	1105.0000	0.045086	0.046064
176900	1105.6250	0.045709	0.046023
177000	1106.2500	0.046922	0.046024
177100	1106.8750	0.046198	0.045969
177200	1107.5000	0.046219	0.045859
177300	1108.1250	0.045710	0.045871
177400	1108.7500	0.045306	0.045840
177500	1109.3750	0.044804	0.045763
177600	1110.0000	0.045641	0.045809
177700	1110.6250	0.045651	0.045841
177800	1111.2500	0.045536	0.045857
177900	1111.8750	0.045983	0.045909
178000	1112.5000	0.045079	0.045818
178100	1113.1250	0.045979	0.045858
178200	1113.7500	0.046249	0.045889
178300	1114.3750	0.045737	0.045861
178400	1115.0000	0.046627	0.045897
178500	1115.6250	0.045517	0.046008
178600	1116.2500	0.044949	0.045996
178700	1116.8750	0.045905	0.045909
178800	1117.5000	0.046441	0.045944
178900	1118.1250	0.045718	0.045821
179000	1118.7500	0.046898	0.045894
179100	1119.3750	0.045652	0.045875
179200	1120.0000	0.045508	0.045923
179300	1120.6250	0.047486	0.045977
179400	1121.2500	0.045829	0.046131
179500	1121.8750	0.047521	0.046093
179600	1122.5000	0.045440	0.046036
179700	1123.1250	0.045290	0.045969
179800	1123.7500	0.045763	0.045868
179900	1124.3750	0.045312	0.045817
180000	1125.0000	0.046813	0.045806
180100	1125.6250	0.045449	0.045859
180200	1126.2500	0.044862	0.045891
180300	1126.8750	0.045803	0.045827
180400	1127.5000	0.046340	0.045774
180500	1128.1250	0.047014	0.045728
180600	1128.7500	0.045651	0.045741
180700	1129.3750	0.045002	0.045752
180800	1130.0000	0.045356	0.045814
180900	1130.6250	0.045200	0.045746
181000	1131.2500	0.045480	0.045635
181100	1131.8750	0.046748	0.045626
181200	1132.5000	0.045771	0.045642
181300	1133.1250	0.045950	0.045688
181400	1133.7500	0.046648	0.045741
181500	1134.3750	0.045157	0.045808
181600	1135.0000	0.045062	0.045690
181700	1135.6250	0.046520	0.045662
181800	1136.2500	0.046221	0.045676
181900	1136.8750	0.043959	0.045631
182000	1137.5000	0.044539	0.045630
182100	1138.1250	0.045057	0.045681
182200	1138.7500	0.046869	0.045649
182300	1139.3750	0.045986	0.045608
182400	1140.0000	0.045729	0.045664
182500	1140.6250	0.044686	0.045667
182600	1141.2500	0.045989	0.045650
182700	1141.8750	0.045279	0.045636
182800	1142.5000	0.044690	0.045475
182900	1143.1250	0.045219	0.045459
183000	1143.7500	0.045045	0.045399
183100	1144.3750	0.044844	0.045410
183200	1145.0000	0.045914	0.045285
183300	1145.6250	0.044405	0.045357
183400	1146.2500	0.045892	0.045369
183500	1146.8750	0.045508	0.045354
183600	1147.5000	0.044852	0.045325
183700	1148.1250	0.046260	0.045461
183800	1148.7500	0.044589	0.045424
183900	1149.3750	0.044586	0.045385
184000	1150.0000	0.045382	0.045552
184100	1150.6250	0.044535	0.045498
184200	1151.2500	0.045072	0.045521
184300	1151.8750	0.045422	0.045463
184400	1152.5000	0.044918	0.045380
184500	1153.1250	0.045254	0.045298
184600	1153.7500	0.044487	0.045318
184700	1154.3750	0.046106	0.045229
184800	1155.0000	0.045684	0.045400
184900	1155.6250	0.045847	0.045470
185000	1156.2500	0.045702	0.045524
185100	1156.8750	0.045865	0.045545
185200	1157.5000	0.045352	0.045456
185300	1158.1250	0.044845	0.045370
185400	1158.7500	0.044956	0.045323
185500	1159.3750	0.047015	0.045289
185600	1160.0000	0.046156	0.045286
185700	1160.6250	0.045017	0.045381
185800	1161.2500	0.045194	0.045413
185900	1161.8750	0.044620	0.045493
186000	1162.5000	0.045527	0.045429
186100	1163.1250	0.044773	0.045317
186200	1163.7500	0.045764	0.045340
186300	1164.3750	0.045911	0.045374
186400	1165.0000	0.044978	0.045311
186500	1165.6250	0.045350	0.045213
186600	1166.2500	0.044904	0.045422
186700	1166.8750	0.045288	0.045379
186800	1167.5000	0.044817	0.045347
186900	1168.1250	0.045301	0.045325
187000	1168.7500	0.045413	0.045438
187100	1169.3750	0.044239	0.045273
187200	1170.0000	0.044340	0.045263
187300	1170.6250	0.044759	0.045252
187400	1171.2500	0.044539	0.045275
187500	1171.8750	0.046457	0.045308
187600	1172.5000	0.045201	0.045438
187700	1173.1250	0.046024	0.045459
187800	1173.7500	0.044889	0.045432
187900	1174.3750	0.044507	0.045408
188000	1175.0000	0.045134	0.045287
188100	1175.6250	0.045305	0.045216
188200	1176.2500	0.045126	0.045162
188300	1176.8750	0.044387	0.045115
188400	1177.5000	0.045571	0.045175
188500	1178.1250	0.045190	0.045271
188600	1178.7500	0.045199	0.045274
188700	1179.3750	0.044691	0.045404
188800	1180.0000	0.045443	0.045422
188900	1180.6250	0.045295	0.045365
189000	1181.2500	0.044853	0.045314
189100	1181.8750	0.045811	0.045315
189200	1182.5000	0.045383	0.045208
189300	1183.1250	0.045044	0.045231
189400	1183.7500	0.044916	0.045169
189500	1184.3750	0.043924	0.045144
189600	1185.0000	0.044047	0.045026
189700	1185.6250	0.045540	0.045001
189800	1186.2500	0.046406	0.045026
189900	1186.8750	0.044962	0.045056
190000	1187.5000	0.044928	0.045051
190100	1188.1250	0.045420	0.045134
190200	1188.7500	0.046618	0.045285
190300	1189.3750	0.045986	0.045252
190400	1190.0000	0.045846	0.045305
190500	1190.6250	0.044388	0.045343
190600	1191.2500	0.045915	0.045327
190700	1191.8750	0.045577	0.045112
190800	1192.5000	0.044212	0.044974
190900	1193.1250	0.045820	0.044948
191000	1193.7500	0.043843	0.044839
191100	1194.3750	0.046406	0.044830
191200	1195.0000	0.043957	0.044919
191300	1195.6250	0.045590	0.045019
191400	1196.2500	0.045355	0.044963
191500	1196.8750	0.044424	0.044967
191600	1197.5000	0.044700	0.044933
191700	1198.1250	0.045717	0.044850
191800	1198.7500	0.045524	0.044818
191900	1199.3750	0.042920	0.044755
192000	1200.0000	0.045377	0.044825
192100	1200.6250	0.045816	0.044863
192200	1201.2500	0.044862	0.044841
192300	1201.8750	0.045278	0.044805
192400	1202.5000	0.044631	0.044874
192500	1203.1250	0.045360	0.044928
192600	1203.7500	0.044977	0.044892
192700	1204.3750	0.044518	0.045027
192800	1205.0000	0.044217	0.045061
192900	1205.6250	0.045763	0.045054
193000	1206.2500	0.044725	0.044902
193100	1206.8750	0.045484	0.044935
193200	1207.5000	0.043848	0.044732
193300	1208.1250	0.044325	0.044733
193400	1208.7500	0.045428	0.044753
193500	1209.3750	0.044276	0.044896
193600	1210.0000	0.046033	0.044965
193700	1210.6250	0.045293	0.045086
193800	1211.2500	0.045499	0.045101
193900	1211.8750	0.044604	0.045051
194000	1212.5000	0.044392	0.044951
194100	1213.1250	0.044649	0.044852
194200	1213.7500	0.045599	0.044950
194300	1214.3750	0.045531	0.044937
194400	1215.0000	0.043658	0.044836
194500	1215.6250	0.044112	0.044913
194600	1216.2500	0.044770	0.044923
194700	1216.8750	0.044008	0.044745
194800	1217.5000	0.044009	0.044719
194900	1218.1250	0.044920	0.044854
195000	1218.7500	0.045686	0.044692
195100	1219.3750	0.044775	0.044661
195200	1220.0000	0.045517	0.044859
195300	1220.6250	0.045010	0.044913
195400	1221.2500	0.044526	0.044907
195500	1221.8750	0.044548	0.045050
195600	1222.5000	0.045764	0.045119
195700	1223.1250	0.044332	0.045041
195800	1223.7500	0.045172	0.045039
195900	1224.3750	0.043704	0.044988
196000	1225.0000	0.044854	0.044973
196100	1225.6250	0.044527	0.044880
196200	1226.2500	0.045277	0.044830
196300	1226.8750	0.044118	0.044754
196400	1227.5000	0.044119	0.044769
196500	1228.1250	0.045606	0.044800
196600	1228.7500	0.046751	0.044931
196700	1229.3750	0.044005	0.044955
196800	1230.0000	0.044356	0.045032
196900	1230.6250	0.043484	0.044923
197000	1231.2500	0.044803	0.044711
197100	1231.8750	0.044672	0.044555
197200	1232.5000	0.043703	0.044411
197300	1233.1250	0.045086	0.044362
197400	1233.7500	0.045136	0.044538
197500	1234.3750	0.043696	0.044577
197600	1235.0000	0.043665	0.044534
197700	1235.6250	0.044538	0.044667
197800	1236.2500	0.043804	0.044615
197900	1236.8750	0.046740	0.044627
198000	1237.5000	0.045046	0.044817
198100	1238.1250	0.044325	0.044858
198200	1238.7500	0.043530	0.044779
198300	1239.3750	0.045010	0.044850
198400	1240.0000	0.044580	0.044823
198500	1240.6250	0.044295	0.044674
198600	1241.2500	0.044029	0.044563
198700	1241.8750	0.044541	0.044564
198800	1242.5000	0.045081	0.044450
198900	1243.1250	0.044166	0.044368
199000	1243.7500	0.043912	0.044391
199100	1244.3750	0.043856	0.044474
199200	1245.0000	0.044678	0.044542
199300	1245.6250	0.045271	0.044671
199400	1246.2500	0.044258	0.044647
199500	1246.8750	0.044738	0.044646
199600	1247.5000	0.044098	0.044752
199700	1248.1250	0.045034	0.044737
199800	1248.7500	0.044788	0.044614
199900	1249.3750	0.044405	0.044721
200000	1250.0000	0.044946	0.044696
200100	1250.6250	0.044631	0.044605
200200	1251.2500	0.044828	0.044553
200300	1251.8750	0.045382	0.044591
200400	1252.5000	0.044733	0.044491
200500	1253.1250	0.045337	0.044559
200600	1253.7500	0.043523	0.044524
200700	1254.3750	0.043661	0.044513
200800	1255.0000	0.043595	0.044464
200900	1255.6250	0.045251	0.044411
201000	1256.2500	0.044444	0.044407
201100	1256.8750	0.044558	0.044469
201200	1257.5000	0.044361	0.044473
201300	1258.1250	0.044435	0.044499
201400	1258.7500	0.044786	0.044557
201500	1259.3750	0.044763	0.044512
201600	1260.0000	0.043660	0.044481
201700	1260.6250	0.044946	0.044529
201800	1261.2500	0.044133	0.044537
201900	1261.8750	0.045177	0.044588
202000	1262.5000	0.043931	0.044593
202100	1263.1250	0.045131	0.044678
202200	1263.7500	0.044364	0.044597
202300	1264.3750	0.044676	0.044614
202400	1265.0000	0.044030	0.044661
202500	1265.6250	0.043653	0.044564
202600	1266.2500	0.043924	0.044426
202700	1266.8750	0.043902	0.044521
202800	1267.5000	0.043878	0.044444
202900	1268.1250	0.045258	0.044370
203000	1268.7500	0.044191	0.044399
203100	1269.3750	0.045181	0.044431
203200	1270.0000	0.044150	0.044257
203300	1270.6250	0.043814	0.044244
203400	1271.2500	0.044621	0.044247
203500	1271.8750	0.044151	0.044255
203600	1272.5000	0.045213	0.044306
203700	1273.1250	0.044960	0.044391
203800	1273.7500	0.043674	0.044345
203900	1274.3750	0.043725	0.044273
204000	1275.0000	0.044042	0.044360
204100	1275.6250	0.043797	0.044166
204200	1276.2500	0.044208	0.044257
204300	1276.8750	0.043690	0.044345
204400	1277.5000	0.044415	0.044292
204500	1278.1250	0.044089	0.044274
204600	1278.7500	0.043644	0.044421
204700	1279.3750	0.045129	0.044491
204800	1280.0000	0.044315	0.044469
204900	1280.6250	0.043733	0.044521
205000	1281.2500	0.042739	0.044390
205100	1281.8750	0.044788	0.044341
205200	1282.5000	0.044846	0.044158
205300	1283.1250	0.043954	0.044137
205400	1283.7500	0.044229	0.044167
205500	1284.3750	0.045190	0.044339
205600	1285.0000	0.044005	0.044446
205700	1285.6250	0.044350	0.044436
205800	1286.2500	0.043285	0.044437
205900	1286.8750	0.043314	0.044308
206000	1287.5000	0.043210	0.044048
206100	1288.1250	0.044611	0.043991
206200	1288.7500	0.045007	0.044107
206300	1289.3750	0.044874	0.044203
206400	1290.0000	0.044350	0.044301
206500	1290.6250	0.043846	0.044415
206600	1291.2500	0.043741	0.044379
206700	1291.8750	0.043102	0.044234
206800	1292.5000	0.043791	0.044040
206900	1293.1250	0.045806	0.044039
207000	1293.7500	0.043390	0.043993
207100	1294.3750	0.044401	0.044004
207200	1295.0000	0.044755	0.044042
207300	1295.6250	0.044418	0.044169
207400	1296.2500	0.043174	0.044181
207500	1296.8750	0.043754	0.044152
207600	1297.5000	0.044263	0.044119
207700	1298.1250	0.044435	0.044029
207800	1298.7500	0.043501	0.043973
207900	1299.3750	0.042669	0.043869
208000	1300.0000	0.043822	0.044002
208100	1300.6250	0.043689	0.044015
208200	1301.2500	0.043450	0.044036
208300	1301.8750	0.044695	0.044153
208400	1302.5000	0.045354	0.044329
208500	1303.1250	0.044533	0.044240
208600	1303.7500	0.044777	0.044237
208700	1304.3750	0.043680	0.044241
208800	1305.0000	0.045229	0.044176
208900	1305.6250	0.044366	0.043994
209000	1306.2500	0.043611	0.043918
209100	1306.8750	0.044799	0.043850
209200	1307.5000	0.045198	0.043923
209300	1308.1250	0.043858	0.043860
209400	1308.7500	0.043716	0.043881
209500	1309.3750	0.044179	0.043933
209600	1310.0000	0.044562	0.044020
209700	1310.6250	0.044667	0.043968
209800	1311.2500	0.043180	0.043907
209900	1311.8750	0.043296	0.043978
210000	1312.5000	0.043294	0.043987
210100	1313.1250	0.043498	0.043910
210200	1313.7500	0.043787	0.043949
210300	1314.3750	0.043513	0.043908
210400	1315.0000	0.044066	0.043776
210500	1315.6250	0.044310	0.043747
210600	1316.2500	0.043440	0.043732
210700	1316.8750	0.043292	0.043653
210800	1317.5000	0.044043	0.043759
210900	1318.1250	0.043471	0.043845
211000	1318.7500	0.044387	0.043847
211100	1319.3750	0.044279	0.043939
211200	1320.0000	0.042552	0.043879
211300	1320.6250	0.043713	0.043885
211400	1321.2500	0.043816	0.043913
211500	1321.8750	0.044154	0.043896
211600	1322.5000	0.043977	0.043776
211700	1323.1250	0.043496	0.043817
211800	1323.7500	0.044998	0.043883
211900	1324.3750	0.044452	0.043976
212000	1325.0000	0.044664	0.043992
212100	1325.6250	0.044018	0.044017
212200	1326.2500	0.043675	0.044154
212300	1326.8750	0.043382	0.044055
212400	1327.5000	0.044417	0.044002
212500	1328.1250	0.042922	0.043942
212600	1328.7500	0.042913	0.043959
212700	1329.3750	0.043833	0.043846
212800	1330.0000	0.043995	0.043916
212900	1330.6250	0.043205	0.043845
213000	1331.2500	0.043944	0.043904
213100	1331.8750	0.043997	0.043948
213200	1332.5000	0.044702	0.044028
213300	1333.1250	0.044609	0.043975
213400	1333.7500	0.044155	0.043938
213500	1334.3750	0.043267	0.043961
213600	1335.0000	0.043494	0.043896
213700	1335.6250	0.044381	0.043871
213800	1336.2500	0.043553	0.043796
213900	1336.8750	0.043840	0.043828
214000	1337.5000	0.043056	0.043698
214100	1338.1250	0.043484	0.043695
214200	1338.7500	0.042947	0.043603
214300	1339.3750	0.043212	0.043547
214400	1340.0000	0.043875	0.043466
214500	1340.6250	0.042962	0.043526
214600	1341.2500	0.043810	0.043425
214700	1341.8750	0.043131	0.043393
214800	1342.5000	0.043870	0.043429
214900	1343.1250	0.043102	0.043401
215000	1343.7500	0.044784	0.043448
215100	1344.3750	0.043237	0.043530
215200	1345.0000	0.043659	0.043512
215300	1345.6250	0.042772	0.043456
215400	1346.2500	0.042752	0.043511
215500	1346.8750	0.042427	0.043535
215600	1347.5000	0.043409	0.043612
215700	1348.1250	0.043550	0.043718
215800	1348.7500	0.042084	0.043842
215900	1349.3750	0.043994	0.043921
216000	1350.0000	0.043999	0.043850
216100	1350.6250	0.044504	0.043819
216200	1351.2500	0.044016	0.043705
216300	1351.8750	0.042923	0.043585
216400	1352.5000	0.044293	0.043565
216500	1353.1250	0.043053	0.043532
216600	1353.7500	0.043777	0.043533
216700	1354.3750	0.043150	0.043592
216800	1355.0000	0.043117	0.043688
216900	1355.6250	0.042417	0.043533
217000	1356.2500	0.044182	0.043569
217100	1356.8750	0.043712	0.043472
217200	1357.5000	0.043487	0.043476
217300	1358.1250	0.042642	0.043395
217400	1358.7500	0.043566	0.043395
217500	1359.3750	0.043177	0.043337
217600	1360.0000	0.043298	0.043293
217700	1360.6250	0.043340	0.043186
217800	1361.2500	0.042429	0.043160
217900	1361.8750	0.043867	0.043181
218000	1362.5000	0.043714	0.043227
218100	1363.1250	0.044199	0.043276
218200	1363.7500	0.043727	0.043344
218300	1364.3750	0.043411	0.043375
218400	1365.0000	0.043016	0.043408
218500	1365.6250	0.043487	0.043420
218600	1366.2500	0.044058	0.043519
218700	1366.8750	0.043003	0.043545
218800	1367.5000	0.043193	0.043559
218900	1368.1250	0.043386	0.043552
219000	1368.7500	0.043806	0.043477
219100	1369.3750	0.043599	0.043420
219200	1370.0000	0.043594	0.043420
219300	1370.6250	0.043897	0.043440
219400	1371.2500	0.043260	0.043342
219500	1371.8750	0.044003	0.043432
219600	1372.5000	0.043181	0.043361
219700	1373.1250	0.042360	0.043271
219800	1373.7500	0.044215	0.043311
219900	1374.3750	0.043981	0.043421
220000	1375.0000	0.043101	0.043326
220100	1375.6250	0.043652	0.043351
220200	1376.2500	0.043104	0.043405
220300	1376.8750	0.043365	0.043339
220400	1377.5000	0.042503	0.043243
220500	1378.1250	0.042669	0.043244
220600	1378.7500	0.044575	0.043349
220700	1379.3750	0.042393	0.043308
220800	1380.0000	0.043281	0.043307
220900	1380.6250	0.043528	0.043360
221000	1381.2500	0.044485	0.043469
221100	1381.8750	0.042437	0.043327
221200	1382.5000	0.043281	0.043366
221300	1383.1250	0.043753	0.043383
221400	1383.7500	0.042845	0.043338
221500	1384.3750	0.043755	0.043269
221600	1385.0000	0.044111	0.043367
221700	1385.6250	0.043226	0.043382
221800	1386.2500	0.043815	0.043296
221900	1386.8750	0.041697	0.043345
222000	1387.5000	0.043094	0.043391
222100	1388.1250	0.043518	0.043344
222200	1388.7500	0.043827	0.043362
222300	1389.3750	0.044222	0.043428
222400	1390.0000	0.043634	0.043498
222500	1390.6250	0.042760	0.043414
222600	1391.2500	0.043428	0.043427
222700	1391.8750	0.042739	0.043434
222800	1392.5000	0.044201	0.043545
222900	1393.1250	0.044020	0.043443
223000	1393.7500	0.043226	0.043396
223100	1394.3750	0.042919	0.043336
223200	1395.0000	0.043440	0.043392
223300	1395.6250	0.043983	0.043228
223400	1396.2500	0.042331	0.043301
223500	1396.8750	0.042012	0.043312
223600	1397.5000	0.042972	0.043271
223700	1398.1250	0.043663	0.043097
223800	1398.7500	0.042885	0.043045
223900	1399.3750	0.043139	0.042923
224000	1400.0000	0.043172	0.042908
224100	1400.6250	0.042886	0.042999
224200	1401.2500	0.043546	0.043091
224300	1401.8750	0.044698	0.043212
224400	1402.5000	0.042878	0.043220
224500	1403.1250	0.043566	0.043249
224600	1403.7500	0.043618	0.043202
224700	1404.3750	0.043979	0.043195
224800	1405.0000	0.042671	0.043125
224900	1405.6250	0.043076	0.043184
225000	1406.2500	0.043978	0.043201
225100	1406.8750	0.042745	0.043237
225200	1407.5000	0.043910	0.043207
225300	1408.1250	0.042488	0.043226
225400	1408.7500	0.042173	0.043235
225500	1409.3750	0.043160	0.043331
225600	1410.0000	0.043092	0.043345
225700	1410.6250	0.041659	0.043300
225800	1411.2500	0.042691	0.043327
225900	1411.8750	0.042941	0.043303
226000	1412.5000	0.042788	0.043157
226100	1413.1250	0.043832	0.043043
226200	1413.7500	0.042705	0.042991
226300	1414.3750	0.042256	0.042901
226400	1415.0000	0.042343	0.042812
226500	1415.6250	0.044511	0.042912
226600	1416.2500	0.042409	0.042861
226700	1416.8750	0.043290	0.042919
226800	1417.5000	0.042695	0.042948
226900	1418.1250	0.043269	0.042960
227000	1418.7500	0.043676	0.042948
227100	1419.3750	0.043474	0.042951
227200	1420.0000	0.043370	0.042984
227300	1420.6250	0.044119	0.043005
227400	1421.2500	0.043399	0.043167
227500	1421.8750	0.042548	0.043047
227600	1422.5000	0.042871	0.043139
227700	1423.1250	0.044274	0.043098
227800	1423.7500	0.043724	0.043122
227900	1424.3750	0.042073	0.042884
228000	1425.0000	0.042479	0.042822
228100	1425.6250	0.042701	0.042809
228200	1426.2500	0.043133	0.042796
228300	1426.8750	0.043700	0.042855
228400	1427.5000	0.044125	0.043045
228500	1428.1250	0.043105	0.043103
228600	1428.7500	0.043306	0.043005
228700	1429.3750	0.043285	0.043052
228800	1430.0000	0.042575	0.042956
228900	1430.6250	0.042690	0.042803
229000	1431.2500	0.042425	0.042776
229100	1431.8750	0.042900	0.042889
229200	1432.5000	0.043281	0.042907
229300	1433.1250	0.043074	0.042853
229400	1433.7500	0.043151	0.042999
229500	1434.3750	0.041919	0.043039
229600	1435.0000	0.041981	0.042977
229700	1435.6250	0.042386	0.042926
229800	1436.2500	0.043026	0.042964
229900	1436.8750	0.043567	0.042876
230000	1437.5000	0.042057	0.042896
230100	1438.1250	0.042975	0.042872
230200	1438.7500	0.042789	0.042828
230300	1439.3750	0.042822	0.042852
230400	1440.0000	0.042725	0.042830
230500	1440.6250	0.043033	0.042785
230600	1441.2500	0.043076	0.042788
230700	1441.8750	0.043613	0.042821
230800	1442.5000	0.042982	0.042858
230900	1443.1250	0.043082	0.042882
231000	1443.7500	0.043027	0.042947
231100	1444.3750	0.043060	0.043007
231200	1445.0000	0.042150	0.042929
231300	1445.6250	0.042848	0.042908
231400	1446.2500	0.043601	0.042915
231500	1446.8750	0.043066	0.042958
231600	1447.5000	0.042454	0.043003
231700	1448.1250	0.042892	0.043099
231800	1448.7500	0.041880	0.042989
231900	1449.3750	0.041904	0.042909
232000	1450.0000	0.044661	0.042852
232100	1450.6250	0.042584	0.042760
232200	1451.2500	0.043065	0.042679
232300	1451.8750	0.042362	0.042728
232400	1452.5000	0.042200	0.042715
232500	1453.1250	0.042617	0.042696
232600	1453.7500	0.041941	0.042639
232700	1454.3750	0.043082	0.042673
232800	1455.0000	0.042823	0.042701
232900	1455.6250	0.042782	0.042878
233000	1456.2500	0.044051	0.042901
233100	1456.8750	0.042669	0.042970
233200	1457.5000	0.043624	0.043022
233300	1458.1250	0.042059	0.042975
233400	1458.7500	0.043080	0.042886
233500	1459.3750	0.041280	0.042750
233600	1460.0000	0.043936	0.042691
233700	1460.6250	0.043714	0.042655
233800	1461.2500	0.042797	0.042695
233900	1461.8750	0.043116	0.042670
234000	1462.5000	0.042541	0.042740
234100	1463.1250	0.042675	0.042814
234200	1463.7500	0.042939	0.042800
234300	1464.3750	0.042761	0.042803
234400	1465.0000	0.043029	0.042796
234500	1465.6250	0.042161	0.042736
234600	1466.2500	0.042519	0.042591
234700	1466.8750	0.042496	0.042616
234800	1467.5000	0.041887	0.042448
234900	1468.1250	0.042144	0.042376
235000	1468.7500	0.041576	0.042379
235100	1469.3750	0.042038	0.042416
235200	1470.0000	0.042950	0.042349
235300	1470.6250	0.042278	0.042374
235400	1471.2500	0.042620	0.042538
235500	1471.8750	0.043602	0.042657
235600	1472.5000	0.043113	0.042760
235700	1473.1250	0.043377	0.042770
235800	1473.7500	0.042122	0.042779
235900	1474.3750	0.042136	0.042694
236000	1475.0000	0.041843	0.042591
236100	1475.6250	0.042521	0.042523
236200	1476.2500	0.042263	0.042501
236300	1476.8750	0.043759	0.042505
236400	1477.5000	0.043287	0.042491
236500	1478.1250	0.042021	0.042450
236600	1478.7500	0.041948	0.042381
236700	1479.3750	0.043625	0.042441
236800	1480.0000	0.042053	0.042506
236900	1480.6250	0.042741	0.042484
237000	1481.2500	0.043553	0.042620
237100	1481.8750	0.043392	0.042703
237200	1482.5000	0.043505	0.042640
237300	1483.1250	0.042806	0.042685
237400	1483.7500	0.042933	0.042682
237500	1484.3750	0.041908	0.042580
237600	1485.0000	0.042226	0.042463
237700	1485.6250	0.043106	0.042504
237800	1486.2500	0.042378	0.042479
237900	1486.8750	0.042257	0.042506
238000	1487.5000	0.042728	0.042539
238100	1488.1250	0.043230	0.042706
238200	1488.7500	0.042827	0.042660
238300	1489.3750	0.042878	0.042580
238400	1490.0000	0.043276	0.042651
238500	1490.6250	0.042309	0.042583
238600	1491.2500	0.042906	0.042475
238700	1491.8750	0.041706	0.042336
238800	1492.5000	0.042538	0.042297
238900	1493.1250	0.041895	0.042170
239000	1493.7500	0.042430	0.042212
239100	1494.3750	0.043244	0.042228
239200	1495.0000	0.042371	0.042450
239300	1495.6250	0.042588	0.042537
239400	1496.2500	0.041324	0.042477
239500	1496.8750	0.041924	0.042489
239600	1497.5000	0.042213	0.042477
239700	1498.1250	0.041527	0.042322
239800	1498.7500	0.041416	0.042313
239900	1499.3750	0.043772	0.042422
240000	1500.0000	0.043064	0.042468
240100	1500.6250	0.042332	0.042501
240200	1501.2500	0.042832	0.042599
240300	1501.8750	0.042403	0.042557
240400	1502.5000	0.042245	0.042396
240500	1503.1250	0.041281	0.042331
240600	1503.7500	0.042864	0.042172
240700	1504.3750	0.042264	0.042175
240800	1505.0000	0.042501	0.042211
240900	1505.6250	0.042422	0.042286
241000	1506.2500	0.043335	0.042268
241100	1506.8750	0.042646	0.042440
241200	1507.5000	0.042659	0.042454
241300	1508.1250	0.041793	0.042344
241400	1508.7500	0.041595	0.042441
241500	1509.3750	0.042291	0.042366
241600	1510.0000	0.042914	0.042417
241700	1510.6250	0.042640	0.042252
241800	1511.2500	0.042133	0.042335
241900	1511.8750	0.042359	0.042315
242000	1512.5000	0.042066	0.042383
242100	1513.1250	0.042768	0.042276
242200	1513.7500	0.041649	0.042362
242300	1514.3750	0.042298	0.042330
242400	1515.0000	0.042092	0.042289
242500	1515.6250	0.042443	0.042372
242600	1516.2500	0.042110	0.042400
242700	1516.8750	0.042420	0.042532
242800	1517.5000	0.041129	0.042422
242900	1518.1250	0.040318	0.042437
243000	1518.7500	0.043330	0.042406
243100	1519.3750	0.042478	0.042249
243200	1520.0000	0.043665	0.042121
243300	1520.6250	0.042381	0.042261
243400	1521.2500	0.042414	0.042311
243500	1521.8750	0.042396	0.042283
243600	1522.5000	0.042521	0.042387
243700	1523.1250	0.042445	0.042335
243800	1523.7500	0.042705	0.042238
243900	1524.3750	0.042074	0.042125
244000	1525.0000	0.042453	0.042153
244100	1525.6250	0.042595	0.042165
244200	1526.2500	0.041760	0.042122
244300	1526.8750	0.042249	0.042309
244400	1527.5000	0.042529	0.042398
244500	1528.1250	0.041076	0.042271
244600	1528.7500	0.042121	0.042284
244700	1529.3750	0.042025	0.042328
244800	1530.0000	0.042238	0.042287
244900	1530.6250	0.041364	0.042213
245000	1531.2500	0.042063	0.042352
245100	1531.8750	0.041813	0.042364
245200	1532.5000	0.043384	0.042474
245300	1533.1250	0.042410	0.042437
245400	1533.7500	0.042617	0.042377
245500	1534.3750	0.042541	0.042335
245600	1535.0000	0.042771	0.042280
245700	1535.6250	0.041055	0.042235
245800	1536.2500	0.042331	0.042172
245900	1536.8750	0.041753	0.042229
246000	1537.5000	0.042069	0.042199
246100	1538.1250	0.041315	0.042237
246200	1538.7500	0.041094	0.042082
246300	1539.3750	0.041705	0.042071
246400	1540.0000	0.041720	0.041937
246500	1540.6250	0.042132	0.041807
246600	1541.2500	0.041930	0.041750
246700	1541.8750	0.042072	0.041895
246800	1542.5000	0.042307	0.041787
246900	1543.1250	0.041597	0.041827
247000	1543.7500	0.041531	0.041949
247100	1544.3750	0.041892	0.041969
247200	1545.0000	0.042111	0.041939
247300	1545.6250	0.042053	0.042039
247400	1546.2500	0.042492	0.042103
247500	1546.8750	0.041747	0.042149
247600	1547.5000	0.042436	0.042149
247700	1548.1250	0.042208	0.042096
247800	1548.7500	0.042447	0.042192
247900	1549.3750	0.043965	0.042235
248000	1550.0000	0.041666	0.042125
248100	1550.6250	0.042607	0.042099
248200	1551.2500	0.041704	0.042085
248300	1551.8750	0.041804	0.041915
248400	1552.5000	0.042605	0.041908
248500	1553.1250	0.042615	0.041854
248600	1553.7500	0.041194	0.041785
248700	1554.3750	0.041453	0.041805
248800	1555.0000	0.042061	0.041780
248900	1555.6250	0.041802	0.041670
249000	1556.2500	0.041377	0.041678
249100	1556.8750	0.042268	0.041696
249200	1557.5000	0.042095	0.041715
249300	1558.1250	0.041271	0.041672
249400	1558.7500	0.041555	0.041628
249500	1559.3750	0.042396	0.041779
249600	1560.0000	0.042969	0.041878
249700	1560.6250	0.041329	0.041738
249800	1561.2500	0.042379	0.041874
249900	1561.8750	0.042057	0.042007
250000	1562.5000	0.041358	0.041765
250100	1563.1250	0.042350	0.041715
250200	1563.7500	0.041316	0.041766
250300	1564.3750	0.042100	0.041732
250400	1565.0000	0.041854	0.041695
250500	1565.6250	0.043375	0.041909
250600	1566.2500	0.042570	0.042003
250700	1566.8750	0.041628	0.042138
250800	1567.5000	0.042470	0.042033
250900	1568.1250	0.041384	0.041984
251000	1568.7500	0.041426	0.041970
251100	1569.3750	0.042268	0.041841
251200	1570.0000	0.042335	0.041719
251300	1570.6250	0.040793	0.041786
251400	1571.2500	0.042132	0.041768
251500	1571.8750	0.041215	0.041680
251600	1572.5000	0.040538	0.041563
251700	1573.1250	0.042067	0.041608
251800	1573.7500	0.043116	0.041652
251900	1574.3750	0.042726	0.041779
252000	1575.0000	0.041054	0.041762
252100	1575.6250	0.040956	0.041813
252200	1576.2500	0.041885	0.041672
252300	1576.8750	0.041313	0.041581
252400	1577.5000	0.043159	0.041553
252500	1578.1250	0.041362	0.041498
252600	1578.7500	0.041882	0.041531
252700	1579.3750	0.041580	0.041634
252800	1580.0000	0.041499	0.041750
252900	1580.6250	0.041931	0.041725
253000	1581.2500	0.042354	0.041841
253100	1581.8750	0.041587	0.041837
253200	1582.5000	0.040995	0.041852
253300	1583.1250	0.043081	0.041917
253400	1583.7500	0.041825	0.041909
253500	1584.3750	0.041600	0.041959
253600	1585.0000	0.041758	0.042017
253700	1585.6250	0.041540	0.041967
253800	1586.2500	0.041098	0.041861
253900	1586.8750	0.042181	0.041817
254000	1587.5000	0.043117	0.041740
254100	1588.1250	0.043623	0.041729
254200	1588.7500	0.042331	0.041785
254300	1589.3750	0.041369	0.041751
254400	1590.0000	0.041638	0.041693
254500	1590.6250	0.042094	0.041712
254600	1591.2500	0.041340	0.041734
254700	1591.8750	0.042056	0.041768
254800	1592.5000	0.042165	0.041807
254900	1593.1250	0.041505	0.041810
255000	1593.7500	0.041249	0.041763
255100	1594.3750	0.040892	0.041620
255200	1595.0000	0.040594	0.041457
255300	1595.6250	0.041540	0.041498
255400	1596.2500	0.042477	0.041581
255500	1596.8750	0.041096	0.041572
255600	1597.5000	0.040779	0.041560
255700	1598.1250	0.042475	0.041772
255800	1598.7500	0.042005	0.041762
255900	1599.3750	0.041473	0.041736
256000	1600.0000	0.041548	0.041770
256100	1600.6250	0.041303	0.041797
256200	1601.2500	0.041198	0.041657
256300	1601.8750	0.042848	0.041544
256400	1602.5000	0.040731	0.041515
256500	1603.1250	0.042188	0.041498
256600	1603.7500	0.041735	0.041571
256700	1604.3750	0.042186	0.041741
256800	1605.0000	0.040576	0.041706
256900	1605.6250	0.041412	0.041729
257000	1606.2500	0.042776	0.041889
257100	1606.8750	0.041527	0.041843
257200	1607.5000	0.041137	0.041745
257300	1608.1250	0.041764	0.041846
257400	1608.7500	0.042775	0.041910
257500	1609.3750	0.041934	0.041692
257600	1610.0000	0.040500	0.041672
257700	1610.6250	0.041210	0.041551
257800	1611.2500	0.040345	0.041420
257900	1611.8750	0.042157	0.041268
258000	1612.5000	0.041970	0.041226
258100	1613.1250	0.040104	0.041216
258200	1613.7500	0.040483	0.041207
258300	1614.3750	0.042621	0.041382
258400	1615.0000	0.041590	0.041526
258500	1615.6250	0.041950	0.041623
258600	1616.2500	0.040593	0.041690
258700	1616.8750	0.041534	0.041747
258800	1617.5000	0.040839	0.041615
258900	1618.1250	0.041663	0.041458
259000	1618.7500	0.041654	0.041403
259100	1619.3750	0.041753	0.041395
259200	1620.0000	0.042595	0.041472
259300	1620.6250	0.041806	0.041534
259400	1621.2500	0.041493	0.041576
259500	1621.8750	0.041827	0.041549
259600	1622.5000	0.042174	0.041554
259700	1623.1250	0.041374	0.041421
259800	1623.7500	0.042856	0.041455
259900	1624.3750	0.041052	0.041314
260000	1625.0000	0.041038	0.041326
260100	1625.6250	0.042901	0.041360
260200	1626.2500	0.040298	0.041360
260300	1626.8750	0.041355	0.041345
260400	1627.5000	0.040291	0.041473
260500	1628.1250	0.041624	0.041498
260600	1628.7500	0.041162	0.041473
260700	1629.3750	0.041472	0.041484
260800	1630.0000	0.041922	0.041451
260900	1630.6250	0.040057	0.041516
261000	1631.2500	0.041173	0.041455
261100	1631.8750	0.040952	0.041439
261200	1632.5000	0.041118	0.041380
261300	1633.1250	0.040883	0.041366
261400	1633.7500	0.041644	0.041366
261500	1634.3750	0.041328	0.041469
261600	1635.0000	0.041212	0.041400
261700	1635.6250	0.040925	0.041527
261800	1636.2500	0.039488	0.041468
261900	1636.8750	0.040987	0.041394
262000	1637.5000	0.041197	0.041323
262100	1638.1250	0.040953	0.041286
262200	1638.7500	0.041486	0.041187
262300	1639.3750	0.041314	0.041288
262400	1640.0000	0.041316	0.041358
262500	1640.6250	0.041906	0.041390
262600	1641.2500	0.041667	0.041418
262700	1641.8750	0.041894	0.041575
262800	1642.5000	0.040807	0.041458
262900	1643.1250	0.041399	0.041424
263000	1643.7500	0.041427	0.041434
263100	1644.3750	0.041919	0.041522
263200	1645.0000	0.041915	0.041437
263300	1645.6250	0.041494	0.041422
263400	1646.2500	0.041259	0.041342
263500	1646.8750	0.042811	0.041359
263600	1647.5000	0.040475	0.041161
263700	1648.1250	0.040763	0.041067
263800	1648.7500	0.040761	0.041059
263900	1649.3750	0.041951	0.041156
264000	1650.0000	0.041299	0.041142
264100	1650.6250	0.040726	0.041169
264200	1651.2500	0.041676	0.041254
264300	1651.8750	0.041539	0.041330
264400	1652.5000	0.041678	0.041324
264500	1653.1250	0.041316	0.041304
264600	1653.7500	0.042131	0.041454
264700	1654.3750	0.040637	0.041371
264800	1655.0000	0.041642	0.041356
264900	1655.6250	0.040603	0.041275
265000	1656.2500	0.041431	0.041252
265100	1656.8750	0.041454	0.041238
265200	1657.5000	0.040498	0.041252
265300	1658.1250	0.040925	0.041231
265400	1658.7500	0.041443	0.041298
265500	1659.3750	0.040326	0.041325
265600	1660.0000	0.043230	0.041396
265700	1660.6250	0.039905	0.041356
265800	1661.2500	0.041774	0.041350
265900	1661.8750	0.041172	0.041329
266000	1662.5000	0.041064	0.041289
266100	1663.1250	0.041325	0.041172
266200	1663.7500	0.041541	0.041191
266300	1664.3750	0.040487	0.041164
266400	1665.0000	0.041100	0.041066
266500	1665.6250	0.040374	0.041004
266600	1666.2500	0.041243	0.041052
266700	1666.8750	0.041765	0.041055
266800	1667.5000	0.040883	0.041014
266900	1668.1250	0.041017	0.041035
267000	1668.7500	0.040200	0.041103
267100	1669.3750	0.041304	0.040994
267200	1670.0000	0.041233	0.041027
267300	1670.6250	0.041466	0.041098
267400	1671.2500	0.041126	0.041172
267500	1671.8750	0.040776	0.041125
267600	1672.5000	0.039993	0.041070
267700	1673.1250	0.040953	0.041025
267800	1673.7500	0.040825	0.041071
267900	1674.3750	0.040611	0.040984
268000	1675.0000	0.040214	0.040923
268100	1675.6250	0.039680	0.040759
268200	1676.2500	0.041265	0.040785
268300	1676.8750	0.040505	0.040666
268400	1677.5000	0.041028	0.040659
268500	1678.1250	0.041936	0.040735
268600	1678.7500	0.041204	0.040999
268700	1679.3750	0.041580	0.041039
268800	1680.0000	0.040310	0.041151
268900	1680.6250	0.041636	0.041189
269000	1681.2500	0.040490	0.041142
269100	1681.8750	0.040758	0.041137
269200	1682.5000	0.042141	0.041199
269300	1683.1250	0.041136	0.041154
269400	1683.7500	0.040456	0.041159
269500	1684.3750	0.041043	0.041250
269600	1685.0000	0.040018	0.041101
269700	1685.6250	0.041416	0.041011
269800	1686.2500	0.041050	0.040995
269900	1686.8750	0.039767	0.040976
270000	1687.5000	0.041377	0.040887
270100	1688.1250	0.041597	0.041022
270200	1688.7500	0.041219	0.040900
270300	1689.3750	0.041005	0.040807
270400	1690.0000	0.041131	0.040892
270500	1690.6250	0.041397	0.040814
270600	1691.2500	0.041380	0.040831
270700	1691.8750	0.042265	0.040973
270800	1692.5000	0.041031	0.041078
270900	1693.1250	0.040824	0.041075
271000	1693.7500	0.040166	0.041103
271100	1694.3750	0.041153	0.040896
271200	1695.0000	0.041348	0.040769
271300	1695.6250	0.041446	0.040872
271400	1696.2500	0.041702	0.040814
271500	1696.8750	0.041051	0.040905
271600	1697.5000	0.041464	0.041076
271700	1698.1250	0.040241	0.041135
271800	1698.7500	0.040704	0.040873
271900	1699.3750	0.041720	0.040924
272000	1700.0000	0.039728	0.040845
272100	1700.6250	0.040740	0.040746
272200	1701.2500	0.040051	0.040690
272300	1701.8750	0.041499	0.040814
272400	1702.5000	0.039741	0.040644
272500	1703.1250	0.041116	0.040579
272600	1703.7500	0.040335	0.040718
272700	1704.3750	0.041844	0.040854
272800	1705.0000	0.039982	0.040758
272900	1705.6250	0.041174	0.040773
273000	1706.2500	0.040692	0.040893
273100	1706.8750	0.041079	0.040785
273200	1707.5000	0.041273	0.040661
273300	1708.1250	0.040926	0.040770
273400	1708.7500	0.040353	0.040671
273500	1709.3750	0.040038	0.040627
273600	1710.0000	0.041218	0.040641
273700	1710.6250	0.040252	0.040699
273800	1711.2500	0.040564	0.040626
273900	1711.8750	0.040721	0.040819
274000	1712.5000	0.041276	0.040880
274100	1713.1250	0.040932	0.040955
274200	1713.7500	0.040568	0.040992
274300	1714.3750	0.041002	0.041079
274400	1715.0000	0.041186	0.041027
274500	1715.6250	0.040689	0.040893
274600	1716.2500	0.041311	0.040816
274700	1716.8750	0.040351	0.040657
274800	1717.5000	0.040935	0.040646
274900	1718.1250	0.041157	0.040618
275000	1718.7500	0.041353	0.040774
275100	1719.3750	0.040373	0.040836
275200	1720.0000	0.041036	0.040981
275300	1720.6250	0.040605	0.040968
275400	1721.2500	0.040110	0.040909
275500	1721.8750	0.040957	0.040831
275600	1722.5000	0.040011	0.040712
275700	1723.1250	0.040583	0.040658
275800	1723.7500	0.040639	0.040643
275900	1724.3750	0.040099	0.040805
276000	1725.0000	0.041043	0.040824
276100	1725.6250	0.040201	0.040927
276200	1726.2500	0.041991	0.040864
276300	1726.8750	0.040664	0.040884
276400	1727.5000	0.040432	0.040838
276500	1728.1250	0.040883	0.040795
276600	1728.7500	0.042450	0.040789
276700	1729.3750	0.040135	0.040858
276800	1730.0000	0.041723	0.040802
276900	1730.6250	0.039408	0.040695
277000	1731.2500	0.040543	0.040621
277100	1731.8750	0.040357	0.040654
277200	1732.5000	0.041407	0.040510
277300	1733.1250	0.041376	0.040510
277400	1733.7500	0.040619	0.040542
277500	1734.3750	0.040352	0.040652
277600	1735.0000	0.040227	0.040543
277700	1735.6250	0.039606	0.040585
277800	1736.2500	0.039609	0.040587
277900	1736.8750	0.040355	0.040663
278000	1737.5000	0.040511	0.040622
278100	1738.1250	0.041159	0.040636
278200	1738.7500	0.040331	0.040695
278300	1739.3750	0.039307	0.040571
278400	1740.0000	0.041357	0.040628
278500	1740.6250	0.042329	0.040817
278600	1741.2500	0.040457	0.040837
278700	1741.8750	0.041656	0.040890
278800	1742.5000	0.041028	0.041041
278900	1743.1250	0.041261	0.040940
279000	1743.7500	0.040669	0.040738
279100	1744.3750	0.040320	0.040619
279200	1745.0000	0.040631	0.040664
279300	1745.6250	0.040743	0.040649
279400	1746.2500	0.041406	0.040546
279500	1746.8750	0.040144	0.040475
279600	1747.5000	0.040430	0.040573
279700	1748.1250	0.041833	0.040459
279800	1748.7500	0.042146	0.040417
279900	1749.3750	0.040779	0.040508
280000	1750.0000	0.041159	0.040575
280100	1750.6250	0.041293	0.040615
280200	1751.2500	0.040453	0.040687
280300	1751.8750	0.040110	0.040640
280400	1752.5000	0.041132	0.040660
280500	1753.1250	0.039851	0.040547
280600	1753.7500	0.041514	0.040508
280700	1754.3750	0.041131	0.040481
280800	1755.0000	0.040578	0.040501
280900	1755.6250	0.041108	0.040401
281000	1756.2500	0.040721	0.040416
281100	1756.8750	0.040094	0.040388
281200	1757.5000	0.040669	0.040373
281300	1758.1250	0.040082	0.040320
281400	1758.7500	0.041290	0.040391
281500	1759.3750	0.040233	0.040489
281600	1760.0000	0.040125	0.040457
281700	1760.6250	0.039020	0.040376
281800	1761.2500	0.041860	0.040411
281900	1761.8750	0.039812	0.040276
282000	1762.5000	0.040013	0.040272
282100	1763.1250	0.040116	0.040368
282200	1763.7500	0.040180	0.040447
282300	1764.3750	0.040558	0.040511
282400	1765.0000	0.039679	0.040603
282500	1765.6250	0.039448	0.040616
282600	1766.2500	0.040425	0.040566
282700	1766.8750	0.040943	0.040445
282800	1767.5000	0.039674	0.040346
282900	1768.1250	0.040813	0.040443
283000	1768.7500	0.039937	0.040367
283100	1769.3750	0.040245	0.040277
283200	1770.0000	0.040889	0.040434
283300	1770.6250	0.039679	0.040496
283400	1771.2500	0.041078	0.040388
283500	1771.8750	0.040282	0.040354
283600	1772.5000	0.041234	0.040397
283700	1773.1250	0.040212	0.040267
283800	1773.7500	0.039905	0.040266
283900	1774.3750	0.040137	0.040236
284000	1775.0000	0.040749	0.040295
284100	1775.6250	0.039842	0.040282
284200	1776.2500	0.040693	0.040348
284300	1776.8750	0.039697	0.040344
284400	1777.5000	0.040954	0.040341
284500	1778.1250	0.039780	0.040347
284600	1778.7500	0.039752	0.040297
284700	1779.3750	0.040361	0.040153
284800	1780.0000	0.039839	0.040109
284900	1780.6250	0.040996	0.040186
285000	1781.2500	0.040923	0.040241
285100	1781.8750	0.041184	0.040301
285200	1782.5000	0.040508	0.040401
285300	1783.1250	0.040370	0.040481
285400	1783.7500	0.040632	0.040403
285500	1784.3750	0.040067	0.040448
285600	1785.0000	0.040182	0.040441
285700	1785.6250	0.040791	0.040474
285800	1786.2500	0.039434	0.040390
285900	1786.8750	0.041007	0.040440
286000	1787.5000	0.039005	0.040358
286100	1788.1250	0.040213	0.040349
286200	1788.7500	0.040567	0.040379
286300	1789.3750	0.040904	0.040447
286400	1790.0000	0.040574	0.040520
286500	1790.6250	0.039999	0.040464
286600	1791.2500	0.039527	0.040424
286700	1791.8750	0.039310	0.040292
286800	1792.5000	0.041050	0.040234
286900	1793.1250	0.040567	0.040095
287000	1793.7500	0.040076	0.040055
287100	1794.3750	0.040749	0.040095
287200	1795.0000	0.040211	0.040112
287300	1795.6250	0.039738	0.040148
287400	1796.2500	0.040415	0.040174
287500	1796.8750	0.041234	0.040227
287600	1797.5000	0.041244	0.040241
287700	1798.1250	0.039800	0.040284
287800	1798.7500	0.039703	0.040221
287900	1799.3750	0.040312	0.040236
288000	1800.0000	0.040768	0.040252
288100	1800.6250	0.040096	0.040215
288200	1801.2500	0.040391	0.040176
288300	1801.8750	0.039748	0.040202
288400	1802.5000	0.040052	0.040152
288500	1803.1250	0.041242	0.040273
288600	1803.7500	0.039699	0.040270
288700	1804.3750	0.039640	0.040192
288800	1805.0000	0.041183	0.040275
288900	1805.6250	0.040234	0.040285
289000	1806.2500	0.039912	0.040097
289100	1806.8750	0.039953	0.040127
289200	1807.5000	0.040740	0.040219
289300	1808.1250	0.041337	0.040241
289400	1808.7500	0.039999	0.040300
289500	1809.3750	0.039959	0.040334
289600	1810.0000	0.039730	0.040415
289700	1810.6250	0.039440	0.040419
289800	1811.2500	0.040231	0.040361
289900	1811.8750	0.039045	0.040300
290000	1812.5000	0.040292	0.040244
290100	1813.1250	0.040086	0.040124
290200	1813.7500	0.039636	0.040081
290300	1814.3750	0.040000	0.040085
290400	1815.0000	0.039587	0.040101
290500	1815.6250	0.039884	0.040065
290600	1816.2500	0.040291	0.040092
290700	1816.8750	0.040125	0.040084
290800	1817.5000	0.039970	0.039939
290900	1818.1250	0.040157	0.039967
291000	1818.7500	0.040119	0.040082
291100	1819.3750	0.040399	0.040082
291200	1820.0000	0.041017	0.040184
291300	1820.6250	0.040728	0.040236
291400	1821.2500	0.040476	0.040256
291500	1821.8750	0.039762	0.040240
291600	1822.5000	0.040741	0.040238
291700	1823.1250	0.039903	0.040135
291800	1823.7500	0.040768	0.040200
291900	1824.3750	0.039426	0.040184
292000	1825.0000	0.040725	0.040247
292100	1825.6250	0.040202	0.040296
292200	1826.2500	0.040393	0.040353
292300	1826.8750	0.040638	0.040260
292400	1827.5000	0.039689	0.040130
292500	1828.1250	0.039442	0.039976
292600	1828.7500	0.039785	0.039892
292700	1829.3750	0.039479	0.039871
292800	1830.0000	0.039774	0.039896
292900	1830.6250	0.039139	0.039964
293000	1831.2500	0.039469	0.039916
293100	1831.8750	0.039934	0.039828
293200	1832.5000	0.039744	0.039856
293300	1833.1250	0.040240	0.039795
293400	1833.7500	0.039075	0.039732
293500	1834.3750	0.042587	0.039918
293600	1835.0000	0.040897	0.040068
293700	1835.6250	0.039405	0.040049
293800	1836.2500	0.039455	0.040093
293900	1836.8750	0.039867	0.040183
294000	1837.5000	0.040171	0.040152
294100	1838.1250	0.039650	0.040061
294200	1838.7500	0.040433	0.040017
294300	1839.3750	0.038430	0.039916
294400	1840.0000	0.039767	0.039801
294500	1840.6250	0.039151	0.039630
294600	1841.2500	0.039749	0.039709
294700	1841.8750	0.039049	0.039643
294800	1842.5000	0.040913	0.039822
294900	1843.1250	0.038603	0.039838
295000	1843.7500	0.041055	0.039939
295100	1844.3750	0.040209	0.039895
295200	1845.0000	0.039878	0.039931
295300	1845.6250	0.040649	0.039824
295400	1846.2500	0.040131	0.039861
295500	1846.8750	0.039930	0.039883
295600	1847.5000	0.039081	0.039841
295700	1848.1250	0.039947	0.039855
295800	1848.7500	0.040922	0.039913
295900	1849.3750	0.040463	0.040025
296000	1850.0000	0.040501	0.040020
296100	1850.6250	0.038623	0.040031
296200	1851.2500	0.040677	0.040089
296300	1851.8750	0.039661	0.040048
296400	1852.5000	0.039856	0.039902
296500	1853.1250	0.040363	0.039876
296600	1853.7500	0.041175	0.039981
296700	1854.3750	0.039011	0.039855
296800	1855.0000	0.039175	0.039822
296900	1855.6250	0.040876	0.039844
297000	1856.2500	0.039608	0.039907
297100	1856.8750	0.040824	0.039817
297200	1857.5000	0.040151	0.039838
297300	1858.1250	0.040737	0.039847
297400	1858.7500	0.040156	0.039931
297500	1859.3750	0.039203	0.039898
297600	1860.0000	0.039511	0.039900
297700	1860.6250	0.039651	0.039936
297800	1861.2500	0.039625	0.039947
297900	1861.8750	0.038836	0.039795
298000	1862.5000	0.038958	0.039713
298100	1863.1250	0.039304	0.039626
298200	1863.7500	0.039172	0.039607
298300	1864.3750	0.039794	0.039551
298400	1865.0000	0.039624	0.039637
298500	1865.6250	0.039440	0.039641
298600	1866.2500	0.039996	0.039694
298700	1866.8750	0.039928	0.039665
298800	1867.5000	0.039498	0.039796
298900	1868.1250	0.039637	0.039828
299000	1868.7500	0.039659	0.039885
299100	1869.3750	0.040657	0.039872
299200	1870.0000	0.040066	0.039873
299300	1870.6250	0.038899	0.039689
299400	1871.2500	0.040102	0.039663
299500	1871.8750	0.040868	0.039660
299600	1872.5000	0.039853	0.039707
299700	1873.1250	0.039486	0.039756
299800	1873.7500	0.040561	0.039864
299900	1874.3750	0.040521	0.039866
300000	1875.0000	0.040292	0.039858
300100	1875.6250	0.039415	0.039763
300200	1876.2500	0.039682	0.039861
300300	1876.8750	0.039423	0.039812
300400	1877.5000	0.038572	0.039661
300500	1878.1250	0.040468	0.039550
300600	1878.7500	0.038444	0.039497
300700	1879.3750	0.039045	0.039337
300800	1880.0000	0.040175	0.039339
300900	1880.6250	0.039712	0.039470
301000	1881.2500	0.040716	0.039575
301100	1881.8750	0.039420	0.039613
301200	1882.5000	0.040359	0.039607
301300	1883.1250	0.038965	0.039504
301400	1883.7500	0.038772	0.039372
301500	1884.3750	0.040392	0.039288
301600	1885.0000	0.040000	0.039373
301700	1885.6250	0.040075	0.039356
301800	1886.2500	0.039745	0.039459
301900	1886.8750	0.039541	0.039508
302000	1887.5000	0.039093	0.039565
302100	1888.1250	0.040693	0.039613
302200	1888.7500	0.039801	0.039694
302300	1889.3750	0.038615	0.039713
302400	1890.0000	0.040172	0.039889
302500	1890.6250	0.038663	0.039670
302600	1891.2500	0.038840	0.039559
302700	1891.8750	0.039281	0.039493
302800	1892.5000	0.040908	0.039642
302900	1893.1250	0.040167	0.039418
303000	1893.7500	0.040321	0.039697
303100	1894.3750	0.040096	0.039816
303200	1895.0000	0.039166	0.039770
303300	1895.6250	0.040030	0.039620
303400	1896.2500	0.038750	0.039631
303500	1896.8750	0.039465	0.039493
303600	1897.5000	0.040391	0.039412
303700	1898.1250	0.039031	0.039515
303800	1898.7500	0.040073	0.039511
303900	1899.3750	0.038610	0.039564
304000	1900.0000	0.040280	0.039548
304100	1900.6250	0.039785	0.039561
304200	1901.2500	0.040314	0.039645
304300	1901.8750	0.039002	0.039534
304400	1902.5000	0.039214	0.039520
304500	1903.1250	0.040537	0.039659
304600	1903.7500	0.038885	0.039635
304700	1904.3750	0.040210	0.039556
304800	1905.0000	0.039500	0.039711
304900	1905.6250	0.039121	0.039628
305000	1906.2500	0.039530	0.039576
305100	1906.8750	0.038904	0.039585
305200	1907.5000	0.039779	0.039624
305300	1908.1250	0.039699	0.039516
305400	1908.7500	0.039386	0.039676
305500	1909.3750	0.039880	0.039655
305600	1910.0000	0.040133	0.039614
305700	1910.6250	0.040264	0.039568
305800	1911.2500	0.039047	0.039608
305900	1911.8750	0.039836	0.039575
306000	1912.5000	0.039250	0.039504
306100	1913.1250	0.039367	0.039524
306200	1913.7500	0.039245	0.039449
306300	1914.3750	0.038823	0.039474
306400	1915.0000	0.040956	0.039493
306500	1915.6250	0.041158	0.039591
306600	1916.2500	0.039766	0.039577
306700	1916.8750	0.039544	0.039654
306800	1917.5000	0.038959	0.039577
306900	1918.1250	0.039818	0.039484
307000	1918.7500	0.039680	0.039435
307100	1919.3750	0.041026	0.039589
307200	1920.0000	0.039112	0.039553
307300	1920.6250	0.039112	0.039537
307400	1921.2500	0.038906	0.039525
307500	1921.8750	0.039304	0.039527
307600	1922.5000	0.038548	0.039347
307700	1923.1250	0.039298	0.039279
307800	1923.7500	0.039808	0.039394
307900	1924.3750	0.040156	0.039514
308000	1925.0000	0.040459	0.039622
308100	1925.6250	0.040079	0.039612
308200	1926.2500	0.039718	0.039759
308300	1926.8750	0.039629	0.039729
308400	1927.5000	0.040283	0.039625
308500	1928.1250	0.037896	0.039520
308600	1928.7500	0.039419	0.039547
308700	1929.3750	0.039463	0.039516
308800	1930.0000	0.039360	0.039493
308900	1930.6250	0.039357	0.039509
309000	1931.2500	0.039445	0.039512
309100	1931.8750	0.039387	0.039529
309200	1932.5000	0.038673	0.039443
309300	1933.1250	0.040158	0.039374
309400	1933.7500	0.038648	0.039384
309500	1934.3750	0.038458	0.039383
309600	1935.0000	0.039668	0.039378
309700	1935.6250	0.039027	0.039340
309800	1936.2500	0.040198	0.039456
309900	1936.8750	0.038162	0.039361
310000	1937.5000	0.039041	0.039401
310100	1938.1250	0.039795	0.039425
310200	1938.7500	0.038819	0.039488
310300	1939.3750	0.038539	0.039386
310400	1940.0000	0.039379	0.039487
310500	1940.6250	0.040170	0.039471
310600	1941.2500	0.039772	0.039376
310700	1941.8750	0.038680	0.039281
310800	1942.5000	0.038813	0.039281
310900	1943.1250	0.039134	0.039261
311000	1943.7500	0.039187	0.039217
311100	1944.3750	0.040201	0.039263
311200	1945.0000	0.038609	0.039249
311300	1945.6250	0.040187	0.039437
311400	1946.2500	0.040308	0.039520
311500	1946.8750	0.039007	0.039538
311600	1947.5000	0.038880	0.039491
311700	1948.1250	0.038916	0.039611
311800	1948.7500	0.039767	0.039530
311900	1949.3750	0.037859	0.039363
312000	1950.0000	0.039217	0.039349
312100	1950.6250	0.039061	0.039313
312200	1951.2500	0.038715	0.039313
312300	1951.8750	0.038391	0.039187
312400	1952.5000	0.039677	0.039305
312500	1953.1250	0.040391	0.039288
312600	1953.7500	0.038696	0.039360
312700	1954.3750	0.039000	0.039319
312800	1955.0000	0.038813	0.039375
312900	1955.6250	0.039659	0.039337
313000	1956.2500	0.039215	0.039365
313100	1956.8750	0.040145	0.039394
313200	1957.5000	0.039172	0.039293
313300	1958.1250	0.039818	0.039300
313400	1958.7500	0.039665	0.039202
313500	1959.3750	0.039066	0.039161
313600	1960.0000	0.039758	0.039014
313700	1960.6250	0.039405	0.039167
313800	1961.2500	0.038810	0.039091
313900	1961.8750	0.038416	0.039163
314000	1962.5000	0.038448	0.039146
314100	1963.1250	0.038868	0.039175
314200	1963.7500	0.040870	0.039239
314300	1964.3750	0.039911	0.039297
314400	1965.0000	0.038529	0.039322
314500	1965.6250	0.038158	0.039253
314600	1966.2500	0.039398	0.039275
314700	1966.8750	0.039144	0.039013
314800	1967.5000	0.039691	0.039047
314900	1968.1250	0.038942	0.039008
315000	1968.7500	0.039515	0.039114
315100	1969.3750	0.039937	0.039185
315200	1970.0000	0.038941	0.039303
315300	1970.6250	0.038879	0.039227
315400	1971.2500	0.039070	0.039250
315500	1971.8750	0.039993	0.039273
315600	1972.5000	0.039381	0.039181
315700	1973.1250	0.038889	0.039249
315800	1973.7500	0.038896	0.039324
315900	1974.3750	0.038821	0.039364
316000	1975.0000	0.039101	0.039408
316100	1975.6250	0.038912	0.039388
316200	1976.2500	0.039896	0.039377
316300	1976.8750	0.039076	0.039311
316400	1977.5000	0.039667	0.039209
316500	1978.1250	0.038788	0.039221
316600	1978.7500	0.039961	0.039315
316700	1979.3750	0.039930	0.039392
316800	1980.0000	0.039508	0.039302
316900	1980.6250	0.038859	0.039319
317000	1981.2500	0.038816	0.039196
317100	1981.8750	0.038691	0.039075
317200	1982.5000	0.038448	0.038925
317300	1983.1250	0.040002	0.039057
317400	1983.7500	0.039929	0.039139
317500	1984.3750	0.038342	0.039188
317600	1985.0000	0.039052	0.039253
317700	1985.6250	0.039588	0.039223
317800	1986.2500	0.038275	0.039133
317900	1986.8750	0.038323	0.039017
318000	1987.5000	0.040098	0.039018
318100	1988.1250	0.039518	0.039075
318200	1988.7500	0.037928	0.038905
318300	1989.3750	0.040315	0.038936
318400	1990.0000	0.039293	0.039050
318500	1990.6250	0.038721	0.038963
318600	1991.2500	0.039418	0.038991
318700	1991.8750	0.038780	0.039214
318800	1992.5000	0.038664	0.039228
318900	1993.1250	0.039378	0.039284
319000	1993.7500	0.039322	0.039254
319100	1994.3750	0.038287	0.039089
319200	1995.0000	0.040022	0.039025
319300	1995.6250	0.038688	0.039005
319400	1996.2500	0.039002	0.038822
319500	1996.8750	0.039535	0.038923
319600	1997.5000	0.038897	0.038950
319700	1998.1250	0.039446	0.039089
319800	1998.7500	0.038485	0.039045
319900	1999.3750	0.038415	0.039075
320000	2000.0000	0.038666	0.038903
320100	2000.6250	0.037629	0.038914
320200	2001.2500	0.039783	0.038835
320300	2001.8750	0.039471	0.038883
320400	2002.5000	0.038524	0.038892
320500	2003.1250	0.039172	0.038996
320600	2003.7500	0.038785	0.039058
320700	2004.3750	0.037290	0.038962
320800	2005.0000	0.038941	0.039007
320900	2005.6250	0.039681	0.039050
321000	2006.2500	0.038981	0.039055
321100	2006.8750	0.038565	0.039050
321200	2007.5000	0.037968	0.039031
321300	2008.1250	0.039013	0.039040
321400	2008.7500	0.039326	0.039031
321500	2009.3750	0.038111	0.038982
321600	2010.0000	0.038931	0.038932
321700	2010.6250	0.039611	0.038968
321800	2011.2500	0.038760	0.038868
321900	2011.8750	0.038441	0.038729
322000	2012.5000	0.039529	0.038869
322100	2013.1250	0.038542	0.038847
322200	2013.7500	0.038552	0.038724
322300	2014.3750	0.038905	0.038760
322400	2015.0000	0.038556	0.038841
322500	2015.6250	0.038393	0.038713
322600	2016.2500	0.039606	0.038821
322700	2016.8750	0.039047	0.038946
322800	2017.5000	0.039071	0.038903
322900	2018.1250	0.038606	0.038901
323000	2018.7500	0.038832	0.038838
323100	2019.3750	0.038429	0.038772
323200	2020.0000	0.039379	0.038856
323300	2020.6250	0.037871	0.038894
323400	2021.2500	0.040029	0.038924
323500	2021.8750	0.039826	0.039107
323600	2022.5000	0.038605	0.039097
323700	2023.1250	0.038267	0.038888
323800	2023.7500	0.037745	0.038803
323900	2024.3750	0.039409	0.038797
324000	2025.0000	0.039912	0.038835
324100	2025.6250	0.039262	0.038874
324200	2026.2500	0.037973	0.038913
324300	2026.8750	0.039138	0.038943
324400	2027.5000	0.038383	0.038818
324500	2028.1250	0.039351	0.038620
324600	2028.7500	0.038773	0.038686
324700	2029.3750	0.038391	0.038816
324800	2030.0000	0.038360	0.038911
324900	2030.6250	0.038946	0.039050
325000	2031.2500	0.039097	0.039043
325100	2031.8750	0.038518	0.038935
325200	2032.5000	0.039122	0.039020
325300	2033.1250	0.038277	0.038941
325400	2033.7500	0.039754	0.039009
325500	2034.3750	0.038954	0.039083
325600	2035.0000	0.038306	0.039062
325700	2035.6250	0.037883	0.038874
325800	2036.2500	0.039027	0.038888
325900	2036.8750	0.038791	0.038665
326000	2037.5000	0.038094	0.038641
326100	2038.1250	0.038031	0.038562
326200	2038.7500	0.038147	0.038691
326300	2039.3750	0.038770	0.038703
326400	2040.0000	0.038068	0.038669
326500	2040.6250	0.038646	0.038654
326600	2041.2500	0.039090	0.038698
326700	2041.8750	0.037523	0.038612
326800	2042.5000	0.038495	0.038600
326900	2043.1250	0.037843	0.038707
327000	2043.7500	0.039359	0.038713
327100	2044.3750	0.038629	0.038671
327200	2045.0000	0.039087	0.038666
327300	2045.6250	0.038398	0.038578
327400	2046.2500	0.039489	0.038619
327500	2046.8750	0.039093	0.038582
327600	2047.5000	0.039417	0.038550
327700	2048.1250	0.039736	0.038537
327800	2048.7500	0.038063	0.038511
327900	2049.3750	0.039361	0.038500
328000	2050.0000	0.038298	0.038460
328100	2050.6250	0.039811	0.038659
328200	2051.2500	0.038380	0.038673
328300	2051.8750	0.039278	0.038693
328400	2052.5000	0.038343	0.038639
328500	2053.1250	0.037824	0.038746
328600	2053.7500	0.039724	0.038657
328700	2054.3750	0.038127	0.038590
328800	2055.0000	0.039104	0.038666
328900	2055.6250	0.038706	0.038736
329000	2056.2500	0.038209	0.038695
329100	2056.8750	0.039494	0.038788
329200	2057.5000	0.038228	0.038769
329300	2058.1250	0.037463	0.038702
329400	2058.7500	0.038378	0.038622
329500	2059.3750	0.039609	0.038593
329600	2060.0000	0.038418	0.038533
329700	2060.6250	0.039102	0.038672
329800	2061.2500	0.038309	0.038773
329900	2061.8750	0.040504	0.038928
330000	2062.5000	0.037619	0.038824
330100	2063.1250	0.038828	0.038822
330200	2063.7500	0.037186	0.038705
330300	2064.3750	0.039450	0.038687
330400	2065.0000	0.039357	0.038590
330500	2065.6250	0.039038	0.038665
330600	2066.2500	0.037788	0.038523
330700	2066.8750	0.038628	0.038539
330800	2067.5000	0.040143	0.038538
330900	2068.1250	0.037963	0.038497
331000	2068.7500	0.038192	0.038607
331100	2069.3750	0.038742	0.038704
331200	2070.0000	0.037983	0.038680
331300	2070.6250	0.038406	0.038593
331400	2071.2500	0.037955	0.038511
331500	2071.8750	0.037436	0.038392
331600	2072.5000	0.037397	0.038266
331700	2073.1250	0.038992	0.038349
331800	2073.7500	0.038530	0.038290
331900	2074.3750	0.038088	0.038325
332000	2075.0000	0.038815	0.038344
332100	2075.6250	0.038767	0.038457
332200	2076.2500	0.039359	0.038409
332300	2076.8750	0.037125	0.038438
332400	2077.5000	0.038923	0.038488
332500	2078.1250	0.039269	0.038545
332600	2078.7500	0.038465	0.038511
332700	2079.3750	0.037755	0.038484
332800	2080.0000	0.037666	0.038524
332900	2080.6250	0.039323	0.038625
333000	2081.2500	0.038729	0.038655
333100	2081.8750	0.036990	0.038628
333200	2082.5000	0.037696	0.038600
333300	2083.1250	0.037797	0.038516
333400	2083.7500	0.038171	0.038301
333500	2084.3750	0.039539	0.038213
333600	2085.0000	0.038666	0.038194
333700	2085.6250	0.038272	0.038146
333800	2086.2500	0.039275	0.038228
333900	2086.8750	0.037993	0.038211
334000	2087.5000	0.037910	0.038136
334100	2088.1250	0.037546	0.038123
334200	2088.7500	0.038389	0.038272
334300	2089.3750	0.039310	0.038385
334400	2090.0000	0.038359	0.038466
334500	2090.6250	0.039356	0.038585
334600	2091.2500	0.038174	0.038772
334700	2091.8750	0.037544	0.038713
334800	2092.5000	0.039090	0.038627
334900	2093.1250	0.038644	0.038758
335000	2093.7500	0.038222	0.038719
335100	2094.3750	0.038653	0.038565
335200	2095.0000	0.037986	0.038518
335300	2095.6250	0.038887	0.038478
335400	2096.2500	0.038458	0.038471
335500	2096.8750	0.039222	0.038500
335600	2097.5000	0.038429	0.038570
335700	2098.1250	0.038727	0.038642
335800	2098.7500	0.037556	0.038523
335900	2099.3750	0.037396	0.038409
336000	2100.0000	0.038004	0.038316
336100	2100.6250	0.038803	0.038345
336200	2101.2500	0.037695	0.038257
336300	2101.8750	0.038954	0.038414
336400	2102.5000	0.038310	0.038450
336500	2103.1250	0.038032	0.038486
336600	2103.7500	0.038139	0.038503
336700	2104.3750	0.038904	0.038595
336800	2105.0000	0.037951	0.038542
336900	2105.6250	0.038303	0.038460
337000	2106.2500	0.038533	0.038547
337100	2106.8750	0.038416	0.038428
337200	2107.5000	0.039559	0.038457
337300	2108.1250	0.038492	0.038499
337400	2108.7500	0.039721	0.038517
337500	2109.3750	0.036910	0.038297
337600	2110.0000	0.037564	0.038319
337700	2110.6250	0.038706	0.038246
337800	2111.2500	0.038281	0.038349
337900	2111.8750	0.038433	0.038294
338000	2112.5000	0.038643	0.038442
338100	2113.1250	0.038044	0.038498
338200	2113.7500	0.039103	0.038509
338300	2114.3750	0.038494	0.038385
338400	2115.0000	0.037555	0.038379
338500	2115.6250	0.038684	0.038313
338600	2116.2500	0.037861	0.038301
338700	2116.8750	0.037397	0.038348
338800	2117.5000	0.038590	0.038313
338900	2118.1250	0.037441	0.038284
339000	2118.7500	0.036911	0.038349
339100	2119.3750	0.038224	0.038290
339200	2120.0000	0.038377	0.038230
339300	2120.6250	0.038306	0.038290
339400	2121.2500	0.037756	0.038423
339500	2121.8750	0.038075	0.038347
339600	2122.5000	0.038589	0.038435
339700	2123.1250	0.037120	0.038433
339800	2123.7500	0.038545	0.038455
339900	2124.3750	0.037894	0.038381
340000	2125.0000	0.038677	0.038405
340100	2125.6250	0.038124	0.038251
340200	2126.2500	0.038555	0.038254
340300	2126.8750	0.038178	0.038042
340400	2127.5000	0.038078	0.038023
340500	2128.1250	0.037428	0.037978
340600	2128.7500	0.038523	0.038061
340700	2129.3750	0.037812	0.038037
340800	2130.0000	0.038320	0.038107
340900	2130.6250	0.037653	0.038172
341000	2131.2500	0.038076	0.038140
341100	2131.8750	0.038439	0.038099
341200	2132.5000	0.037670	0.038076
341300	2133.1250	0.038069	0.038201
341400	2133.7500	0.037358	0.038108
341500	2134.3750	0.038709	0.038127
341600	2135.0000	0.038115	0.038192
341700	2135.6250	0.038955	0.038259
341800	2136.2500	0.039152	0.038305
341900	2136.8750	0.038805	0.038376
342000	2137.5000	0.037776	0.038434
342100	2138.1250	0.036831	0.038300
342200	2138.7500	0.037510	0.038247
342300	2139.3750	0.039632	0.038158
342400	2140.0000	0.037906	0.038182
342500	2140.6250	0.038378	0.038274
342600	2141.2500	0.038216	0.038229
342700	2141.8750	0.037468	0.038260
342800	2142.5000	0.038001	0.038228
342900	2143.1250	0.036625	0.038147
343000	2143.7500	0.037523	0.038047
343100	2144.3750	0.037837	0.038148
343200	2145.0000	0.038920	0.038110
343300	2145.6250	0.038433	0.038087
343400	2146.2500	0.038428	0.038203
343500	2146.8750	0.037960	0.038194
343600	2147.5000	0.038422	0.038231
343700	2148.1250	0.037890	0.038183
343800	2148.7500	0.037633	0.038128
343900	2149.3750	0.037565	0.038066
344000	2150.0000	0.037420	0.038025
344100	2150.6250	0.037924	0.037995
344200	2151.2500	0.038409	0.037998
344300	2151.8750	0.038580	0.038074
344400	2152.5000	0.038651	0.038074
344500	2153.1250	0.037703	0.038056
344600	2153.7500	0.039483	0.038140
344700	2154.3750	0.037691	0.038174
344800	2155.0000	0.039297	0.038241
344900	2155.6250	0.039013	0.038371
345000	2156.2500	0.038016	0.038422
345100	2156.8750	0.037452	0.038265
345200	2157.5000	0.038459	0.038325
345300	2158.1250	0.038578	0.038193
345400	2158.7500	0.036852	0.038055
345500	2159.3750	0.038373	0.038067
345600	2160.0000	0.038292	0.038091
345700	2160.6250	0.038809	0.038114
345800	2161.2500	0.038581	0.038173
345900	2161.8750	0.037551	0.038078
346000	2162.5000	0.037541	0.038147
346100	2163.1250	0.039228	0.038124
346200	2163.7500	0.037978	0.037983
346300	2164.3750	0.037505	0.037853
346400	2165.0000	0.038568	0.037974
346500	2165.6250	0.039007	0.037931
346600	2166.2500	0.038661	0.038057
346700	2166.8750	0.038460	0.038188
346800	2167.5000	0.038627	0.038232
346900	2168.1250	0.036931	0.038200
347000	2168.7500	0.038659	0.038093
347100	2169.3750	0.038532	0.038073
347200	2170.0000	0.038354	0.037995
347300	2170.6250	0.038907	0.038080
347400	2171.2500	0.038420	0.038024
347500	2171.8750	0.038436	0.038076
347600	2172.5000	0.038169	0.038034
347700	2173.1250	0.037821	0.037979
347800	2173.7500	0.039343	0.037907
347900	2174.3750	0.038420	0.037947
348000	2175.0000	0.037307	0.037984
348100	2175.6250	0.038556	0.038043
348200	2176.2500	0.038634	0.038148
348300	2176.8750	0.037312	0.038204
348400	2177.5000	0.037574	0.038286
348500	2178.1250	0.037800	0.038153
348600	2178.7500	0.037838	0.038006
348700	2179.3750	0.037640	0.037889
348800	2180.0000	0.037618	0.037947
348900	2180.6250	0.037793	0.037840
349000	2181.2500	0.037786	0.037954
349100	2181.8750	0.038100	0.038045
349200	2182.5000	0.038129	0.038159
349300	2183.1250	0.039127	0.038143
349400	2183.7500	0.037339	0.038185
349500	2184.3750	0.038985	0.038248
349600	2185.0000	0.038702	0.038182
349700	2185.6250	0.037843	0.038162
349800	2186.2500	0.038461	0.038159
349900	2186.8750	0.037610	0.038124
350000	2187.5000	0.037987	0.038015
350100	2188.1250	0.038161	0.038065
350200	2188.7500	0.038193	0.038003
350300	2189.3750	0.037979	0.037869
350400	2190.0000	0.038028	0.037876
350500	2190.6250	0.038264	0.037864
350600	2191.2500	0.037958	0.037882
350700	2191.8750	0.037529	0.037803
350800	2192.5000	0.039393	0.038008
350900	2193.1250	0.038548	0.038022
351000	2193.7500	0.038009	0.038033
351100	2194.3750	0.038135	0.038013
351200	2195.0000	0.036715	0.037976
351300	2195.6250	0.037039	0.037736
351400	2196.2500	0.037815	0.037705
351500	2196.8750	0.037833	0.037669
351600	2197.5000	0.037788	0.037569
351700	2198.1250	0.037594	0.037638
351800	2198.7500	0.038371	0.037775
351900	2199.3750	0.036969	0.037709
352000	2200.0000	0.037935	0.037760
352100	2200.6250	0.037865	0.037940
352200	2201.2500	0.039287	0.037966
352300	2201.8750	0.038124	0.037895
352400	2202.5000	0.037659	0.037913
352500	2203.1250	0.038480	0.037920
352600	2203.7500	0.038341	0.037862
352700	2204.3750	0.038666	0.037820
352800	2205.0000	0.037015	0.037745
352900	2205.6250	0.036756	0.037702
353000	2206.2500	0.037390	0.037691
353100	2206.8750	0.038100	0.037620
353200	2207.5000	0.037417	0.037585
353300	2208.1250	0.037851	0.037747
353400	2208.7500	0.037239	0.037837
353500	2209.3750	0.037954	0.037857
353600	2210.0000	0.037377	0.037789
353700	2210.6250	0.037735	0.037878
353800	2211.2500	0.037696	0.037852
353900	2211.8750	0.037077	0.037816
354000	2212.5000	0.037300	0.037659
354100	2213.1250	0.038384	0.037712
354200	2213.7500	0.036714	0.037598
354300	2214.3750	0.037783	0.037504
354400	2215.0000	0.037780	0.037593
354500	2215.6250	0.036818	0.037716
354600	2216.2500	0.038525	0.037731
354700	2216.8750	0.037889	0.037806
354800	2217.5000	0.037826	0.037882
354900	2218.1250	0.037114	0.037737
355000	2218.7500	0.037890	0.037796
355100	2219.3750	0.037819	0.037856
355200	2220.0000	0.037273	0.037794
355300	2220.6250	0.037272	0.037877
355400	2221.2500	0.036771	0.037888
355500	2221.8750	0.037809	0.037807
355600	2222.5000	0.038137	0.037852
355700	2223.1250	0.038654	0.038042
355800	2223.7500	0.037075	0.037888
355900	2224.3750	0.036605	0.037815
356000	2225.0000	0.037822	0.037813
356100	2225.6250	0.037930	0.037757
356200	2226.2500	0.037973	0.037678
356300	2226.8750	0.036992	0.037630
356400	2227.5000	0.037892	0.037641
356500	2228.1250	0.038602	0.037716
356600	2228.7500	0.037245	0.037590
356700	2229.3750	0.038211	0.037537
356800	2230.0000	0.038069	0.037620
356900	2230.6250	0.037957	0.037734
357000	2231.2500	0.037658	0.037629
357100	2231.8750	0.037522	0.037646
357200	2232.5000	0.038170	0.037580
357300	2233.1250	0.037608	0.037663
357400	2233.7500	0.037243	0.037616
357500	2234.3750	0.037222	0.037609
357600	2235.0000	0.037532	0.037605
357700	2235.6250	0.038034	0.037650
357800	2236.2500	0.037637	0.037585
357900	2236.8750	0.037494	0.037547
358000	2237.5000	0.038275	0.037539
358100	2238.1250	0.037647	0.037593
358200	2238.7500	0.037674	0.037614
358300	2239.3750	0.037883	0.037557
358400	2240.0000	0.039042	0.037639
358500	2240.6250	0.037685	0.037724
358600	2241.2500	0.038827	0.037631
358700	2241.8750	0.038302	0.037623
358800	2242.5000	0.037822	0.037712
358900	2243.1250	0.037435	0.037757
359000	2243.7500	0.037871	0.037675
359100	2244.3750	0.037051	0.037776
359200	2245.0000	0.037779	0.037810
359300	2245.6250	0.038927	0.037767
359400	2246.2500	0.037339	0.037769
359500	2246.8750	0.037475	0.037758
359600	2247.5000	0.036595	0.037653
359700	2248.1250	0.038887	0.037678
359800	2248.7500	0.037384	0.037654
359900	2249.3750	0.038221	0.037667
360000	2250.0000	0.037287	0.037737
360100	2250.6250	0.037176	0.037869
360200	2251.2500	0.039159	0.037840
360300	2251.8750	0.037329	0.037807
360400	2252.5000	0.036895	0.037696
360500	2253.1250	0.037278	0.037660
360600	2253.7500	0.038174	0.037476
360700	2254.3750	0.038968	0.037490
360800	2255.0000	0.037540	0.037511
360900	2255.6250	0.037716	0.037553
361000	2256.2500	0.037174	0.037567
361100	2256.8750	0.037343	0.037620
361200	2257.5000	0.036840	0.037535
361300	2258.1250	0.036986	0.037512
361400	2258.7500	0.038000	0.037430
361500	2259.3750	0.037852	0.037474
361600	2260.0000	0.037049	0.037550
361700	2260.6250	0.037605	0.037616
361800	2261.2500	0.037828	0.037642
361900	2261.8750	0.037990	0.037715
362000	2262.5000	0.037756	0.037698
362100	2263.1250	0.036926	0.037623
362200	2263.7500	0.037688	0.037651
362300	2264.3750	0.038095	0.037672
362400	2265.0000	0.037888	0.037720
362500	2265.6250	0.037742	0.037745
362600	2266.2500	0.037239	0.037757
362700	2266.8750	0.037644	0.037702
362800	2267.5000	0.037352	0.037640
362900	2268.1250	0.038356	0.037516
363000	2268.7500	0.037600	0.037407
363100	2269.3750	0.037703	0.037444
363200	2270.0000	0.037117	0.037393
363300	2270.6250	0.037653	0.037498
363400	2271.2500	0.037501	0.037522
363500	2271.8750	0.037679	0.037591
363600	2272.5000	0.037119	0.037502
363700	2273.1250	0.037854	0.037505
363800	2273.7500	0.038491	0.037452
363900	2274.3750	0.039102	0.037550
364000	2275.0000	0.037185	0.037537
364100	2275.6250	0.037080	0.037643
364200	2276.2500	0.037211	0.037652
364300	2276.8750	0.038378	0.037666
364400	2277.5000	0.037257	0.037577
364500	2278.1250	0.037496	0.037544
364600	2278.7500	0.037040	0.037474
364700	2279.3750	0.037049	0.037519
364800	2280.0000	0.037952	0.037503
364900	2280.6250	0.037900	0.037516
365000	2281.2500	0.037923	0.037502
365100	2281.8750	0.037266	0.037561
365200	2282.5000	0.037948	0.037469
365300	2283.1250	0.037092	0.037414
365400	2283.7500	0.037183	0.037469
365500	2284.3750	0.037519	0.037486
365600	2285.0000	0.038604	0.037632
365700	2285.6250	0.037370	0.037643
365800	2286.2500	0.037111	0.037673
365900	2286.8750	0.036904	0.037537
366000	2287.5000	0.037339	0.037530
366100	2288.1250	0.037744	0.037275
366200	2288.7500	0.037352	0.037403
366300	2289.3750	0.038672	0.037408
366400	2290.0000	0.038018	0.037470
366500	2290.6250	0.037031	0.037464
366600	2291.2500	0.037639	0.037530
366700	2291.8750	0.037996	0.037453
366800	2292.5000	0.038031	0.037436
366900	2293.1250	0.035823	0.037405
367000	2293.7500	0.038711	0.037386
367100	2294.3750	0.037583	0.037339
367200	2295.0000	0.036956	0.037245
367300	2295.6250	0.037337	0.037330
367400	2296.2500	0.037062	0.037335
367500	2296.8750	0.036824	0.037242
367600	2297.5000	0.038235	0.037257
367700	2298.1250	0.038481	0.037236
367800	2298.7500	0.036350	0.037010
367900	2299.3750	0.036973	0.037099
368000	2300.0000	0.036417	0.037089
368100	2300.6250	0.036988	0.037047
368200	2301.2500	0.037533	0.037246
368300	2301.8750	0.037050	0.037303
368400	2302.5000	0.037369	0.037316
368500	2303.1250	0.035911	0.037416
368600	2303.7500	0.036678	0.037374
368700	2304.3750	0.039438	0.037410
368800	2305.0000	0.037125	0.037379
368900	2305.6250	0.037880	0.037325
369000	2306.2500	0.037469	0.037326
369100	2306.8750	0.035866	0.037393
369200	2307.5000	0.037971	0.037338
369300	2308.1250	0.037589	0.037370
369400	2308.7500	0.038063	0.037365
369500	2309.3750	0.037634	0.037287
369600	2310.0000	0.038190	0.037377
369700	2310.6250	0.037870	0.037228
369800	2311.2500	0.037319	0.037282
369900	2311.8750	0.037342	0.037244
370000	2312.5000	0.036344	0.037329
370100	2313.1250	0.036443	0.037251
370200	2313.7500	0.038628	0.037346
370300	2314.3750	0.036422	0.037338
370400	2315.0000	0.037283	0.037335
370500	2315.6250	0.038132	0.037448
370600	2316.2500	0.037577	0.037537
370700	2316.8750	0.036164	0.037359
370800	2317.5000	0.038235	0.037455
370900	2318.1250	0.038036	0.037540
371000	2318.7500	0.038946	0.037485
371100	2319.3750	0.037133	0.037556
371200	2320.0000	0.036570	0.037563
371300	2320.6250	0.038325	0.037584
371400	2321.2500	0.037313	0.037605
371500	2321.8750	0.038295	0.037646
371600	2322.5000	0.037001	0.037532
371700	2323.1250	0.037075	0.037616
371800	2323.7500	0.036968	0.037377
371900	2324.3750	0.037255	0.037255
372000	2325.0000	0.037980	0.037109
372100	2325.6250	0.036519	0.037026
372200	2326.2500	0.036265	0.037055
372300	2326.8750	0.037632	0.037089
372400	2327.5000	0.036714	0.037006
372500	2328.1250	0.036893	0.036861
372600	2328.7500	0.037384	0.036954
372700	2329.3750	0.036890	0.036886
372800	2330.0000	0.038405	0.037054
372900	2330.6250	0.037113	0.037111
373000	2331.2500	0.036889	0.037310
373100	2331.8750	0.036756	0.037255
373200	2332.5000	0.037940	0.037342
373300	2333.1250	0.037158	0.037177
373400	2333.7500	0.035697	0.037121
373500	2334.3750	0.037631	0.037016
373600	2335.0000	0.037254	0.037018
373700	2335.6250	0.037617	0.037097
373800	2336.2500	0.037169	0.037142
373900	2336.8750	0.036778	0.037169
374000	2337.5000	0.037958	0.037219
374100	2338.1250	0.035860	0.037115
374200	2338.7500	0.037665	0.036946
374300	2339.3750	0.038032	0.036944
374400	2340.0000	0.036610	0.036962
374500	2340.6250	0.037298	0.036930
374600	2341.2500	0.037765	0.037087
374700	2341.8750	0.037873	0.037180
374800	2342.5000	0.038508	0.037200
374900	2343.1250	0.036814	0.037254
375000	2343.7500	0.035757	0.037257
375100	2344.3750	0.036743	0.037153
375200	2345.0000	0.036671	0.037101
375300	2345.6250	0.038083	0.037177
375400	2346.2500	0.036911	0.037188
375500	2346.8750	0.037679	0.037267
375600	2347.5000	0.037278	0.037238
375700	2348.1250	0.037120	0.037333
375800	2348.7500	0.036253	0.037183
375900	2349.3750	0.037433	0.037036
376000	2350.0000	0.036934	0.036978
376100	2350.6250	0.036887	0.037019
376200	2351.2500	0.037083	0.036830
376300	2351.8750	0.037333	0.036831
376400	2352.5000	0.037829	0.036938
376500	2353.1250	0.036598	0.036991
376600	2353.7500	0.037074	0.036987
376700	2354.3750	0.037738	0.037101
376800	2355.0000	0.037186	0.037112
376900	2355.6250	0.036534	0.037057
377000	2356.2500	0.036669	0.037014
377100	2356.8750	0.037995	0.037135
377200	2357.5000	0.037811	0.037098
377300	2358.1250	0.037612	0.037141
377400	2358.7500	0.036323	0.037161
377500	2359.3750	0.036064	0.037092
377600	2360.0000	0.036694	0.036982
377700	2360.6250	0.037411	0.037124
377800	2361.2500	0.037233	0.037135
377900	2361.8750	0.036432	0.037146
378000	2362.5000	0.037767	0.037338
378100	2363.1250	0.038409	0.037442
378200	2363.7500	0.037151	0.037325
378300	2364.3750	0.037342	0.037286
378400	2365.0000	0.037161	0.037285
378500	2365.6250	0.036317	0.037125
378600	2366.2500	0.036932	0.037047
378700	2366.8750	0.037568	0.036911
378800	2367.5000	0.037819	0.036971
378900	2368.1250	0.036958	0.036949
379000	2368.7500	0.037515	0.037053
379100	2369.3750	0.035992	0.037069
379200	2370.0000	0.035755	0.037121
379300	2370.6250	0.036985	0.036968
379400	2371.2500	0.036430	0.037011
379500	2371.8750	0.037245	0.036875
379600	2372.5000	0.038117	0.036836
379700	2373.1250	0.037600	0.036870
379800	2373.7500	0.037448	0.037080
379900	2374.3750	0.037748	0.037138
380000	2375.0000	0.035773	0.037165
380100	2375.6250	0.036652	0.037248
380200	2376.2500	0.036579	0.037283
380300	2376.8750	0.036619	0.037167
380400	2377.5000	0.038360	0.037115
380500	2378.1250	0.037088	0.037166
380600	2378.7500	0.036796	0.036993
380700	2379.3750	0.037273	0.036999
380800	2380.0000	0.036969	0.037028
380900	2380.6250	0.036835	0.036987
381000	2381.2500	0.036150	0.037017
381100	2381.8750	0.036962	0.037136
381200	2382.5000	0.036913	0.037176
381300	2383.1250	0.036190	0.037063
381400	2383.7500	0.037544	0.037069
381500	2384.3750	0.037550	0.037007
381600	2385.0000	0.037799	0.037036
381700	2385.6250	0.036810	0.036998
381800	2386.2500	0.037093	0.037178
381900	2386.8750	0.037104	0.037124
382000	2387.5000	0.037835	0.037049
382100	2388.1250	0.037373	0.037129
382200	2388.7500	0.036741	0.037127
382300	2389.3750	0.036436	0.037106
382400	2390.0000	0.037801	0.037116
382500	2390.6250	0.035664	0.037113
382600	2391.2500	0.036963	0.037030
382700	2391.8750	0.036922	0.036994
382800	2392.5000	0.036967	0.036932
382900	2393.1250	0.036568	0.036868
383000	2393.7500	0.035859	0.036977
383100	2394.3750	0.036822	0.036892
383200	2395.0000	0.037263	0.036889
383300	2395.6250	0.035693	0.036852
383400	2396.2500	0.037989	0.036895
383500	2396.8750	0.035964	0.036833
383600	2397.5000	0.037372	0.036883
383700	2398.1250	0.036551	0.036894
383800	2398.7500	0.036158	0.036868
383900	2399.3750	0.037320	0.037004
384000	2400.0000	0.036238	0.036963
384100	2400.6250	0.036481	0.036895
384200	2401.2500	0.037252	0.036962
384300	2401.8750	0.037512	0.037028
384400	2402.5000	0.036097	0.036891
384500	2403.1250	0.037071	0.037070
384600	2403.7500	0.037109	0.037053
384700	2404.3750	0.038054	0.037097
384800	2405.0000	0.035995	0.037030
384900	2405.6250	0.037608	0.037091
385000	2406.2500	0.037257	0.036956
385100	2406.8750	0.036784	0.037031
385200	2407.5000	0.036835	0.036899
385300	2408.1250	0.037258	0.036874
385400	2408.7500	0.037017	0.036862
385500	2409.3750	0.037408	0.036818
385600	2410.0000	0.037064	0.036828
385700	2410.6250	0.037275	0.036917
385800	2411.2500	0.037506	0.036955
385900	2411.8750	0.036774	0.036925
386000	2412.5000	0.036723	0.036928
386100	2413.1250	0.037054	0.036831
386200	2413.7500	0.036330	0.036703
386300	2414.3750	0.036472	0.036716
386400	2415.0000	0.037509	0.036696
386500	2415.6250	0.038008	0.036665
386600	2416.2500	0.037406	0.036722
386700	2416.8750	0.036478	0.036766
386800	2417.5000	0.037151	0.036770
386900	2418.1250	0.036359	0.036796
387000	2418.7500	0.036979	0.036919
387100	2419.3750	0.036815	0.036952
387200	2420.0000	0.036304	0.036883
387300	2420.6250	0.036831	0.036939
387400	2421.2500	0.035575	0.036897
387500	2421.8750	0.036737	0.036862
387600	2422.5000	0.035947	0.036759
387700	2423.1250	0.037377	0.036830
387800	2423.7500	0.035875	0.036721
387900	2424.3750	0.035784	0.036726
388000	2425.0000	0.036833	0.036802
388100	2425.6250	0.036910	0.036867
388200	2426.2500	0.036474	0.036832
388300	2426.8750	0.036398	0.036863
388400	2427.5000	0.035997	0.036898
388500	2428.1250	0.037038	0.036799
388600	2428.7500	0.038074	0.036893
388700	2429.3750	0.035876	0.036956
388800	2430.0000	0.036784	0.037060
388900	2430.6250	0.037114	0.037000
389000	2431.2500	0.037211	0.036965
389100	2431.8750	0.036818	0.036850
389200	2432.5000	0.036567	0.036861
389300	2433.1250	0.038159	0.036837
389400	2433.7500	0.036693	0.036851
389500	2434.3750	0.036927	0.036804
389600	2435.0000	0.035825	0.036635
389700	2435.6250	0.037696	0.036635
389800	2436.2500	0.038129	0.036684
389900	2436.8750	0.036215	0.036670
390000	2437.5000	0.035718	0.036798
390100	2438.1250	0.036416	0.037020
390200	2438.7500	0.037507	0.036974
390300	2439.3750	0.037695	0.036837
390400	2440.0000	0.038044	0.036941
390500	2440.6250	0.036170	0.036824
390600	2441.2500	0.035569	0.036660
390700	2441.8750	0.035811	0.036556
390800	2442.5000	0.037426	0.036583
390900	2443.1250	0.035630	0.036443
391000	2443.7500	0.036796	0.036480
391100	2444.3750	0.037098	0.036570
391200	2445.0000	0.037515	0.036632
391300	2445.6250	0.037165	0.036752
391400	2446.2500	0.035826	0.036784
391500	2446.8750	0.036970	0.036801
391600	2447.5000	0.037248	0.036768
391700	2448.1250	0.037002	0.036737
391800	2448.7500	0.036657	0.036542
391900	2449.3750	0.036576	0.036536
392000	2450.0000	0.037059	0.036568
392100	2450.6250	0.036698	0.036565
392200	2451.2500	0.036714	0.036674
392300	2451.8750	0.036901	0.036651
392400	2452.5000	0.037543	0.036736
392500	2453.1250	0.036041	0.036649
392600	2453.7500	0.036561	0.036699
392700	2454.3750	0.035825	0.036609
392800	2455.0000	0.038108	0.036694
392900	2455.6250	0.035924	0.036545
393000	2456.2500	0.037010	0.036604
393100	2456.8750	0.036931	0.036535
393200	2457.5000	0.036503	0.036563
393300	2458.1250	0.036815	0.036634
393400	2458.7500	0.037589	0.036747
393500	2459.3750	0.035921	0.036607
393600	2460.0000	0.036922	0.036669
393700	2460.6250	0.036613	0.036608
393800	2461.2500	0.036091	0.036544
393900	2461.8750	0.035133	0.036485
394000	2462.5000	0.035565	0.036519
394100	2463.1250	0.036675	0.036532
394200	2463.7500	0.037170	0.036540
394300	2464.3750	0.036501	0.036557
394400	2465.0000	0.037508	0.036594
394500	2465.6250	0.036529	0.036691
394600	2466.2500	0.037731	0.036770
394700	2466.8750	0.036524	0.036806
394800	2467.5000	0.036897	0.036809
394900	2468.1250	0.036753	0.036767
395000	2468.7500	0.036542	0.036760
395100	2469.3750	0.036822	0.036650
395200	2470.0000	0.036150	0.036669
395300	2470.6250	0.037213	0.036648
395400	2471.2500	0.036865	0.036823
395500	2471.8750	0.036211	0.036783
395600	2472.5000	0.037128	0.036808
395700	2473.1250	0.036286	0.036699
395800	2473.7500	0.038242	0.036768
395900	2474.3750	0.036770	0.036640
396000	2475.0000	0.036484	0.036506
396100	2475.6250	0.036422	0.036440
396200	2476.2500	0.037274	0.036545
396300	2476.8750	0.035673	0.036443
396400	2477.5000	0.036274	0.036440
396500	2478.1250	0.036294	0.036576
396600	2478.7500	0.036686	0.036659
396700	2479.3750	0.036730	0.036591
396800	2480.0000	0.036975	0.036669
396900	2480.6250	0.036129	0.036523
397000	2481.2500	0.036183	0.036571
397100	2481.8750	0.036130	0.036487
397200	2482.5000	0.037861	0.036637
397300	2483.1250	0.036006	0.036525
397400	2483.7500	0.036247	0.036674
397500	2484.3750	0.035850	0.036587
397600	2485.0000	0.035771	0.036524
397700	2485.6250	0.035766	0.036331
397800	2486.2500	0.035616	0.036344
397900	2486.8750	0.036743	0.036327
398000	2487.5000	0.036149	0.036375
398100	2488.1250	0.036062	0.036416
398200	2488.7500	0.036307	0.036430
398300	2489.3750	0.036236	0.036437
398400	2490.0000	0.037906	0.036480
398500	2490.6250	0.035442	0.036487
398600	2491.2500	0.036733	0.036559
398700	2491.8750	0.037212	0.036724
398800	2492.5000	0.038427	0.036836
398900	2493.1250	0.036156	0.036783
399000	2493.7500	0.036580	0.036739
399100	2494.3750	0.036612	0.036707
399200	2495.0000	0.036176	0.036559
399300	2495.6250	0.036719	0.036455
399400	2496.2500	0.038125	0.036580
399500	2496.8750	0.036604	0.036767
399600	2497.5000	0.036575	0.036783
399700	2498.1250	0.035210	0.036774
399800	2498.7500	0.037075	0.036718
399900	2499.3750	0.038278	0.036735
400000	2500.0000	0.036393	0.036578


==> figures/pgfplots/data/finetuning_pretraining_effect.tsv <==
task	scratch	base_3p5k	base_7k
Sort_LEGOs	0.075	0.45	0.87
Credit_Cards	0.01	0.34	0.49
Pen_Caps	0.35	0.40	0.48
Unscrew_Bottle_Caps	0.53	0.53	0.60
Average	0.24125	0.43	0.61


==> figures/pgfplots/data/flops_progress_3tasks_lbm_1536.tsv <==
policy	arch	bs	steps	step_k	step_label	flops_ef	agg_success	agg_success_se	agg_progress	agg_progress_se	agg_strict	agg_any	n_tasks	n_min	n_total	tasks
lbm_1536bs_100000	LBM	1536	100000	100	100k	104.13373	10.641975	7.835802	42.183128	17.308239	10.641975	nan	3	50	158	bottles,dishrack,mug
lbm_1536bs_200000	LBM	1536	200000	200	200k	208.26747	7.495256	5.264586	46.202333	16.513169	7.495256	nan	3	50	163	bottles,dishrack,mug


==> figures/pgfplots/data/flops_progress_3tasks_lbm_4608.tsv <==
policy	arch	bs	steps	step_k	step_label	flops_ef	agg_success	agg_success_se	agg_progress	agg_progress_se	agg_strict	agg_any	n_tasks	n_min	n_total	tasks
lbm_4608bs_100000	LBM	4608	100000	100	100k	312.4012	18.806265	13.546007	57.578123	20.737224	18.806265	nan	3	50	154	bottles,dishrack,mug
lbm_4608bs_200000	LBM	4608	200000	200	200k	624.80241	32.901494	21.220262	67.512838	17.02029	32.901494	nan	3	51	175	bottles,dishrack,mug


==> figures/pgfplots/data/flops_progress_3tasks_lbm_9216.tsv <==
policy	arch	bs	steps	step_k	step_label	flops_ef	agg_success	agg_success_se	agg_progress	agg_progress_se	agg_strict	agg_any	n_tasks	n_min	n_total	tasks
lbm_9216bs_100000	LBM	9216	100000	100	100k	624.80241	23.777778	13.858188	59.592593	17.135695	23.777778	nan	3	50	160	bottles,dishrack,mug
lbm_9216bs_200000	LBM	9216	200000	200	200k	1249.6048	34.308458	26.113713	70.075456	16.131153	34.308458	nan	3	50	167	bottles,dishrack,mug


==> figures/pgfplots/data/flops_progress_3tasks_vla_1500.tsv <==
policy	arch	bs	steps	step_k	step_label	flops_ef	agg_success	agg_success_se	agg_progress	agg_progress_se	agg_strict	agg_any	n_tasks	n_min	n_total	tasks
1_5kbs_100k	VLA	1500	100000	100	100k	1053.063	2.306011	1.427935	36.360844	13.517731	2.306011	nan	3	50	169	bottles,dishrack,mug
1_5kbs_200k	VLA	1500	200000	200	200k	2106.126	14.433735	7.518343	43.947791	17.815006	14.433735	nan	3	42	175	bottles,dishrack,mug


==> figures/pgfplots/data/flops_progress_3tasks_vla_4600.tsv <==
policy	arch	bs	steps	step_k	step_label	flops_ef	agg_success	agg_success_se	agg_progress	agg_progress_se	agg_strict	agg_any	n_tasks	n_min	n_total	tasks
4_6kbs_100k	VLA	4600	100000	100	100k	3229.3932	14.610251	7.488245	51.315101	14.387717	14.610251	nan	3	50	196	bottles,dishrack,mug
4_6kbs_200k	VLA	4600	200000	200	200k	6458.7864	32.764378	19.175277	61.402391	18.071549	32.764378	nan	3	50	203	bottles,dishrack,mug


==> figures/pgfplots/data/flops_progress_3tasks_vla_9000.tsv <==
policy	arch	bs	steps	step_k	step_label	flops_ef	agg_success	agg_success_se	agg_progress	agg_progress_se	agg_strict	agg_any	n_tasks	n_min	n_total	tasks
9kbs_100k	VLA	9000	100000	100	100k	6318.378	39.724576	25.904641	67.592632	20.010717	39.724576	nan	3	50	248	bottles,dishrack,mug
9kbs_190k	VLA	9000	190000	190	190k	12004.918	44.94441	24.978326	74.290158	15.603329	44.94441	nan	3	53	198	bottles,dishrack,mug


==> figures/pgfplots/data/loss_success_extended_macro_lbm_7k_1p5k.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.06771752	0.09121956	0.13229731	10.64197531	42.18312757	lbm_1536bs_7k 100k
0.06051560	0.08457398	0.12123466	7.49525617	46.20233326	lbm_1536bs_7k 200k


==> figures/pgfplots/data/loss_success_extended_macro_lbm_7k_4p6k.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.06105542	0.08191684	0.11268353	18.80626464	57.57812307	lbm_4608bs_7k 100k
0.05858896	0.07626104	0.10049097	32.90149393	67.51283847	lbm_4608bs_7k 200k
0.05820595	0.08060023	0.11296263	13.44537815	47.26052814	lbm_clip_adaln_7k 200k
0.05827115	0.07865714	0.10986331	24.52758881	58.78886369	lbm_clip_xattn_7k 200k


==> figures/pgfplots/data/loss_success_extended_macro_lbm_7k_9k.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.05654590	0.07877475	0.10281447	23.77777778	59.59259259	lbm_9216bs_7k 100k
0.05279853	0.07564333	0.09376441	34.30845771	70.07545605	lbm_9216bs_7k 200k


==> figures/pgfplots/data/loss_success_extended_macro_strict_success_loss_7k_fit.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.04251664	0.00000000	0.00000000	45.51319734	0.00000000	fit
0.04283564	0.00000000	0.00000000	44.95853608	0.00000000	fit
0.04315464	0.00000000	0.00000000	44.40387483	0.00000000	fit
0.04347364	0.00000000	0.00000000	43.84921358	0.00000000	fit
0.04379263	0.00000000	0.00000000	43.29455233	0.00000000	fit
0.04411163	0.00000000	0.00000000	42.73989108	0.00000000	fit
0.04443063	0.00000000	0.00000000	42.18522982	0.00000000	fit
0.04474963	0.00000000	0.00000000	41.63056857	0.00000000	fit
0.04506863	0.00000000	0.00000000	41.07590732	0.00000000	fit
0.04538763	0.00000000	0.00000000	40.52124607	0.00000000	fit
0.04570662	0.00000000	0.00000000	39.96658482	0.00000000	fit
0.04602562	0.00000000	0.00000000	39.41192357	0.00000000	fit
0.04634462	0.00000000	0.00000000	38.85726231	0.00000000	fit
0.04666362	0.00000000	0.00000000	38.30260106	0.00000000	fit
0.04698262	0.00000000	0.00000000	37.74793981	0.00000000	fit
0.04730162	0.00000000	0.00000000	37.19327856	0.00000000	fit
0.04762062	0.00000000	0.00000000	36.63861731	0.00000000	fit
0.04793961	0.00000000	0.00000000	36.08395605	0.00000000	fit
0.04825861	0.00000000	0.00000000	35.52929480	0.00000000	fit
0.04857761	0.00000000	0.00000000	34.97463355	0.00000000	fit
0.04889661	0.00000000	0.00000000	34.41997230	0.00000000	fit
0.04921561	0.00000000	0.00000000	33.86531105	0.00000000	fit
0.04953461	0.00000000	0.00000000	33.31064980	0.00000000	fit
0.04985361	0.00000000	0.00000000	32.75598854	0.00000000	fit
0.05017260	0.00000000	0.00000000	32.20132729	0.00000000	fit
0.05049160	0.00000000	0.00000000	31.64666604	0.00000000	fit
0.05081060	0.00000000	0.00000000	31.09200479	0.00000000	fit
0.05112960	0.00000000	0.00000000	30.53734354	0.00000000	fit
0.05144860	0.00000000	0.00000000	29.98268228	0.00000000	fit
0.05176760	0.00000000	0.00000000	29.42802103	0.00000000	fit
0.05208659	0.00000000	0.00000000	28.87335978	0.00000000	fit
0.05240559	0.00000000	0.00000000	28.31869853	0.00000000	fit
0.05272459	0.00000000	0.00000000	27.76403728	0.00000000	fit
0.05304359	0.00000000	0.00000000	27.20937603	0.00000000	fit
0.05336259	0.00000000	0.00000000	26.65471477	0.00000000	fit
0.05368159	0.00000000	0.00000000	26.10005352	0.00000000	fit
0.05400059	0.00000000	0.00000000	25.54539227	0.00000000	fit
0.05431958	0.00000000	0.00000000	24.99073102	0.00000000	fit
0.05463858	0.00000000	0.00000000	24.43606977	0.00000000	fit
0.05495758	0.00000000	0.00000000	23.88140851	0.00000000	fit
0.05527658	0.00000000	0.00000000	23.32674726	0.00000000	fit
0.05559558	0.00000000	0.00000000	22.77208601	0.00000000	fit
0.05591458	0.00000000	0.00000000	22.21742476	0.00000000	fit
0.05623357	0.00000000	0.00000000	21.66276351	0.00000000	fit
0.05655257	0.00000000	0.00000000	21.10810226	0.00000000	fit
0.05687157	0.00000000	0.00000000	20.55344100	0.00000000	fit
0.05719057	0.00000000	0.00000000	19.99877975	0.00000000	fit
0.05750957	0.00000000	0.00000000	19.44411850	0.00000000	fit
0.05782857	0.00000000	0.00000000	18.88945725	0.00000000	fit
0.05814757	0.00000000	0.00000000	18.33479600	0.00000000	fit
0.05846656	0.00000000	0.00000000	17.78013474	0.00000000	fit
0.05878556	0.00000000	0.00000000	17.22547349	0.00000000	fit
0.05910456	0.00000000	0.00000000	16.67081224	0.00000000	fit
0.05942356	0.00000000	0.00000000	16.11615099	0.00000000	fit
0.05974256	0.00000000	0.00000000	15.56148974	0.00000000	fit
0.06006156	0.00000000	0.00000000	15.00682849	0.00000000	fit
0.06038055	0.00000000	0.00000000	14.45216723	0.00000000	fit
0.06069955	0.00000000	0.00000000	13.89750598	0.00000000	fit
0.06101855	0.00000000	0.00000000	13.34284473	0.00000000	fit
0.06133755	0.00000000	0.00000000	12.78818348	0.00000000	fit
0.06165655	0.00000000	0.00000000	12.23352223	0.00000000	fit
0.06197555	0.00000000	0.00000000	11.67886097	0.00000000	fit
0.06229455	0.00000000	0.00000000	11.12419972	0.00000000	fit
0.06261354	0.00000000	0.00000000	10.56953847	0.00000000	fit
0.06293254	0.00000000	0.00000000	10.01487722	0.00000000	fit
0.06325154	0.00000000	0.00000000	9.46021597	0.00000000	fit
0.06357054	0.00000000	0.00000000	8.90555472	0.00000000	fit
0.06388954	0.00000000	0.00000000	8.35089346	0.00000000	fit
0.06420854	0.00000000	0.00000000	7.79623221	0.00000000	fit
0.06452754	0.00000000	0.00000000	7.24157096	0.00000000	fit
0.06484653	0.00000000	0.00000000	6.68690971	0.00000000	fit
0.06516553	0.00000000	0.00000000	6.13224846	0.00000000	fit
0.06548453	0.00000000	0.00000000	5.57758720	0.00000000	fit
0.06580353	0.00000000	0.00000000	5.02292595	0.00000000	fit
0.06612253	0.00000000	0.00000000	4.46826470	0.00000000	fit
0.06644153	0.00000000	0.00000000	3.91360345	0.00000000	fit
0.06676052	0.00000000	0.00000000	3.35894220	0.00000000	fit
0.06707952	0.00000000	0.00000000	2.80428095	0.00000000	fit
0.06739852	0.00000000	0.00000000	2.24961969	0.00000000	fit
0.06771752	0.00000000	0.00000000	1.69495844	0.00000000	fit


==> figures/pgfplots/data/loss_success_extended_macro_strict_success_val_loss_7k_fit.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.00000000	0.06161139	0.00000000	20.53241027	0.00000000	fit
0.00000000	0.06198618	0.00000000	20.51072307	0.00000000	fit
0.00000000	0.06236096	0.00000000	20.48903588	0.00000000	fit
0.00000000	0.06273575	0.00000000	20.46734869	0.00000000	fit
0.00000000	0.06311054	0.00000000	20.44566150	0.00000000	fit
0.00000000	0.06348532	0.00000000	20.42397431	0.00000000	fit
0.00000000	0.06386011	0.00000000	20.40228712	0.00000000	fit
0.00000000	0.06423490	0.00000000	20.38059993	0.00000000	fit
0.00000000	0.06460969	0.00000000	20.35891274	0.00000000	fit
0.00000000	0.06498447	0.00000000	20.33722555	0.00000000	fit
0.00000000	0.06535926	0.00000000	20.31553836	0.00000000	fit
0.00000000	0.06573405	0.00000000	20.29385117	0.00000000	fit
0.00000000	0.06610883	0.00000000	20.27216398	0.00000000	fit
0.00000000	0.06648362	0.00000000	20.25047679	0.00000000	fit
0.00000000	0.06685841	0.00000000	20.22878960	0.00000000	fit
0.00000000	0.06723319	0.00000000	20.20710241	0.00000000	fit
0.00000000	0.06760798	0.00000000	20.18541522	0.00000000	fit
0.00000000	0.06798277	0.00000000	20.16372803	0.00000000	fit
0.00000000	0.06835756	0.00000000	20.14204084	0.00000000	fit
0.00000000	0.06873234	0.00000000	20.12035365	0.00000000	fit
0.00000000	0.06910713	0.00000000	20.09866646	0.00000000	fit
0.00000000	0.06948192	0.00000000	20.07697927	0.00000000	fit
0.00000000	0.06985670	0.00000000	20.05529208	0.00000000	fit
0.00000000	0.07023149	0.00000000	20.03360489	0.00000000	fit
0.00000000	0.07060628	0.00000000	20.01191770	0.00000000	fit
0.00000000	0.07098106	0.00000000	19.99023051	0.00000000	fit
0.00000000	0.07135585	0.00000000	19.96854332	0.00000000	fit
0.00000000	0.07173064	0.00000000	19.94685613	0.00000000	fit
0.00000000	0.07210542	0.00000000	19.92516894	0.00000000	fit
0.00000000	0.07248021	0.00000000	19.90348175	0.00000000	fit
0.00000000	0.07285500	0.00000000	19.88179456	0.00000000	fit
0.00000000	0.07322979	0.00000000	19.86010737	0.00000000	fit
0.00000000	0.07360457	0.00000000	19.83842018	0.00000000	fit
0.00000000	0.07397936	0.00000000	19.81673299	0.00000000	fit
0.00000000	0.07435415	0.00000000	19.79504580	0.00000000	fit
0.00000000	0.07472893	0.00000000	19.77335861	0.00000000	fit
0.00000000	0.07510372	0.00000000	19.75167142	0.00000000	fit
0.00000000	0.07547851	0.00000000	19.72998423	0.00000000	fit
0.00000000	0.07585329	0.00000000	19.70829704	0.00000000	fit
0.00000000	0.07622808	0.00000000	19.68660985	0.00000000	fit
0.00000000	0.07660287	0.00000000	19.66492266	0.00000000	fit
0.00000000	0.07697766	0.00000000	19.64323547	0.00000000	fit
0.00000000	0.07735244	0.00000000	19.62154828	0.00000000	fit
0.00000000	0.07772723	0.00000000	19.59986109	0.00000000	fit
0.00000000	0.07810202	0.00000000	19.57817390	0.00000000	fit
0.00000000	0.07847680	0.00000000	19.55648671	0.00000000	fit
0.00000000	0.07885159	0.00000000	19.53479952	0.00000000	fit
0.00000000	0.07922638	0.00000000	19.51311233	0.00000000	fit
0.00000000	0.07960116	0.00000000	19.49142514	0.00000000	fit
0.00000000	0.07997595	0.00000000	19.46973795	0.00000000	fit
0.00000000	0.08035074	0.00000000	19.44805076	0.00000000	fit
0.00000000	0.08072553	0.00000000	19.42636357	0.00000000	fit
0.00000000	0.08110031	0.00000000	19.40467638	0.00000000	fit
0.00000000	0.08147510	0.00000000	19.38298919	0.00000000	fit
0.00000000	0.08184989	0.00000000	19.36130200	0.00000000	fit
0.00000000	0.08222467	0.00000000	19.33961481	0.00000000	fit
0.00000000	0.08259946	0.00000000	19.31792762	0.00000000	fit
0.00000000	0.08297425	0.00000000	19.29624043	0.00000000	fit
0.00000000	0.08334903	0.00000000	19.27455324	0.00000000	fit
0.00000000	0.08372382	0.00000000	19.25286605	0.00000000	fit
0.00000000	0.08409861	0.00000000	19.23117886	0.00000000	fit
0.00000000	0.08447339	0.00000000	19.20949167	0.00000000	fit
0.00000000	0.08484818	0.00000000	19.18780448	0.00000000	fit
0.00000000	0.08522297	0.00000000	19.16611729	0.00000000	fit
0.00000000	0.08559776	0.00000000	19.14443010	0.00000000	fit
0.00000000	0.08597254	0.00000000	19.12274291	0.00000000	fit
0.00000000	0.08634733	0.00000000	19.10105572	0.00000000	fit
0.00000000	0.08672212	0.00000000	19.07936853	0.00000000	fit
0.00000000	0.08709690	0.00000000	19.05768134	0.00000000	fit
0.00000000	0.08747169	0.00000000	19.03599415	0.00000000	fit
0.00000000	0.08784648	0.00000000	19.01430696	0.00000000	fit
0.00000000	0.08822126	0.00000000	18.99261977	0.00000000	fit
0.00000000	0.08859605	0.00000000	18.97093258	0.00000000	fit
0.00000000	0.08897084	0.00000000	18.94924539	0.00000000	fit
0.00000000	0.08934563	0.00000000	18.92755820	0.00000000	fit
0.00000000	0.08972041	0.00000000	18.90587101	0.00000000	fit
0.00000000	0.09009520	0.00000000	18.88418382	0.00000000	fit
0.00000000	0.09046999	0.00000000	18.86249663	0.00000000	fit
0.00000000	0.09084477	0.00000000	18.84080944	0.00000000	fit
0.00000000	0.09121956	0.00000000	18.81912225	0.00000000	fit


==> figures/pgfplots/data/loss_success_extended_macro_strict_success_val_recon_error_7k_fit.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.00000000	0.00000000	0.09153540	37.86355992	0.00000000	fit
0.00000000	0.00000000	0.09205137	37.34094679	0.00000000	fit
0.00000000	0.00000000	0.09256735	36.81833366	0.00000000	fit
0.00000000	0.00000000	0.09308332	36.29572053	0.00000000	fit
0.00000000	0.00000000	0.09359929	35.77310741	0.00000000	fit
0.00000000	0.00000000	0.09411527	35.25049428	0.00000000	fit
0.00000000	0.00000000	0.09463124	34.72788115	0.00000000	fit
0.00000000	0.00000000	0.09514721	34.20526803	0.00000000	fit
0.00000000	0.00000000	0.09566319	33.68265490	0.00000000	fit
0.00000000	0.00000000	0.09617916	33.16004177	0.00000000	fit
0.00000000	0.00000000	0.09669514	32.63742864	0.00000000	fit
0.00000000	0.00000000	0.09721111	32.11481552	0.00000000	fit
0.00000000	0.00000000	0.09772708	31.59220239	0.00000000	fit
0.00000000	0.00000000	0.09824306	31.06958926	0.00000000	fit
0.00000000	0.00000000	0.09875903	30.54697614	0.00000000	fit
0.00000000	0.00000000	0.09927500	30.02436301	0.00000000	fit
0.00000000	0.00000000	0.09979098	29.50174988	0.00000000	fit
0.00000000	0.00000000	0.10030695	28.97913675	0.00000000	fit
0.00000000	0.00000000	0.10082292	28.45652363	0.00000000	fit
0.00000000	0.00000000	0.10133890	27.93391050	0.00000000	fit
0.00000000	0.00000000	0.10185487	27.41129737	0.00000000	fit
0.00000000	0.00000000	0.10237084	26.88868425	0.00000000	fit
0.00000000	0.00000000	0.10288682	26.36607112	0.00000000	fit
0.00000000	0.00000000	0.10340279	25.84345799	0.00000000	fit
0.00000000	0.00000000	0.10391877	25.32084486	0.00000000	fit
0.00000000	0.00000000	0.10443474	24.79823174	0.00000000	fit
0.00000000	0.00000000	0.10495071	24.27561861	0.00000000	fit
0.00000000	0.00000000	0.10546669	23.75300548	0.00000000	fit
0.00000000	0.00000000	0.10598266	23.23039236	0.00000000	fit
0.00000000	0.00000000	0.10649863	22.70777923	0.00000000	fit
0.00000000	0.00000000	0.10701461	22.18516610	0.00000000	fit
0.00000000	0.00000000	0.10753058	21.66255297	0.00000000	fit
0.00000000	0.00000000	0.10804655	21.13993985	0.00000000	fit
0.00000000	0.00000000	0.10856253	20.61732672	0.00000000	fit
0.00000000	0.00000000	0.10907850	20.09471359	0.00000000	fit
0.00000000	0.00000000	0.10959447	19.57210047	0.00000000	fit
0.00000000	0.00000000	0.11011045	19.04948734	0.00000000	fit
0.00000000	0.00000000	0.11062642	18.52687421	0.00000000	fit
0.00000000	0.00000000	0.11114239	18.00426108	0.00000000	fit
0.00000000	0.00000000	0.11165837	17.48164796	0.00000000	fit
0.00000000	0.00000000	0.11217434	16.95903483	0.00000000	fit
0.00000000	0.00000000	0.11269032	16.43642170	0.00000000	fit
0.00000000	0.00000000	0.11320629	15.91380858	0.00000000	fit
0.00000000	0.00000000	0.11372226	15.39119545	0.00000000	fit
0.00000000	0.00000000	0.11423824	14.86858232	0.00000000	fit
0.00000000	0.00000000	0.11475421	14.34596919	0.00000000	fit
0.00000000	0.00000000	0.11527018	13.82335607	0.00000000	fit
0.00000000	0.00000000	0.11578616	13.30074294	0.00000000	fit
0.00000000	0.00000000	0.11630213	12.77812981	0.00000000	fit
0.00000000	0.00000000	0.11681810	12.25551669	0.00000000	fit
0.00000000	0.00000000	0.11733408	11.73290356	0.00000000	fit
0.00000000	0.00000000	0.11785005	11.21029043	0.00000000	fit
0.00000000	0.00000000	0.11836602	10.68767730	0.00000000	fit
0.00000000	0.00000000	0.11888200	10.16506418	0.00000000	fit
0.00000000	0.00000000	0.11939797	9.64245105	0.00000000	fit
0.00000000	0.00000000	0.11991394	9.11983792	0.00000000	fit
0.00000000	0.00000000	0.12042992	8.59722480	0.00000000	fit
0.00000000	0.00000000	0.12094589	8.07461167	0.00000000	fit
0.00000000	0.00000000	0.12146187	7.55199854	0.00000000	fit
0.00000000	0.00000000	0.12197784	7.02938541	0.00000000	fit
0.00000000	0.00000000	0.12249381	6.50677229	0.00000000	fit
0.00000000	0.00000000	0.12300979	5.98415916	0.00000000	fit
0.00000000	0.00000000	0.12352576	5.46154603	0.00000000	fit
0.00000000	0.00000000	0.12404173	4.93893291	0.00000000	fit
0.00000000	0.00000000	0.12455771	4.41631978	0.00000000	fit
0.00000000	0.00000000	0.12507368	3.89370665	0.00000000	fit
0.00000000	0.00000000	0.12558965	3.37109352	0.00000000	fit
0.00000000	0.00000000	0.12610563	2.84848040	0.00000000	fit
0.00000000	0.00000000	0.12662160	2.32586727	0.00000000	fit
0.00000000	0.00000000	0.12713757	1.80325414	0.00000000	fit
0.00000000	0.00000000	0.12765355	1.28064102	0.00000000	fit
0.00000000	0.00000000	0.12816952	0.75802789	0.00000000	fit
0.00000000	0.00000000	0.12868550	0.23541476	0.00000000	fit
0.00000000	0.00000000	0.12920147	-0.28719837	0.00000000	fit
0.00000000	0.00000000	0.12971744	-0.80981149	0.00000000	fit
0.00000000	0.00000000	0.13023342	-1.33242462	0.00000000	fit
0.00000000	0.00000000	0.13074939	-1.85503775	0.00000000	fit
0.00000000	0.00000000	0.13126536	-2.37765087	0.00000000	fit
0.00000000	0.00000000	0.13178134	-2.90026400	0.00000000	fit
0.00000000	0.00000000	0.13229731	-3.42287713	0.00000000	fit


==> figures/pgfplots/data/loss_success_extended_macro_task_progress_loss_7k_fit.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.04251664	0.00000000	0.00000000	0.00000000	79.44292992	fit
0.04283564	0.00000000	0.00000000	0.00000000	78.84393806	fit
0.04315464	0.00000000	0.00000000	0.00000000	78.24494621	fit
0.04347364	0.00000000	0.00000000	0.00000000	77.64595436	fit
0.04379263	0.00000000	0.00000000	0.00000000	77.04696250	fit
0.04411163	0.00000000	0.00000000	0.00000000	76.44797065	fit
0.04443063	0.00000000	0.00000000	0.00000000	75.84897880	fit
0.04474963	0.00000000	0.00000000	0.00000000	75.24998694	fit
0.04506863	0.00000000	0.00000000	0.00000000	74.65099509	fit
0.04538763	0.00000000	0.00000000	0.00000000	74.05200324	fit
0.04570662	0.00000000	0.00000000	0.00000000	73.45301138	fit
0.04602562	0.00000000	0.00000000	0.00000000	72.85401953	fit
0.04634462	0.00000000	0.00000000	0.00000000	72.25502768	fit
0.04666362	0.00000000	0.00000000	0.00000000	71.65603582	fit
0.04698262	0.00000000	0.00000000	0.00000000	71.05704397	fit
0.04730162	0.00000000	0.00000000	0.00000000	70.45805212	fit
0.04762062	0.00000000	0.00000000	0.00000000	69.85906026	fit
0.04793961	0.00000000	0.00000000	0.00000000	69.26006841	fit
0.04825861	0.00000000	0.00000000	0.00000000	68.66107656	fit
0.04857761	0.00000000	0.00000000	0.00000000	68.06208470	fit
0.04889661	0.00000000	0.00000000	0.00000000	67.46309285	fit
0.04921561	0.00000000	0.00000000	0.00000000	66.86410100	fit
0.04953461	0.00000000	0.00000000	0.00000000	66.26510915	fit
0.04985361	0.00000000	0.00000000	0.00000000	65.66611729	fit
0.05017260	0.00000000	0.00000000	0.00000000	65.06712544	fit
0.05049160	0.00000000	0.00000000	0.00000000	64.46813359	fit
0.05081060	0.00000000	0.00000000	0.00000000	63.86914173	fit
0.05112960	0.00000000	0.00000000	0.00000000	63.27014988	fit
0.05144860	0.00000000	0.00000000	0.00000000	62.67115803	fit
0.05176760	0.00000000	0.00000000	0.00000000	62.07216617	fit
0.05208659	0.00000000	0.00000000	0.00000000	61.47317432	fit
0.05240559	0.00000000	0.00000000	0.00000000	60.87418247	fit
0.05272459	0.00000000	0.00000000	0.00000000	60.27519061	fit
0.05304359	0.00000000	0.00000000	0.00000000	59.67619876	fit
0.05336259	0.00000000	0.00000000	0.00000000	59.07720691	fit
0.05368159	0.00000000	0.00000000	0.00000000	58.47821505	fit
0.05400059	0.00000000	0.00000000	0.00000000	57.87922320	fit
0.05431958	0.00000000	0.00000000	0.00000000	57.28023135	fit
0.05463858	0.00000000	0.00000000	0.00000000	56.68123949	fit
0.05495758	0.00000000	0.00000000	0.00000000	56.08224764	fit
0.05527658	0.00000000	0.00000000	0.00000000	55.48325579	fit
0.05559558	0.00000000	0.00000000	0.00000000	54.88426393	fit
0.05591458	0.00000000	0.00000000	0.00000000	54.28527208	fit
0.05623357	0.00000000	0.00000000	0.00000000	53.68628023	fit
0.05655257	0.00000000	0.00000000	0.00000000	53.08728837	fit
0.05687157	0.00000000	0.00000000	0.00000000	52.48829652	fit
0.05719057	0.00000000	0.00000000	0.00000000	51.88930467	fit
0.05750957	0.00000000	0.00000000	0.00000000	51.29031281	fit
0.05782857	0.00000000	0.00000000	0.00000000	50.69132096	fit
0.05814757	0.00000000	0.00000000	0.00000000	50.09232911	fit
0.05846656	0.00000000	0.00000000	0.00000000	49.49333725	fit
0.05878556	0.00000000	0.00000000	0.00000000	48.89434540	fit
0.05910456	0.00000000	0.00000000	0.00000000	48.29535355	fit
0.05942356	0.00000000	0.00000000	0.00000000	47.69636169	fit
0.05974256	0.00000000	0.00000000	0.00000000	47.09736984	fit
0.06006156	0.00000000	0.00000000	0.00000000	46.49837799	fit
0.06038055	0.00000000	0.00000000	0.00000000	45.89938613	fit
0.06069955	0.00000000	0.00000000	0.00000000	45.30039428	fit
0.06101855	0.00000000	0.00000000	0.00000000	44.70140243	fit
0.06133755	0.00000000	0.00000000	0.00000000	44.10241057	fit
0.06165655	0.00000000	0.00000000	0.00000000	43.50341872	fit
0.06197555	0.00000000	0.00000000	0.00000000	42.90442687	fit
0.06229455	0.00000000	0.00000000	0.00000000	42.30543501	fit
0.06261354	0.00000000	0.00000000	0.00000000	41.70644316	fit
0.06293254	0.00000000	0.00000000	0.00000000	41.10745131	fit
0.06325154	0.00000000	0.00000000	0.00000000	40.50845945	fit
0.06357054	0.00000000	0.00000000	0.00000000	39.90946760	fit
0.06388954	0.00000000	0.00000000	0.00000000	39.31047575	fit
0.06420854	0.00000000	0.00000000	0.00000000	38.71148389	fit
0.06452754	0.00000000	0.00000000	0.00000000	38.11249204	fit
0.06484653	0.00000000	0.00000000	0.00000000	37.51350019	fit
0.06516553	0.00000000	0.00000000	0.00000000	36.91450834	fit
0.06548453	0.00000000	0.00000000	0.00000000	36.31551648	fit
0.06580353	0.00000000	0.00000000	0.00000000	35.71652463	fit
0.06612253	0.00000000	0.00000000	0.00000000	35.11753278	fit
0.06644153	0.00000000	0.00000000	0.00000000	34.51854092	fit
0.06676052	0.00000000	0.00000000	0.00000000	33.91954907	fit
0.06707952	0.00000000	0.00000000	0.00000000	33.32055722	fit
0.06739852	0.00000000	0.00000000	0.00000000	32.72156536	fit
0.06771752	0.00000000	0.00000000	0.00000000	32.12257351	fit


==> figures/pgfplots/data/loss_success_extended_macro_task_progress_val_loss_7k_fit.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.00000000	0.06161139	0.00000000	0.00000000	49.03525337	fit
0.00000000	0.06198618	0.00000000	0.00000000	49.12824012	fit
0.00000000	0.06236096	0.00000000	0.00000000	49.22122688	fit
0.00000000	0.06273575	0.00000000	0.00000000	49.31421363	fit
0.00000000	0.06311054	0.00000000	0.00000000	49.40720039	fit
0.00000000	0.06348532	0.00000000	0.00000000	49.50018714	fit
0.00000000	0.06386011	0.00000000	0.00000000	49.59317390	fit
0.00000000	0.06423490	0.00000000	0.00000000	49.68616065	fit
0.00000000	0.06460969	0.00000000	0.00000000	49.77914741	fit
0.00000000	0.06498447	0.00000000	0.00000000	49.87213417	fit
0.00000000	0.06535926	0.00000000	0.00000000	49.96512092	fit
0.00000000	0.06573405	0.00000000	0.00000000	50.05810768	fit
0.00000000	0.06610883	0.00000000	0.00000000	50.15109443	fit
0.00000000	0.06648362	0.00000000	0.00000000	50.24408119	fit
0.00000000	0.06685841	0.00000000	0.00000000	50.33706794	fit
0.00000000	0.06723319	0.00000000	0.00000000	50.43005470	fit
0.00000000	0.06760798	0.00000000	0.00000000	50.52304145	fit
0.00000000	0.06798277	0.00000000	0.00000000	50.61602821	fit
0.00000000	0.06835756	0.00000000	0.00000000	50.70901496	fit
0.00000000	0.06873234	0.00000000	0.00000000	50.80200172	fit
0.00000000	0.06910713	0.00000000	0.00000000	50.89498848	fit
0.00000000	0.06948192	0.00000000	0.00000000	50.98797523	fit
0.00000000	0.06985670	0.00000000	0.00000000	51.08096199	fit
0.00000000	0.07023149	0.00000000	0.00000000	51.17394874	fit
0.00000000	0.07060628	0.00000000	0.00000000	51.26693550	fit
0.00000000	0.07098106	0.00000000	0.00000000	51.35992225	fit
0.00000000	0.07135585	0.00000000	0.00000000	51.45290901	fit
0.00000000	0.07173064	0.00000000	0.00000000	51.54589576	fit
0.00000000	0.07210542	0.00000000	0.00000000	51.63888252	fit
0.00000000	0.07248021	0.00000000	0.00000000	51.73186928	fit
0.00000000	0.07285500	0.00000000	0.00000000	51.82485603	fit
0.00000000	0.07322979	0.00000000	0.00000000	51.91784279	fit
0.00000000	0.07360457	0.00000000	0.00000000	52.01082954	fit
0.00000000	0.07397936	0.00000000	0.00000000	52.10381630	fit
0.00000000	0.07435415	0.00000000	0.00000000	52.19680305	fit
0.00000000	0.07472893	0.00000000	0.00000000	52.28978981	fit
0.00000000	0.07510372	0.00000000	0.00000000	52.38277656	fit
0.00000000	0.07547851	0.00000000	0.00000000	52.47576332	fit
0.00000000	0.07585329	0.00000000	0.00000000	52.56875007	fit
0.00000000	0.07622808	0.00000000	0.00000000	52.66173683	fit
0.00000000	0.07660287	0.00000000	0.00000000	52.75472359	fit
0.00000000	0.07697766	0.00000000	0.00000000	52.84771034	fit
0.00000000	0.07735244	0.00000000	0.00000000	52.94069710	fit
0.00000000	0.07772723	0.00000000	0.00000000	53.03368385	fit
0.00000000	0.07810202	0.00000000	0.00000000	53.12667061	fit
0.00000000	0.07847680	0.00000000	0.00000000	53.21965736	fit
0.00000000	0.07885159	0.00000000	0.00000000	53.31264412	fit
0.00000000	0.07922638	0.00000000	0.00000000	53.40563087	fit
0.00000000	0.07960116	0.00000000	0.00000000	53.49861763	fit
0.00000000	0.07997595	0.00000000	0.00000000	53.59160439	fit
0.00000000	0.08035074	0.00000000	0.00000000	53.68459114	fit
0.00000000	0.08072553	0.00000000	0.00000000	53.77757790	fit
0.00000000	0.08110031	0.00000000	0.00000000	53.87056465	fit
0.00000000	0.08147510	0.00000000	0.00000000	53.96355141	fit
0.00000000	0.08184989	0.00000000	0.00000000	54.05653816	fit
0.00000000	0.08222467	0.00000000	0.00000000	54.14952492	fit
0.00000000	0.08259946	0.00000000	0.00000000	54.24251167	fit
0.00000000	0.08297425	0.00000000	0.00000000	54.33549843	fit
0.00000000	0.08334903	0.00000000	0.00000000	54.42848518	fit
0.00000000	0.08372382	0.00000000	0.00000000	54.52147194	fit
0.00000000	0.08409861	0.00000000	0.00000000	54.61445870	fit
0.00000000	0.08447339	0.00000000	0.00000000	54.70744545	fit
0.00000000	0.08484818	0.00000000	0.00000000	54.80043221	fit
0.00000000	0.08522297	0.00000000	0.00000000	54.89341896	fit
0.00000000	0.08559776	0.00000000	0.00000000	54.98640572	fit
0.00000000	0.08597254	0.00000000	0.00000000	55.07939247	fit
0.00000000	0.08634733	0.00000000	0.00000000	55.17237923	fit
0.00000000	0.08672212	0.00000000	0.00000000	55.26536598	fit
0.00000000	0.08709690	0.00000000	0.00000000	55.35835274	fit
0.00000000	0.08747169	0.00000000	0.00000000	55.45133950	fit
0.00000000	0.08784648	0.00000000	0.00000000	55.54432625	fit
0.00000000	0.08822126	0.00000000	0.00000000	55.63731301	fit
0.00000000	0.08859605	0.00000000	0.00000000	55.73029976	fit
0.00000000	0.08897084	0.00000000	0.00000000	55.82328652	fit
0.00000000	0.08934563	0.00000000	0.00000000	55.91627327	fit
0.00000000	0.08972041	0.00000000	0.00000000	56.00926003	fit
0.00000000	0.09009520	0.00000000	0.00000000	56.10224678	fit
0.00000000	0.09046999	0.00000000	0.00000000	56.19523354	fit
0.00000000	0.09084477	0.00000000	0.00000000	56.28822029	fit
0.00000000	0.09121956	0.00000000	0.00000000	56.38120705	fit


==> figures/pgfplots/data/loss_success_extended_macro_task_progress_val_recon_error_7k_fit.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.00000000	0.00000000	0.09153540	0.00000000	71.89691440	fit
0.00000000	0.00000000	0.09205137	0.00000000	71.31173806	fit
0.00000000	0.00000000	0.09256735	0.00000000	70.72656172	fit
0.00000000	0.00000000	0.09308332	0.00000000	70.14138538	fit
0.00000000	0.00000000	0.09359929	0.00000000	69.55620904	fit
0.00000000	0.00000000	0.09411527	0.00000000	68.97103270	fit
0.00000000	0.00000000	0.09463124	0.00000000	68.38585637	fit
0.00000000	0.00000000	0.09514721	0.00000000	67.80068003	fit
0.00000000	0.00000000	0.09566319	0.00000000	67.21550369	fit
0.00000000	0.00000000	0.09617916	0.00000000	66.63032735	fit
0.00000000	0.00000000	0.09669514	0.00000000	66.04515101	fit
0.00000000	0.00000000	0.09721111	0.00000000	65.45997467	fit
0.00000000	0.00000000	0.09772708	0.00000000	64.87479834	fit
0.00000000	0.00000000	0.09824306	0.00000000	64.28962200	fit
0.00000000	0.00000000	0.09875903	0.00000000	63.70444566	fit
0.00000000	0.00000000	0.09927500	0.00000000	63.11926932	fit
0.00000000	0.00000000	0.09979098	0.00000000	62.53409298	fit
0.00000000	0.00000000	0.10030695	0.00000000	61.94891664	fit
0.00000000	0.00000000	0.10082292	0.00000000	61.36374030	fit
0.00000000	0.00000000	0.10133890	0.00000000	60.77856397	fit
0.00000000	0.00000000	0.10185487	0.00000000	60.19338763	fit
0.00000000	0.00000000	0.10237084	0.00000000	59.60821129	fit
0.00000000	0.00000000	0.10288682	0.00000000	59.02303495	fit
0.00000000	0.00000000	0.10340279	0.00000000	58.43785861	fit
0.00000000	0.00000000	0.10391877	0.00000000	57.85268227	fit
0.00000000	0.00000000	0.10443474	0.00000000	57.26750593	fit
0.00000000	0.00000000	0.10495071	0.00000000	56.68232960	fit
0.00000000	0.00000000	0.10546669	0.00000000	56.09715326	fit
0.00000000	0.00000000	0.10598266	0.00000000	55.51197692	fit
0.00000000	0.00000000	0.10649863	0.00000000	54.92680058	fit
0.00000000	0.00000000	0.10701461	0.00000000	54.34162424	fit
0.00000000	0.00000000	0.10753058	0.00000000	53.75644790	fit
0.00000000	0.00000000	0.10804655	0.00000000	53.17127156	fit
0.00000000	0.00000000	0.10856253	0.00000000	52.58609523	fit
0.00000000	0.00000000	0.10907850	0.00000000	52.00091889	fit
0.00000000	0.00000000	0.10959447	0.00000000	51.41574255	fit
0.00000000	0.00000000	0.11011045	0.00000000	50.83056621	fit
0.00000000	0.00000000	0.11062642	0.00000000	50.24538987	fit
0.00000000	0.00000000	0.11114239	0.00000000	49.66021353	fit
0.00000000	0.00000000	0.11165837	0.00000000	49.07503719	fit
0.00000000	0.00000000	0.11217434	0.00000000	48.48986086	fit
0.00000000	0.00000000	0.11269032	0.00000000	47.90468452	fit
0.00000000	0.00000000	0.11320629	0.00000000	47.31950818	fit
0.00000000	0.00000000	0.11372226	0.00000000	46.73433184	fit
0.00000000	0.00000000	0.11423824	0.00000000	46.14915550	fit
0.00000000	0.00000000	0.11475421	0.00000000	45.56397916	fit
0.00000000	0.00000000	0.11527018	0.00000000	44.97880282	fit
0.00000000	0.00000000	0.11578616	0.00000000	44.39362649	fit
0.00000000	0.00000000	0.11630213	0.00000000	43.80845015	fit
0.00000000	0.00000000	0.11681810	0.00000000	43.22327381	fit
0.00000000	0.00000000	0.11733408	0.00000000	42.63809747	fit
0.00000000	0.00000000	0.11785005	0.00000000	42.05292113	fit
0.00000000	0.00000000	0.11836602	0.00000000	41.46774479	fit
0.00000000	0.00000000	0.11888200	0.00000000	40.88256845	fit
0.00000000	0.00000000	0.11939797	0.00000000	40.29739212	fit
0.00000000	0.00000000	0.11991394	0.00000000	39.71221578	fit
0.00000000	0.00000000	0.12042992	0.00000000	39.12703944	fit
0.00000000	0.00000000	0.12094589	0.00000000	38.54186310	fit
0.00000000	0.00000000	0.12146187	0.00000000	37.95668676	fit
0.00000000	0.00000000	0.12197784	0.00000000	37.37151042	fit
0.00000000	0.00000000	0.12249381	0.00000000	36.78633408	fit
0.00000000	0.00000000	0.12300979	0.00000000	36.20115775	fit
0.00000000	0.00000000	0.12352576	0.00000000	35.61598141	fit
0.00000000	0.00000000	0.12404173	0.00000000	35.03080507	fit
0.00000000	0.00000000	0.12455771	0.00000000	34.44562873	fit
0.00000000	0.00000000	0.12507368	0.00000000	33.86045239	fit
0.00000000	0.00000000	0.12558965	0.00000000	33.27527605	fit
0.00000000	0.00000000	0.12610563	0.00000000	32.69009972	fit
0.00000000	0.00000000	0.12662160	0.00000000	32.10492338	fit
0.00000000	0.00000000	0.12713757	0.00000000	31.51974704	fit
0.00000000	0.00000000	0.12765355	0.00000000	30.93457070	fit
0.00000000	0.00000000	0.12816952	0.00000000	30.34939436	fit
0.00000000	0.00000000	0.12868550	0.00000000	29.76421802	fit
0.00000000	0.00000000	0.12920147	0.00000000	29.17904168	fit
0.00000000	0.00000000	0.12971744	0.00000000	28.59386535	fit
0.00000000	0.00000000	0.13023342	0.00000000	28.00868901	fit
0.00000000	0.00000000	0.13074939	0.00000000	27.42351267	fit
0.00000000	0.00000000	0.13126536	0.00000000	26.83833633	fit
0.00000000	0.00000000	0.13178134	0.00000000	26.25315999	fit
0.00000000	0.00000000	0.13229731	0.00000000	25.66798365	fit


==> figures/pgfplots/data/loss_success_extended_macro_vla_7k_1p5k.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.06142832	0.06395733	0.11601658	2.30601093	36.36084417	vla_1_5kbs_7k 100k
0.05829654	0.06161139	0.11082704	14.43373494	43.94779116	vla_1_5kbs_7k 200k


==> figures/pgfplots/data/loss_success_extended_macro_vla_7k_4p6k.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.05425186	0.06286025	0.10445336	14.61025112	51.31510148	vla_4608bs_7k 100k
0.04894017	0.06364953	0.09802247	32.76437848	61.40239126	vla_4608bs_7k 200k
0.06127677	0.06337976	0.11987301	3.60563380	32.56103286	vla_pi05_7k 200k
0.06767468	0.06625551	0.12756042	0.00000000	11.74291939	vla_pi0_7k 200k


==> figures/pgfplots/data/loss_success_extended_macro_vla_7k_9k.tsv <==
loss	val_loss	val_recon_error	strict_success	task_progress	label
0.04793551	0.06482230	0.09403773	39.72457627	67.59263183	vla_9kbs_7k 100k
0.04251664	0.06830903	0.09153540	44.94441047	74.29015783	vla_9kbs_7k 190k


==> figures/pgfplots/data/per_task_hours_Fine_Pick_and_Place.tsv <==
idx	hours
1	116.7723
2	105.6305
3	49.0250
4	41.0551
5	22.0120
6	20.9576
7	19.8918
8	18.9576
9	18.5761
10	18.1169
11	17.7039
12	16.3252
13	16.1715
14	16.0753
15	15.8291
16	15.6632
17	15.6279
18	14.5932
19	14.3255
20	14.1543
21	12.0098
22	11.1124
23	10.9284
24	10.5229
25	10.0400
26	9.7755
27	9.4275
28	8.8861
29	8.6766
30	8.0833
31	8.0196
32	7.8080
33	7.5399
34	7.5353
35	6.5087
36	5.6081
37	2.6660
38	2.3743
39	0.4934


==> figures/pgfplots/data/per_task_hours_Folding.tsv <==
idx	hours
1	289.0752
2	101.0376
3	88.2919
4	27.5721
5	25.6329
6	25.5358
7	23.6005
8	23.4000
9	22.4600
10	18.9917
11	16.2891
12	16.0875
13	14.9032
14	14.8276
15	14.8066
16	13.3626
17	13.0004
18	12.7994
19	12.7180
20	10.8818
21	10.4128
22	9.0540
23	8.7107
24	8.4667
25	8.2053
26	6.7812
27	6.1358
28	5.9791
29	5.7246
30	5.3206
31	4.2562
32	4.2030
33	3.7823
34	3.6603
35	3.5923
36	3.0043


==> figures/pgfplots/data/per_task_hours_Insertion_Ejection.tsv <==
idx	hours
1	97.9222
2	76.6476
3	38.3322
4	27.2684
5	25.0506
6	24.4928
7	20.9169
8	18.9438
9	18.6789
10	15.2511
11	12.4404
12	12.3641
13	9.8423
14	9.1178
15	9.0228
16	8.5904
17	7.6315
18	6.3109
19	1.9876


==> figures/pgfplots/data/per_task_hours_Pick_and_Place.tsv <==
idx	hours
1	87.4405
2	74.8539
3	74.3632
4	20.7627
5	19.8798
6	18.6392
7	17.8412
8	17.5981
9	17.2949
10	16.9826
11	16.9592
12	16.8043
13	14.6086
14	14.1641
15	14.0027
16	13.8331
17	13.1699
18	13.0705
19	11.9916
20	11.9112
21	11.7643
22	11.5648
23	11.1560
24	11.0199
25	10.3695
26	9.6311
27	9.1602
28	8.5706
29	8.4356
30	8.2133
31	7.9030
32	7.8957
33	7.4941
34	7.4579
35	7.3587
36	7.3227
37	7.2432
38	7.2424
39	7.1797
40	7.1319
41	7.1293
42	7.0434
43	6.9896
44	6.9747
45	6.8343
46	6.8224
47	6.0723
48	5.8003
49	5.2233
50	4.8385
51	4.2354
52	3.9955
53	3.8401
54	3.6922
55	3.5135
56	3.3658
57	3.2925
58	3.1336
59	3.1020
60	2.9233
61	2.8565
62	2.6703
63	2.3276
64	2.2467
65	1.8470
66	1.3165
67	0.5152


==> figures/pgfplots/data/per_task_hours_Sorting.tsv <==
idx	hours
1	95.1362
2	41.8970
3	20.2573
4	15.3197
5	11.0582
6	10.2007
7	5.7382
8	5.3593


==> figures/pgfplots/data/per_task_hours_Tool_Use.tsv <==
idx	hours
1	68.2595
2	48.8145
3	32.4360
4	22.6098
5	22.5412
6	17.2577
7	15.4117
8	15.0001
9	14.8905
10	12.4370
11	12.0297
12	10.6335
13	9.6964
14	7.9352
15	5.8571
16	5.3454


==> figures/pgfplots/data/per_task_hours_Untying_Tying.tsv <==
idx	hours
1	85.2485
2	20.2493
3	18.3547
4	13.3434
5	10.8979
6	8.2123
7	7.7485
8	7.0144
9	2.5867
10	1.7792


==> figures/pgfplots/data/real_200k_progress_bars.tsv <==
task	dit	vla	dit_n	vla_n
Bottles	93.333333	92.483660	50	51
Dishrack	79.666667	72.666667	50	50
Mug flip	41.000000	33.962264	50	53


==> figures/pgfplots/data/sim_eval_progress_lbm9216_bottles_sparse2x.tsv <==
step_k	progress
0	0.000000
20	53.416667
40	87.416667
60	89.583333
80	93.500000
100	90.916666
120	92.166666
140	93.000000
160	95.833333
180	94.333333
200	95.666667


==> figures/pgfplots/data/sim_eval_progress_lbm9216_dishrack_sparse2x.tsv <==
step_k	progress
0	0.000000
20	10.750000
40	38.250000
60	50.000000
80	63.000000
100	62.250000
120	66.500000
140	62.500000
160	70.500000
180	69.500000
200	75.500000


==> figures/pgfplots/data/sim_eval_progress_lbm9216_mug_sparse2x.tsv <==
step_k	progress
0	0.000000
20	11.500000
40	27.250000
60	24.750000
80	35.750000
100	38.000000
120	36.125000
140	39.625000
160	40.375000
180	34.500000
200	46.875000


==> figures/pgfplots/data/sim_eval_progress_vla9216_bottles_sparse2x.tsv <==
step_k	progress
0	0.000000
20	65.416667
40	89.333333
60	91.333333
80	95.333333
100	95.408163
120	92.534722
140	92.500000
160	94.000000
180	94.444444
200	96.590909


==> figures/pgfplots/data/sim_eval_progress_vla9216_dishrack_sparse2x.tsv <==
step_k	progress
0	0.000000
20	40.500000
40	73.500000
60	73.750000
80	80.500000
100	79.000000
120	84.750000
140	85.250000
160	85.500000
180	82.500000
200	82.750000


==> figures/pgfplots/data/sim_eval_progress_vla9216_mug_sparse2x.tsv <==
step_k	progress
0	0.000000
20	24.750000
40	36.875000
60	38.375000
80	48.000000
100	40.500000
120	47.750000
140	40.625000
160	46.125000
180	47.500000
200	51.375000


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_progress_3p5k_dit.tsv <==
sim	real	label
63.72222211956978	64.0	100k
72.68055551250775	71.33333333333333	200k
72.62499992797773	68.22222222222221	300k
72.66666656732559	69.72823472823472	400k


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_progress_3p5k_vla.tsv <==
sim	real	label
68.44444444775581	55.56259914969224	50k
72.91666665176551	64.66666666666667	100k
78.93055553982656	68.77086730336207	150k
74.97222219904263	66.370863649443	200k


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_progress_7k_1x.tsv <==
sim	real	label
37.597222335636616	42.183128	100k
45.91666626185179	46.202333	200k
64.50000015894572	59.592593	100k
67.26388956606388	70.075456	200k


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_progress_all_fit.tsv <==
sim	real	label
37.597222335636616	42.04798403183568	
78.93055553982656	71.39140083903222	


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_strict_success_3p5k_dit.tsv <==
sim	real	label
43.333333333333336	25.685534591194966	100k
57.166666666666664	36.666666666666664	200k
56.166666666666664	31.333333333333332	300k
54.333333333333336	32.222359650931075	400k


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_strict_success_3p5k_vla.tsv <==
sim	real	label
53.5	19.559743638555748	50k
57.0	34.333333333333336	100k
63.333333333333336	43.48940135103658	150k
60.0	34.78727339992601	200k


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_strict_success_7k_1x.tsv <==
sim	real	label
6.166666666666667	10.641975	100k
15.833333333333334	7.495256	200k
33.666666666666664	23.777778	100k
38.333333333333336	34.308458	200k


==> figures/pgfplots/data/sim_real_7k_1x_plus_3p5k_strict_success_all_fit.tsv <==
sim	real	label
6.166666666666667	8.300540156776897	
63.333333333333336	37.16402472532966	


==> figures/pgfplots/data/vla_diffusion_draws_train_loss_h200_raw_1draw.tsv <==
h200_gpu_hours	step	loss
0.027489	1	2.0047271251678467
0.577275	21	2.0026283264160156
1.127062	41	2.0022635459899902
1.676848	61	2.0135717391967773
2.226634	81	1.95023775100708
2.776420	101	1.8990660905838013
3.326206	121	1.8270659446716309
3.875993	141	1.7507785558700562
4.425779	161	1.6689717769622805
4.975565	181	1.5606809854507446
5.525351	201	1.3926663398742676
6.075137	221	1.2095755338668823
6.624923	241	1.0203492641448977
7.174710	261	0.8311429619789124
7.724496	281	0.662076473236084
8.274282	301	0.5369583368301392
8.824068	321	0.4598920941352844
9.373854	341	0.4556012451648712
9.923640	361	0.42100805044174194
10.473427	381	0.4024498760700226
11.023213	401	0.3633549809455872
11.572999	421	0.33883604407310486
12.122785	441	0.33118513226509094
12.672571	461	0.30671289563179016
13.222357	481	0.291240394115448
13.772144	501	0.2884502112865448
14.321930	521	0.2974819540977478
14.871716	541	0.26332512497901917
15.421502	561	0.2553205192089081
15.971288	581	0.277539998292923
16.521074	601	0.2441820502281189
17.070861	621	0.2234266996383667
17.620647	641	0.209901362657547
18.170433	661	0.20930418372154236
18.720219	681	0.20768272876739505
19.270005	701	0.19368593394756317
19.819791	721	0.18853498995304108
20.369578	741	0.18760085105895996
20.919364	761	0.21623378992080688
21.469150	781	0.18225589394569397
22.018936	801	0.19471588730812073
22.568722	821	0.17687001824378967
23.118508	841	0.16748130321502686
23.668295	861	0.18128232657909393
24.218081	881	0.1718633472919464
24.767867	901	0.17583271861076355
25.317653	921	0.16788631677627563
25.867439	941	0.1671866774559021
26.417226	961	0.15906597673892975
26.967012	981	0.1501469612121582
27.516798	1001	0.1498461812734604
28.066584	1021	0.15035927295684814
28.616370	1041	0.1486225128173828
29.166156	1061	0.16687613725662231
29.715943	1081	0.1470746248960495
30.265729	1101	0.1408795565366745
30.815515	1121	0.14124548435211182
31.365301	1141	0.1405331939458847
31.915087	1161	0.140724778175354
32.464873	1181	0.1396397054195404
33.014660	1201	0.13549187779426575
33.564446	1221	0.13450588285923004
34.114232	1241	0.13416290283203125
34.664018	1261	0.1353134661912918
35.213804	1281	0.1280425786972046
35.763590	1301	0.13159669935703278
36.313377	1321	0.12952980399131775
36.863163	1341	0.13365042209625244
37.412949	1361	0.13005681335926056
37.962735	1381	0.1269499659538269
38.512521	1401	0.1255069375038147
39.062307	1421	0.12736816704273224
39.612094	1441	0.1316026747226715
40.161880	1461	0.12466321885585784
40.711666	1481	0.12227872759103776
41.261452	1501	0.12397880852222444
41.811238	1521	0.11801755428314208
42.361024	1541	0.12138159573078156
42.910811	1561	0.12743797898292542
43.460597	1581	0.12054533511400224
44.010383	1601	0.12035955488681792
44.560169	1621	0.11442309617996216
45.109955	1641	0.11867022514343262
45.659742	1661	0.12107492238283156
46.209528	1681	0.11415211111307144
46.759314	1701	0.11421360820531844
47.309100	1721	0.11460541188716888
47.858886	1741	0.11452319473028184
48.408672	1761	0.11308111250400545
48.958459	1781	0.11313553899526596
49.508245	1801	0.10962375998497008
50.058031	1821	0.11282098293304443
50.607817	1841	0.1112554669380188
51.157603	1861	0.11249808967113496
51.707389	1881	0.11325642466545104
52.257176	1901	0.11180558800697328
52.806962	1921	0.10596422851085664
53.356748	1941	0.11086911708116531
53.906534	1961	0.1137854978442192
54.456320	1981	0.10500998049974442
55.006106	2001	0.11091959476470949
55.555893	2021	0.110166035592556
56.105679	2041	0.10613018274307252
56.655465	2061	0.10904041677713394
57.205251	2081	0.10824121534824371
57.755037	2101	0.10674592852592468
58.304823	2121	0.10567373037338255
58.854610	2141	0.10658314824104308
59.404396	2161	0.10668908059597015
59.954182	2181	0.10633717477321623
60.503968	2201	0.10572096705436708
61.053754	2221	0.1078597456216812
61.603540	2241	0.10715385526418686
62.153327	2261	0.10425355285406113
62.703113	2281	0.1034318432211876
63.252899	2301	0.10185611248016356
63.802685	2321	0.10514367371797562
64.352471	2341	0.104994498193264
64.902257	2361	0.10453691333532332
65.452044	2381	0.10013258457183838
66.001830	2401	0.10191329568624496
66.551616	2421	0.09888295829296112
67.101402	2441	0.1013174057006836
67.651188	2461	0.10159971565008163
68.200975	2481	0.10147187113761902
68.750761	2501	0.10144784301519394
69.300547	2521	0.11993109434843063
69.850333	2541	0.0989399254322052
70.400119	2561	0.10262998938560486
70.949905	2581	0.1004944071173668
71.499692	2601	0.1008557826280594
72.049478	2621	0.10036586225032806
72.599264	2641	0.09727812558412552
73.149050	2661	0.09674594551324844
73.698836	2681	0.0990653932094574
74.248622	2701	0.09857480973005296
74.798409	2721	0.1018507182598114
75.348195	2741	0.10059019923210144
75.897981	2761	0.0960405021905899
76.447767	2781	0.09842247515916824
76.997553	2801	0.0996496081352234
77.547339	2821	0.0989668220281601
78.097126	2841	0.09610829502344131
78.646912	2861	0.09673559665679932
79.196698	2881	0.10030166804790495
79.746484	2901	0.09654997289180756
80.296270	2921	0.10162993520498276
80.846056	2941	0.09890386462211607
81.395843	2961	0.09982606768608092
81.945629	2981	0.09495757520198822
82.495415	3001	0.10126665979623796
83.045201	3021	0.0994524508714676
83.594987	3041	0.09592341631650925
84.144773	3061	0.09750278294086456
84.694560	3081	0.09646182507276536
85.244346	3101	0.092689611017704
85.794132	3121	0.09716174751520155
86.343918	3141	0.09787815064191818
86.893704	3161	0.09350372850894928
87.443491	3181	0.0976027399301529
87.993277	3201	0.09413061290979384
88.543063	3221	0.0939440131187439
89.092849	3241	0.09489944577217102
89.642635	3261	0.0964270606637001
90.192421	3281	0.09416291117668152
90.742208	3301	0.09515289217233658
91.291994	3321	0.0929291844367981
91.841780	3341	0.09338366985321044
92.391566	3361	0.09493068605661392
92.941352	3381	0.0944088026881218
93.491138	3401	0.09672623872756958
94.040925	3421	0.09519287198781969
94.590711	3441	0.09367850422859192
95.140497	3461	0.09156056493520735
95.690283	3481	0.09634668380022048
96.240069	3501	0.09310004860162736
96.789855	3521	0.09392161667346954
97.339642	3541	0.09365332871675491
97.889428	3561	0.09143468737602234
98.439214	3581	0.09151723235845566
98.989000	3601	0.0936284065246582
99.538786	3621	0.09456724673509598
100.088572	3641	0.09141036123037338
100.638359	3661	0.09289572387933732
101.188145	3681	0.09384860098361968
101.737931	3701	0.0894351527094841
102.287717	3721	0.09144705533981325
102.837503	3741	0.0889987200498581
103.387289	3761	0.0912993848323822
103.937076	3781	0.09276938438415527
104.486862	3801	0.09193936735391615
105.036648	3821	0.09349116683006288
105.586434	3841	0.0896235778927803
106.136220	3861	0.0950860157608986
106.686006	3881	0.09261343628168106
107.235793	3901	0.09165793657302856
107.785579	3921	0.09247937053442
108.335365	3941	0.0904230922460556
108.885151	3961	0.09001515060663223
109.434937	3981	0.09477078914642334
109.984724	4001	0.091249480843544
110.534510	4021	0.08967838436365128
111.084296	4041	0.09038510173559187
111.634082	4061	0.090926855802536
112.183868	4081	0.086589016020298
112.733654	4101	0.09208003431558608
113.283441	4121	0.08922724425792694
113.833227	4141	0.0892530158162117
114.383013	4161	0.0913415104150772
114.932799	4181	0.09123370051383972
115.482585	4201	0.09453824907541276
116.032371	4221	0.09044060111045836
116.582158	4241	0.09039106965065002
117.131944	4261	0.08806218206882477
117.681730	4281	0.09053543210029602
118.231516	4301	0.08872906863689423
118.781302	4321	0.0915994793176651
119.331088	4341	0.09087435156106947
119.880875	4361	0.0886453241109848
120.430661	4381	0.09226594865322112
120.980447	4401	0.08798009157180786
121.530233	4421	0.08939986675977707
122.080019	4441	0.09082212299108504
122.629805	4461	0.08820926398038864
123.179592	4481	0.08793684095144272
123.729378	4501	0.08862166106700897
124.279164	4521	0.08813437819480896
124.828950	4541	0.08932819962501526
125.378736	4561	0.08778030425310135
125.928522	4581	0.08815382421016693
126.478309	4601	0.08585970103740692
127.028095	4621	0.08889482915401459
127.577881	4641	0.08804665505886078
128.127667	4661	0.08875231444835663
128.677453	4681	0.08694978058338165
129.227240	4701	0.08785928785800934
129.777026	4721	0.0893559530377388
130.326812	4741	0.08748747408390045
130.876598	4761	0.08740445226430893
131.426384	4781	0.08725261688232422
131.976170	4801	0.0890619084239006
132.525957	4821	0.08837933838367462
133.075743	4841	0.08681299537420273
133.625529	4861	0.08701205253601074
134.175315	4881	0.0892052873969078
134.725101	4901	0.08694972097873688
135.274887	4921	0.08661270141601562
135.824674	4941	0.08910077065229416
136.374460	4961	0.0863788053393364
136.924246	4981	0.08848462998867035
137.474032	5001	0.08882378041744232
138.023818	5021	0.08898602426052094
138.573604	5041	0.08901925384998322
139.123391	5061	0.08817034959793091
139.673177	5081	0.08677181601524353
140.222963	5101	0.08449050784111023
140.772749	5121	0.0877714678645134
141.322535	5141	0.08767679333686829
141.872321	5161	0.0885765552520752
142.422108	5181	0.08582419157028198
142.971894	5201	0.08680722862482071
143.521680	5221	0.0850972831249237
144.071466	5241	0.08708474040031433
144.621252	5261	0.08854833245277405
145.171038	5281	0.0865420252084732
145.720825	5301	0.08753510564565659
146.270611	5321	0.08758945763111115
146.820397	5341	0.08679928630590439
147.370183	5361	0.0889112576842308
147.919969	5381	0.08523396402597427
148.469756	5401	0.08436601608991623
149.019542	5421	0.0850667878985405
149.569328	5441	0.08738571405410767
150.119114	5461	0.08429963886737823
150.668900	5481	0.08423074334859848
151.218686	5501	0.08553468436002731
151.768473	5521	0.08447444438934326
152.318259	5541	0.08660706132650375
152.868045	5561	0.08727575093507767
153.417831	5581	0.08347213268280029
153.967617	5601	0.08626974374055862
154.517403	5621	0.08534558117389679
155.067190	5641	0.08552490174770355
155.616976	5661	0.08625946193933487
156.166762	5681	0.08489139378070831
156.716548	5701	0.08305376023054123
157.266334	5721	0.08330328017473221
157.816120	5741	0.08684609085321426
158.365907	5761	0.0864124670624733
158.915693	5781	0.08511647582054138
159.465479	5801	0.08409412205219269
160.015265	5821	0.08472872525453568
160.565051	5841	0.08598390966653824
161.114837	5861	0.0834897831082344
161.664624	5881	0.08688530325889587
162.214410	5901	0.0864742323756218
162.764196	5921	0.08420330286026001
163.313982	5941	0.08429479598999023
163.863768	5961	0.08346385508775711
164.413554	5981	0.08393856137990952
164.963341	6001	0.0840521827340126
165.513127	6021	0.08461548388004303
166.062913	6041	0.08442609012126923
166.612699	6061	0.08716291189193726
167.162485	6081	0.0858726054430008
167.712271	6101	0.08641903102397919
168.262058	6121	0.08570027351379395
168.811844	6141	0.08294688165187836
169.361630	6161	0.08245471119880676
169.911416	6181	0.08463510870933533
170.461202	6201	0.08645740896463394
171.010989	6221	0.08507461845874786
171.560775	6241	0.08237229287624359
172.110561	6261	0.08321397006511688
172.660347	6281	0.08602381497621536
173.210133	6301	0.08419697731733322
173.759919	6321	0.08299434930086136
174.309706	6341	0.08239942044019699
174.859492	6361	0.08645597845315933
175.409278	6381	0.08477795124053955
175.959064	6401	0.08451130241155624
176.508850	6421	0.08263809233903885
177.058636	6441	0.08327469974756241
177.608423	6461	0.0828050822019577
178.158209	6481	0.0834566056728363
178.707995	6501	0.08421804755926132
179.257781	6521	0.08267450332641602
179.807567	6541	0.08196762949228287
180.357353	6561	0.0823022872209549
180.907140	6581	0.08362120389938354
181.456926	6601	0.08537236601114273
182.006712	6621	0.08205312490463257
182.556498	6641	0.08462946861982346
183.106284	6661	0.08256781846284866
183.656070	6681	0.08382830023765564
184.205857	6701	0.08402525633573532
184.755643	6721	0.08436965197324753
185.305429	6741	0.08454365283250809
185.855215	6761	0.08253879100084305
186.405001	6781	0.08227571845054626
186.954787	6801	0.08169399201869965
187.504574	6821	0.0818023830652237
188.054360	6841	0.08215600252151489
188.604146	6861	0.08532100170850754
189.153932	6881	0.08118251711130142
189.703718	6901	0.08394027501344681
190.253505	6921	0.08240683376789093
190.803291	6941	0.08178646862506866
191.353077	6961	0.08302738517522812
191.902863	6981	0.0835883766412735
192.452649	7001	0.08504252880811691
193.002435	7021	0.08264753222465515
193.552222	7041	0.08143001049757004
194.102008	7061	0.08022697269916534
194.651794	7081	0.08255200833082199
195.201580	7101	0.0829731822013855
195.751366	7121	0.08265025913715363
196.301152	7141	0.08200990408658981
196.850939	7161	0.08356928080320358
197.400725	7181	0.0831407755613327
197.950511	7201	0.08351827412843704
198.500297	7221	0.08139249682426453
199.050083	7241	0.08385535329580307
199.599869	7261	0.08155613392591476
200.149656	7281	0.08210524171590805
200.699442	7301	0.08201487362384796
201.249228	7321	0.08410193771123886
201.799014	7341	0.08153314888477325
202.348800	7361	0.0806446522474289
202.898586	7381	0.08091080188751221
203.448373	7401	0.08185267448425293
203.998159	7421	0.08122748136520386
204.547945	7441	0.08136756718158722
205.097731	7461	0.07793040573596954
205.647517	7481	0.08249932527542114
206.197303	7501	0.07987190783023834
206.747090	7521	0.07942110300064087
207.296876	7541	0.08135797083377838
207.846662	7561	0.08261875063180923
208.396448	7581	0.08307051658630371
208.946234	7601	0.08359521627426147
209.496020	7621	0.0835077315568924
210.045807	7641	0.08223582059144974
210.595593	7661	0.08105341345071793
211.145379	7681	0.08039426803588867
211.695165	7701	0.08134119212627411
212.244951	7721	0.08139491826295853
212.794738	7741	0.08136960119009018
213.344524	7761	0.08027729392051697
213.894310	7781	0.08008270710706711
214.444096	7801	0.0823901891708374
214.993882	7821	0.08335123211145401
215.543668	7841	0.08120264112949371
216.093455	7861	0.08154191821813583
216.643241	7881	0.08074364066123962
217.193027	7901	0.08243095129728317
217.742813	7921	0.0811096802353859
218.292599	7941	0.08266742527484894
218.842385	7961	0.08117936551570892
219.392172	7981	0.0802842304110527
219.941958	8001	0.07914268225431442
220.491744	8021	0.08134473115205765
221.041530	8041	0.08055783808231354
221.591316	8061	0.08066381514072418
222.141102	8081	0.08101879060268402
222.690889	8101	0.07963606715202332
223.240675	8121	0.08065349608659744
223.790461	8141	0.0807519257068634
224.340247	8161	0.08006542176008224
224.890033	8181	0.08166100829839706
225.439819	8201	0.08232409507036209
225.989606	8221	0.08225338160991669
226.539392	8241	0.07837682962417603
227.089178	8261	0.0808066576719284
227.638964	8281	0.07925280183553696
228.188750	8301	0.08131145685911179
228.738536	8321	0.08090071380138397
229.288323	8341	0.08000172674655914
229.838109	8361	0.08193077147006989
230.387895	8381	0.07907712459564209
230.937681	8401	0.08074428886175156
231.487467	8421	0.08050259202718735
232.037254	8441	0.08070980757474899
232.587040	8461	0.08068683743476868
233.136826	8481	0.07992800325155258
233.686612	8501	0.078586645424366
234.236398	8521	0.07755342125892639
234.786184	8541	0.07871215790510178
235.335971	8561	0.08062656223773956
235.885757	8581	0.08137380331754684
236.435543	8601	0.07933802902698517
236.985329	8621	0.08192265778779984
237.535115	8641	0.08012408018112183
238.084901	8661	0.07987871766090393
238.634688	8681	0.07971055060625076
239.184474	8701	0.08036109805107117
239.734260	8721	0.07941176742315292
240.284046	8741	0.08018703013658524
240.833832	8761	0.08034167438745499
241.383618	8781	0.08010096848011017
241.933405	8801	0.07971277087926865
242.483191	8821	0.07793837785720825
243.032977	8841	0.07993300259113312
243.582763	8861	0.07857842743396759
244.132549	8881	0.08063974231481552
244.682335	8901	0.07847737520933151
245.232122	8921	0.07980603724718094
245.781908	8941	0.07931239902973175
246.331694	8961	0.07915683090686798
246.881480	8981	0.08061125129461288
247.431266	9001	0.0783613920211792
247.981052	9021	0.08118106424808502
248.530839	9041	0.08118384331464767
249.080625	9061	0.07866653800010681
249.630411	9081	0.07971640676259995
250.180197	9101	0.07984470576047897
250.729983	9121	0.07856344431638718
251.279769	9141	0.08055537939071655
251.829556	9161	0.08226481080055237
252.379342	9181	0.07897840440273285
252.929128	9201	0.07720281183719635
253.478914	9221	0.07950378954410553
254.028700	9241	0.07614590972661972
254.578487	9261	0.07996286451816559
255.128273	9281	0.0766085684299469
255.678059	9301	0.08051952719688416
256.227845	9321	0.08099738508462906
256.777631	9341	0.08035019040107727
257.327417	9361	0.0809171125292778
257.877204	9381	0.07933826744556427
258.426990	9401	0.08187616616487503
258.976776	9421	0.07986782491207123
259.526562	9441	0.07914698123931885
260.076348	9461	0.07883493602275848
260.626134	9481	0.0775752142071724
261.175921	9501	0.07901440560817719
261.725707	9521	0.07865789532661438
262.275493	9541	0.07965192198753357
262.825279	9561	0.07858270406723022
263.375065	9581	0.07760344445705414
263.924851	9601	0.07776972651481628
264.474638	9621	0.07914651930332184
265.024424	9641	0.07844589650630951
265.574210	9661	0.07924959063529968
266.123996	9681	0.07792887091636658
266.673782	9701	0.07977861166000366
267.223568	9721	0.07921566069126129
267.773355	9741	0.08085265755653381
268.323141	9761	0.07634520530700684
268.872927	9781	0.07901556044816971
269.422713	9801	0.07914716005325317
269.972499	9821	0.07926563173532486
270.522285	9841	0.08084548264741898
271.072072	9861	0.07602020353078842
271.621858	9881	0.07834744453430176
272.171644	9901	0.07972036302089691
272.721430	9921	0.07856294512748718
273.271216	9941	0.07632441073656082
273.821003	9961	0.07807701081037521
274.370789	9981	0.07779797911643982
274.920575	10001	0.0798855870962143
275.470361	10021	0.07854641228914261
276.020147	10041	0.0794803723692894
276.569933	10061	0.07793335616588593
277.119720	10081	0.07675084471702576
277.669506	10101	0.07898489385843277
278.219292	10121	0.0797877162694931
278.769078	10141	0.07956962287425995
279.318864	10161	0.07641927897930145
279.868650	10181	0.07674192637205124
280.418437	10201	0.07812142372131348
280.968223	10221	0.07880230247974396
281.518009	10241	0.07868828624486923
282.067795	10261	0.07999347895383835
282.617581	10281	0.07776586711406708
283.167367	10301	0.0785665363073349
283.717154	10321	0.0781383365392685
284.266940	10341	0.07918205857276917
284.816726	10361	0.07759898900985718
285.366512	10381	0.07850965112447739
285.916298	10401	0.07835306227207184
286.466084	10421	0.07582755386829376
287.015871	10441	0.0764252245426178
287.565657	10461	0.07991600781679153
288.115443	10481	0.0774717852473259
288.665229	10501	0.07801149040460587
289.215015	10521	0.07715436816215515
289.764801	10541	0.07801457494497299
290.314588	10561	0.0764072835445404
290.864374	10581	0.07677508145570755
291.414160	10601	0.0768415778875351
291.963946	10621	0.07714054733514786
292.513732	10641	0.07789352536201477
293.063518	10661	0.07721412181854248
293.613305	10681	0.07878611981868744
294.163091	10701	0.0760754719376564
294.712877	10721	0.07805607467889786
295.262663	10741	0.07840623706579208
295.812449	10761	0.07514563202857971
296.362236	10781	0.07766644656658173
296.912022	10801	0.07801373302936554
297.461808	10821	0.07692573219537735
298.011594	10841	0.0788208618760109
298.561380	10861	0.07586823403835297
299.111166	10881	0.07733495533466339
299.660953	10901	0.07701268047094345
300.210739	10921	0.07790076732635498
300.760525	10941	0.07687874138355255
301.310311	10961	0.07669228315353394
301.860097	10981	0.07809340953826904
302.409883	11001	0.07718608528375626
302.959670	11021	0.07721714675426483
303.509456	11041	0.07619555294513702
304.059242	11061	0.07840836048126221
304.609028	11081	0.07725060731172562
305.158814	11101	0.07624856382608414
305.708600	11121	0.07708967477083206
306.258387	11141	0.07793208956718445
306.808173	11161	0.07632303982973099
307.357959	11181	0.0749681368470192
307.907745	11201	0.0763365775346756
308.457531	11221	0.0771818459033966
309.007317	11241	0.07637085020542145
309.557104	11261	0.07748699188232422
310.106890	11281	0.07760000228881836
310.656676	11301	0.07636119425296783
311.206462	11321	0.07714895904064178
311.756248	11341	0.07811352610588074
312.306034	11361	0.07824567705392838
312.855821	11381	0.07791303098201752
313.405607	11401	0.07769281417131424
313.955393	11421	0.07787004858255386
314.505179	11441	0.07796933501958847
315.054965	11461	0.07722869515419006
315.604752	11481	0.07684312015771866
316.154538	11501	0.07702787220478058
316.704324	11521	0.07765093445777893
317.254110	11541	0.07704031467437744
317.803896	11561	0.07705748826265335
318.353682	11581	0.07891485095024109
318.903469	11601	0.07793453335762024
319.453255	11621	0.07504841685295105
320.003041	11641	0.07569374889135361
320.552827	11661	0.07649306952953339
321.102613	11681	0.07795082032680511
321.652399	11701	0.07487757503986359
322.202186	11721	0.07695946842432022
322.751972	11741	0.07643155753612518
323.301758	11761	0.07771984487771988
323.851544	11781	0.07829850167036057
324.401330	11801	0.0760706290602684
324.951116	11821	0.07636554539203644
325.500903	11841	0.0755341649055481
326.050689	11861	0.07744770497083664
326.600475	11881	0.07531154155731201
327.150261	11901	0.07522518932819366
327.700047	11921	0.07701406627893448
328.249833	11941	0.07900328934192657
328.799620	11961	0.07753904908895493
329.349406	11981	0.07651924341917038
329.899192	12001	0.07620444148778915
330.448978	12021	0.07529044896364212
330.998764	12041	0.07617409527301788
331.548550	12061	0.07749926298856735
332.098337	12081	0.0775175616145134
332.648123	12101	0.07784950733184814
333.197909	12121	0.07658622413873672
333.747695	12141	0.07759759575128555
334.297481	12161	0.07458502054214478
334.847267	12181	0.07701539248228073
335.397054	12201	0.07553565502166748
335.946840	12221	0.07602782547473907
336.496626	12241	0.0772758424282074
337.046412	12261	0.07864043861627579
337.596198	12281	0.07544676959514618
338.145985	12301	0.0752488300204277
338.695771	12321	0.07751470059156418
339.245557	12341	0.07593372464179993
339.795343	12361	0.0768195316195488
340.345129	12381	0.07838134467601776
340.894915	12401	0.07593422383069992
341.444702	12421	0.07528544962406158
341.994488	12441	0.07567514479160309
342.544274	12461	0.07492527365684509
343.094060	12481	0.07569687813520432
343.643846	12501	0.07539773732423782
344.193632	12521	0.07480353862047195
344.743419	12541	0.07841049134731293
345.293205	12561	0.07686872035264969
345.842991	12581	0.0755305141210556
346.392777	12601	0.07495483756065369
346.942563	12621	0.07683233171701431
347.492349	12641	0.07638955116271973
348.042136	12661	0.07602009177207947
348.591922	12681	0.07541562616825104
349.141708	12701	0.07515363395214081
349.691494	12721	0.07589185237884521
350.241280	12741	0.0760316252708435
350.791066	12761	0.07319286465644836
351.340853	12781	0.07508765161037445
351.890639	12801	0.07637770473957062
352.440425	12821	0.07558091729879379
352.990211	12841	0.07728571444749832
353.539997	12861	0.07614696770906448
354.089783	12881	0.07633166760206223
354.639570	12901	0.07501879334449768
355.189356	12921	0.07278775423765182
355.739142	12941	0.07506239414215088
356.288928	12961	0.07686541974544525
356.838714	12981	0.07696771621704102
357.388501	13001	0.07193879038095474
357.938287	13021	0.07464688271284103
358.488073	13041	0.07545221596956253
359.037859	13061	0.07630965113639832
359.587645	13081	0.07486150413751602
360.137431	13101	0.07625260949134827
360.687218	13121	0.07329677045345306
361.237004	13141	0.07536108791828156
361.786790	13161	0.07475559413433075
362.336576	13181	0.07473274320363998
362.886362	13201	0.07390853017568588
363.436148	13221	0.07593273371458054
363.985935	13241	0.07307346910238266
364.535721	13261	0.07605622708797455
365.085507	13281	0.07694201171398163
365.635293	13301	0.072642482817173
366.185079	13321	0.07462265342473984
366.734865	13341	0.07498094439506531
367.284652	13361	0.07648833841085434
367.834438	13381	0.07482491433620453
368.384224	13401	0.07623253762722015
368.934010	13421	0.07323992997407913
369.483796	13441	0.07408250868320465
370.033582	13461	0.07651565223932266
370.583369	13481	0.07701581716537476
371.133155	13501	0.07556642591953278
371.682941	13521	0.074679896235466
372.232727	13541	0.07564136385917664
372.782513	13561	0.0778108462691307
373.332299	13581	0.07382956892251968
373.882086	13601	0.07573015987873077
374.431872	13621	0.07530708611011505
374.981658	13641	0.0750768855214119
375.531444	13661	0.07430815696716309
376.081230	13681	0.07404850423336029
376.631017	13701	0.07431629300117493
377.180803	13721	0.07522135227918625
377.730589	13741	0.07518476992845535
378.280375	13761	0.0740702897310257
378.830161	13781	0.07499504834413528
379.379947	13801	0.07603274285793304
379.929734	13821	0.07477371394634247
380.479520	13841	0.0743536725640297
381.029306	13861	0.07470205426216125
381.579092	13881	0.07624855637550354
382.128878	13901	0.07331391423940659
382.678664	13921	0.07619096338748932
383.228451	13941	0.07387813180685043
383.778237	13961	0.07595199346542358
384.328023	13981	0.0747431069612503
384.877809	14001	0.07539026439189911
385.427595	14021	0.07689960300922394
385.977381	14041	0.07715500891208649
386.527168	14061	0.07413989305496216
387.076954	14081	0.07602845877408981
387.626740	14101	0.07493451237678528
388.176526	14121	0.07588749378919601
388.726312	14141	0.07390439510345459
389.276098	14161	0.07350071519613266
389.825885	14181	0.07513279467821121
390.375671	14201	0.07435521483421326
390.925457	14221	0.07242302596569061
391.475243	14241	0.07587011158466339
392.025029	14261	0.07342682778835297
392.574815	14281	0.07428701967000961
393.124602	14301	0.0749015063047409
393.674388	14321	0.07363079488277435
394.224174	14341	0.07507956773042679
394.773960	14361	0.07551023364067078
395.323746	14381	0.07433652132749557
395.873532	14401	0.07723110914230347
396.423319	14421	0.07634575664997101
396.973105	14441	0.07425666600465775
397.522891	14461	0.07490230351686478
398.072677	14481	0.0756504163146019
398.622463	14501	0.07393850386142731
399.172250	14521	0.07730850577354431
399.722036	14541	0.07606688141822815
400.271822	14561	0.07444676756858826
400.821608	14581	0.07219207286834717
401.371394	14601	0.07615192234516144
401.921180	14621	0.07471495121717453
402.470967	14641	0.07422336935997009
403.020753	14661	0.07351496070623398
403.570539	14681	0.07430391013622284
404.120325	14701	0.07359500229358673
404.670111	14721	0.07505974173545837
405.219897	14741	0.07420056313276291
405.769684	14761	0.07299566268920898
406.319470	14781	0.07693569362163544
406.869256	14801	0.07291893661022186
407.419042	14821	0.07384533435106277
407.968828	14841	0.07705585658550262
408.518614	14861	0.07487154752016068
409.068401	14881	0.07627131044864655
409.618187	14901	0.0755671039223671
410.167973	14921	0.0741787925362587
410.717759	14941	0.07576651871204376
411.267545	14961	0.07505898177623749
411.817331	14981	0.07542023807764053
412.367118	15001	0.07155819982290268
412.916904	15021	0.07312321662902832
413.466690	15041	0.07386262714862823
414.016476	15061	0.07281118631362915
414.566262	15081	0.07287459075450897
415.116048	15101	0.07395778596401215
415.665835	15121	0.07512777298688889
416.215621	15141	0.07426359504461288
416.765407	15161	0.0756879597902298
417.315193	15181	0.07311572879552841
417.864979	15201	0.07256919145584106
418.414766	15221	0.07518108934164047
418.964552	15241	0.07130816578865051
419.514338	15261	0.07638560235500336
420.064124	15281	0.07364213466644287
420.613910	15301	0.07576936483383179
421.163696	15321	0.07318374514579773
421.713483	15341	0.07265736907720566
422.263269	15361	0.07439135015010834
422.813055	15381	0.07355121523141861
423.362841	15401	0.07439044117927551
423.912627	15421	0.07332701981067657
424.462413	15441	0.07293790578842163
425.012200	15461	0.07285003364086151
425.561986	15481	0.07311119139194489
426.111772	15501	0.07483015954494476
426.661558	15521	0.07652262598276138
427.211344	15541	0.07646304368972778
427.761130	15561	0.07570929825305939
428.310917	15581	0.07575797289609909
428.860703	15601	0.0724424347281456
429.410489	15621	0.07145543396472931
429.960275	15641	0.07388344407081604
430.510061	15661	0.07315374165773392
431.059847	15681	0.07285939157009125
431.609634	15701	0.07519577443599701
432.159420	15721	0.07571785897016525
432.709206	15741	0.0749967098236084
433.258992	15761	0.07095843553543091
433.808778	15781	0.0742679238319397
434.358564	15801	0.07195824384689331
434.908351	15821	0.07460150867700577
435.458137	15841	0.07598809152841568
436.007923	15861	0.07284371554851532
436.557709	15881	0.07556134462356567
437.107495	15901	0.07449739426374435
437.657281	15921	0.07380715757608414
438.207068	15941	0.07271530479192734
438.756854	15961	0.07364583015441895
439.306640	15981	0.07309585809707642
439.856426	16001	0.07382449507713318
440.406212	16021	0.07604999840259552
440.955999	16041	0.0723840668797493
441.505785	16061	0.0743212029337883
442.055571	16081	0.07406134158372879
442.605357	16101	0.07642523944377899
443.155143	16121	0.07289862632751465
443.704929	16141	0.07280909270048141
444.254716	16161	0.07414994388818741
444.804502	16181	0.07440073043107986
445.354288	16201	0.07507055997848511
445.904074	16221	0.07470745593309402
446.453860	16241	0.07176431268453598
447.003646	16261	0.07386498153209686
447.553433	16281	0.0729888305068016
448.103219	16301	0.07189100235700607
448.653005	16321	0.0757194459438324
449.202791	16341	0.07388952374458313
449.752577	16361	0.07528747618198395
450.302363	16381	0.0738794133067131
450.852150	16401	0.07371891289949417
451.401936	16421	0.07216551154851913
451.951722	16441	0.07343564927577972
452.501508	16461	0.07385123521089554
453.051294	16481	0.07265057414770126
453.601080	16501	0.07478579133749008
454.150867	16521	0.07471929490566254
454.700653	16541	0.07255490124225616
455.250439	16561	0.07444524765014648
455.800225	16581	0.07174958288669586
456.350011	16601	0.07334449142217636
456.899797	16621	0.0742267295718193
457.449584	16641	0.07499495893716812
457.999370	16661	0.07492977380752563
458.549156	16681	0.07263395935297012
459.098942	16701	0.07479118555784225
459.648728	16721	0.07298355549573898
460.198515	16741	0.07405325025320053
460.748301	16761	0.07280479371547699
461.298087	16781	0.07299398630857468
461.847873	16801	0.07433071732521057
462.397659	16821	0.07328532636165619
462.947445	16841	0.07076936215162277
463.497232	16861	0.07126624137163162
464.047018	16881	0.07427871227264404
464.596804	16901	0.07430468499660492
465.146590	16921	0.07413974404335022
465.696376	16941	0.07315441220998764
466.246162	16961	0.07415247708559036
466.795949	16981	0.07362925261259079
467.345735	17001	0.0761127695441246
467.895521	17021	0.07103050500154495
468.445307	17041	0.07272421568632126
468.995093	17061	0.07440038025379181
469.544879	17081	0.07335600256919861
470.094666	17101	0.07297524064779282
470.644452	17121	0.07583244889974594
471.194238	17141	0.0733807384967804
471.744024	17161	0.07279882580041885
472.293810	17181	0.07246432453393936
472.843596	17201	0.07419158518314362
473.393383	17221	0.0739906057715416
473.943169	17241	0.07276415824890137
474.492955	17261	0.07151490449905396
475.042741	17281	0.07198268175125122
475.592527	17301	0.07426124066114426
476.142313	17321	0.07395412772893906
476.692100	17341	0.07518364489078522
477.241886	17361	0.07366231083869934
477.791672	17381	0.07311437278985977
478.341458	17401	0.07308800518512726
478.891244	17421	0.0724964588880539
479.441030	17441	0.07380174845457077
479.990817	17461	0.07518542557954788
480.540603	17481	0.07501916587352753
481.090389	17501	0.07325015217065811
481.640175	17521	0.07213017344474792
482.189961	17541	0.07366567105054855
482.739748	17561	0.07384774833917618
483.289534	17581	0.07390241324901581
483.839320	17601	0.0733160749077797
484.389106	17621	0.07561442255973816
484.938892	17641	0.07406976819038391
485.488678	17661	0.07370401918888092
486.038465	17681	0.07372529804706573
486.588251	17701	0.07160565257072449
487.138037	17721	0.07390633225440979
487.687823	17741	0.07349781692028046
488.237609	17761	0.07297124713659286
488.787395	17781	0.07344693690538406
489.337182	17801	0.07407019287347794
489.886968	17821	0.07134278863668442
490.436754	17841	0.07340624928474426
490.986540	17861	0.07231627404689789
491.536326	17881	0.07290235906839371
492.086112	17901	0.07204000651836395
492.635899	17921	0.07267710566520691
493.185685	17941	0.07231082022190094
493.735471	17961	0.07275997847318649
494.285257	17981	0.07423894852399826
494.835043	18001	0.0718996524810791
495.384829	18021	0.07105981558561325
495.934616	18041	0.07272342592477798
496.484402	18061	0.07426363229751587
497.034188	18081	0.07199112325906754
497.583974	18101	0.07307286560535431
498.133760	18121	0.07142634689807892
498.683546	18141	0.07402842491865158
499.233333	18161	0.07247669994831085
499.783119	18181	0.07189162820577621
500.332905	18201	0.0726112574338913
500.882691	18221	0.06966950744390488
501.432477	18241	0.07456890493631363
501.982264	18261	0.07433797419071198
502.532050	18281	0.0723128616809845
503.081836	18301	0.07363845407962799
503.631622	18321	0.07273365557193756
504.181408	18341	0.07198460400104523
504.731194	18361	0.07158925384283066
505.280981	18381	0.07246547192335129
505.830767	18401	0.07379331439733505
506.380553	18421	0.07141676545143127
506.930339	18441	0.07156640291213989
507.480125	18461	0.07181639969348907
508.029911	18481	0.07230295985937119
508.579698	18501	0.07239750027656555
509.129484	18521	0.07345530390739441
509.679270	18541	0.0727500393986702
510.229056	18561	0.07096996903419495
510.778842	18581	0.07297509908676147
511.328628	18601	0.07478749006986618
511.878415	18621	0.07266668975353241
512.428201	18641	0.07273801416158676
512.977987	18661	0.07452394813299179
513.527773	18681	0.07274565100669861
514.077559	18701	0.07317794859409332
514.627345	18721	0.07184281200170517
515.177132	18741	0.07607019692659378
515.726918	18761	0.07350236177444458
516.276704	18781	0.073027104139328
516.826490	18801	0.07251835614442825
517.376276	18821	0.07347233593463898
517.926062	18841	0.0718708261847496
518.475849	18861	0.07508944720029831
519.025635	18881	0.07210688292980194
519.575421	18901	0.07275544852018356
520.125207	18921	0.07252408564090729
520.674993	18941	0.07264016568660736
521.224779	18961	0.07077465951442719
521.774566	18981	0.07389236241579056
522.324352	19001	0.07157158106565475
522.874138	19021	0.0721275582909584
523.423924	19041	0.07280094176530838
523.973710	19061	0.0709427148103714
524.523497	19081	0.07141775637865067
525.073283	19101	0.07266940921545029
525.623069	19121	0.07303673774003983
526.172855	19141	0.07158450037240982
526.722641	19161	0.0713452398777008
527.272427	19181	0.07079268991947174
527.822214	19201	0.07142757624387741
528.372000	19221	0.072475366294384
528.921786	19241	0.07130586355924606
529.471572	19261	0.07156720757484436
530.021358	19281	0.07169759273529053
530.571144	19301	0.0738929882645607
531.120931	19321	0.07190949469804764
531.670717	19341	0.07089929282665253
532.220503	19361	0.07375437021255493
532.770289	19381	0.07068075239658356
533.320075	19401	0.07339821755886078
533.869861	19421	0.07213271409273148
534.419648	19441	0.07379729300737381
534.969434	19461	0.07152243703603745
535.519220	19481	0.07338616997003555
536.069006	19501	0.0741286352276802
536.618792	19521	0.07511787861585617
537.168578	19541	0.07243767380714417
537.718365	19561	0.07284888625144958
538.268151	19581	0.07440727204084396
538.817937	19601	0.07128975540399551
539.367723	19621	0.07189106196165085
539.917509	19641	0.0735536515712738
540.467295	19661	0.07271634042263031
541.017082	19681	0.07321706414222717
541.566868	19701	0.07142291218042374
542.116654	19721	0.07213267683982849
542.666440	19741	0.0710415467619896
543.216226	19761	0.07305699586868286
543.766013	19781	0.07308599352836609
544.315799	19801	0.07008549571037292
544.865585	19821	0.07093290239572525
545.415371	19841	0.07173875719308853
545.965157	19861	0.07149497419595718
546.514943	19881	0.07032656669616699
547.064730	19901	0.07334805279970169
547.614516	19921	0.0709589347243309
548.164302	19941	0.07241545617580414
548.714088	19961	0.07231245934963226
549.263874	19981	0.07260526716709137
549.813660	20001	0.07150127738714218
550.363447	20021	0.07279897481203079
550.913233	20041	0.07337260991334915
551.463019	20061	0.06870432198047638
552.012805	20081	0.07144363224506378
552.562591	20101	0.0710383951663971
553.112377	20121	0.07219447195529938
553.662164	20141	0.07174268364906311
554.211950	20161	0.07187861949205399
554.761736	20181	0.07253830879926682
555.311522	20201	0.06978602707386017
555.861308	20221	0.07229362428188324
556.411094	20241	0.07199014723300934
556.960881	20261	0.0713760033249855
557.510667	20281	0.07206393033266068
558.060453	20301	0.06990347057580948
558.610239	20321	0.07199382036924362
559.160025	20341	0.07107995450496674
559.709811	20361	0.07210204005241394
560.259598	20381	0.07263927161693573
560.809384	20401	0.0716477632522583
561.359170	20421	0.07363531738519669
561.908956	20441	0.07297070324420929
562.458742	20461	0.07172498106956482
563.008528	20481	0.07212569564580917
563.558315	20501	0.07271763682365417
564.108101	20521	0.07099784910678864
564.657887	20541	0.07113991677761078
565.207673	20561	0.07148227095603943
565.757459	20581	0.07137243449687958
566.307246	20601	0.07351131737232208
566.857032	20621	0.07493843883275986
567.406818	20641	0.07035509496927261
567.956604	20661	0.07376544177532196
568.506390	20681	0.07196253538131714
569.056176	20701	0.07308866083621979
569.605963	20721	0.07451426982879639
570.155749	20741	0.0720149576663971
570.705535	20761	0.07197625190019608
571.255321	20781	0.07155010104179382
571.805107	20801	0.07266265153884888
572.354893	20821	0.07220356166362762
572.904680	20841	0.07084104418754578
573.454466	20861	0.07069601863622665
574.004252	20881	0.06883731484413147
574.554038	20901	0.07029245793819427
575.103824	20921	0.07270601391792297
575.653610	20941	0.07240115106105804
576.203397	20961	0.07196556776762009
576.753183	20981	0.07147498428821564
577.302969	21001	0.0721149742603302
577.852755	21021	0.07164613157510757
578.402541	21041	0.070547915995121
578.952327	21061	0.0716322585940361
579.502114	21081	0.07226645201444626
580.051900	21101	0.07287266850471497
580.601686	21121	0.07130999118089676
581.151472	21141	0.06969401985406876
581.701258	21161	0.07376136630773544
582.251044	21181	0.07067084312438965
582.800831	21201	0.07259656488895416
583.350617	21221	0.06956866383552551
583.900403	21241	0.07086563855409622
584.450189	21261	0.0712943896651268
584.999975	21281	0.07233735918998718
585.549762	21301	0.07137838751077652
586.099548	21321	0.07018903642892838
586.649334	21341	0.07135181874036789
587.199120	21361	0.0712571069598198
587.748906	21381	0.0705241858959198
588.298692	21401	0.07069458812475204
588.848479	21421	0.0709468200802803
589.398265	21441	0.07281194627285004
589.948051	21461	0.07031452655792236
590.497837	21481	0.07179418951272964
591.047623	21501	0.0729835033416748
591.597409	21521	0.0719541385769844
592.147196	21541	0.07364099472761154
592.696982	21561	0.07055128365755081
593.246768	21581	0.07095380127429962
593.796554	21601	0.07251280546188354
594.346340	21621	0.07031369209289551
594.896126	21641	0.0713181123137474
595.445913	21661	0.07225960493087769
595.995699	21681	0.07392361760139465
596.545485	21701	0.07206543534994125
597.095271	21721	0.07236356288194656
597.645057	21741	0.07208134233951569
598.194843	21761	0.07004512846469879
598.744630	21781	0.07270180433988571
599.294416	21801	0.07179796695709229
599.844202	21821	0.07155299186706543
600.393988	21841	0.07219226658344269
600.943774	21861	0.07032445073127747
601.493560	21881	0.07181519269943237
602.043347	21901	0.07264824956655502
602.593133	21921	0.07258683443069458
603.142919	21941	0.07237868010997772
603.692705	21961	0.07287977635860443
604.242491	21981	0.07126245647668839
604.792278	22001	0.06951378285884857
605.342064	22021	0.07237029820680618
605.891850	22041	0.07168364524841309
606.441636	22061	0.0726710632443428
606.991422	22081	0.07218849658966064
607.541208	22101	0.07217755913734436
608.090995	22121	0.07224836945533752
608.640781	22141	0.0707741528749466
609.190567	22161	0.07219617813825607
609.740353	22181	0.07192523777484894
610.290139	22201	0.07109248638153076
610.839925	22221	0.07177194207906723
611.389712	22241	0.07212647050619125
611.939498	22261	0.07181072980165482
612.489284	22281	0.07000890374183655
613.039070	22301	0.07135584950447083
613.588856	22321	0.07129053771495819
614.138642	22341	0.07047271728515625
614.688429	22361	0.07318031787872314
615.238215	22381	0.07045682519674301
615.788001	22401	0.07069097459316254
616.337787	22421	0.07263803482055664
616.887573	22441	0.07056564092636108
617.437359	22461	0.07061687111854553
617.987146	22481	0.07248988747596741
618.536932	22501	0.06909896433353424
619.086718	22521	0.07177470624446869
619.636504	22541	0.07074297964572906
620.186290	22561	0.07095985114574432
620.736076	22581	0.07077540457248688
621.285863	22601	0.07125160843133926
621.835649	22621	0.06958695501089096
622.385435	22641	0.06993472576141357
622.935221	22661	0.07257384806871414
623.485007	22681	0.071223683655262
624.034793	22701	0.07097947597503662
624.584580	22721	0.07261812686920166
625.134366	22741	0.06912777572870255
625.684152	22761	0.0711732804775238
626.233938	22781	0.07241882383823395
626.783724	22801	0.072564996778965
627.333511	22821	0.06924263387918472
627.883297	22841	0.07227960228919983
628.433083	22861	0.06918447464704514
628.982869	22881	0.0706290602684021
629.532655	22901	0.07075785845518112
630.082441	22921	0.06967367231845856
630.632228	22941	0.07266658544540405
631.182014	22961	0.0735674649477005
631.731800	22981	0.07271728664636612
632.281586	23001	0.07005129754543304
632.831372	23021	0.07094895094633102
633.381158	23041	0.07051807641983032
633.930945	23061	0.07088024914264679
634.480731	23081	0.06971266865730286
635.030517	23101	0.07102975994348526
635.580303	23121	0.06893281638622284
636.130089	23141	0.07122816145420074
636.679875	23161	0.06890241801738739
637.229662	23181	0.07074463367462158
637.779448	23201	0.07177546620368958
638.329234	23221	0.07026451081037521
638.879020	23241	0.07097673416137695
639.428806	23261	0.07160124182701111
639.978592	23281	0.07097547501325607
640.528379	23301	0.07029259949922562
641.078165	23321	0.0709964856505394
641.627951	23341	0.0697176605463028
642.177737	23361	0.0710693821310997
642.727523	23381	0.07212543487548828
643.277309	23401	0.06989461928606033
643.827096	23421	0.07164968550205231
644.376882	23441	0.0728718563914299
644.926668	23461	0.07069674879312515
645.476454	23481	0.07147680968046188
646.026240	23501	0.07005544006824493
646.576027	23521	0.07042615115642548
647.125813	23541	0.07254127413034439
647.675599	23561	0.0707787498831749
648.225385	23581	0.07141820341348648
648.775171	23601	0.06866642832756042
649.324957	23621	0.07025572657585144
649.874744	23641	0.07209919393062592
650.424530	23661	0.07133136689662933
650.974316	23681	0.07098473608493805
651.524102	23701	0.06960868090391159
652.073888	23721	0.07170990109443665
652.623674	23741	0.07202132046222687
653.173461	23761	0.07205455005168915
653.723247	23781	0.06903187185525894
654.273033	23801	0.06920255720615387
654.822819	23821	0.06927893310785294
655.372605	23841	0.07138275355100632
655.922391	23861	0.06976526230573654
656.472178	23881	0.07095391303300858
657.021964	23901	0.07001559436321259
657.571750	23921	0.07153251767158508
658.121536	23941	0.07032738626003265
658.671322	23961	0.06954300403594971
659.221108	23981	0.0703260749578476
659.770895	24001	0.06918472051620483
660.320681	24021	0.071110799908638
660.870467	24041	0.07048562914133072
661.420253	24061	0.0711219310760498
661.970039	24081	0.07023828476667404
662.519825	24101	0.07049000263214111
663.069612	24121	0.06909782439470291
663.619398	24141	0.06955936551094055
664.169184	24161	0.07056037336587906
664.718970	24181	0.07080438733100891
665.268756	24201	0.06964226067066193
665.818542	24221	0.07098988443613052
666.368329	24241	0.07219885289669037
666.918115	24261	0.06936639547348022
667.467901	24281	0.06962355971336365
668.017687	24301	0.0706966370344162
668.567473	24321	0.07068458944559097
669.117260	24341	0.07093717902898788
669.667046	24361	0.07213634252548218
670.216832	24381	0.07083763182163239
670.766618	24401	0.07138146460056305
671.316404	24421	0.07029976695775986
671.866190	24441	0.07027559727430344
672.415977	24461	0.07130133360624313
672.965763	24481	0.07102055847644806
673.515549	24501	0.07086887210607529
674.065335	24521	0.07001509517431259
674.615121	24541	0.07168617844581604
675.164907	24561	0.07229115813970566
675.714694	24581	0.07116618752479553
676.264480	24601	0.07122041285037994
676.814266	24621	0.07075294852256775
677.364052	24641	0.07076980918645859
677.913838	24661	0.06990396231412888
678.463624	24681	0.07038379460573196
679.013411	24701	0.06959138810634613
679.563197	24721	0.06983836740255356
680.112983	24741	0.07282327860593796
680.662769	24761	0.07173921167850494
681.212555	24781	0.07040277868509293
681.762341	24801	0.0705786868929863
682.312128	24821	0.07115400582551956
682.861914	24841	0.07101132720708847
683.411700	24861	0.06996343284845352
683.961486	24881	0.07022440433502197
684.511272	24901	0.0682256668806076
685.061058	24921	0.07294344902038574
685.610845	24941	0.07225170731544495
686.160631	24961	0.06860625743865967
686.710417	24981	0.07005871087312698
687.260203	25001	0.07197538018226624
687.809989	25021	0.07028307765722275
688.359776	25041	0.0690278559923172
688.909562	25061	0.07107363641262054
689.459348	25081	0.07312210649251938
690.009134	25101	0.0694822296500206
690.558920	25121	0.06825635582208633
691.108706	25141	0.07289981842041016
691.658493	25161	0.07127852737903595
692.208279	25181	0.0709664523601532
692.758065	25201	0.06901011615991592
693.307851	25221	0.07177173346281052
693.857637	25241	0.07055418938398361
694.407423	25261	0.06898980587720871
694.957210	25281	0.07205937057733536
695.506996	25301	0.07023603469133377
696.056782	25321	0.07162301242351532
696.606568	25341	0.07185043394565582
697.156354	25361	0.07026942074298859
697.706140	25381	0.07027710229158401
698.255927	25401	0.06957989931106567
698.805713	25421	0.06949781626462936
699.355499	25441	0.0705389454960823
699.905285	25461	0.07093215733766556
700.455071	25481	0.0694105252623558
701.004857	25501	0.07056780904531479
701.554644	25521	0.07042436301708221
702.104430	25541	0.0704542025923729
702.654216	25561	0.07109895348548889
703.204002	25581	0.06852026283740997
703.753788	25601	0.07149360328912735
704.303574	25621	0.06886153668165207
704.853361	25641	0.06823413819074631
705.403147	25661	0.06934355944395065
705.952933	25681	0.06819606572389603
706.502719	25701	0.06972917914390564
707.052505	25721	0.06811416894197464
707.602291	25741	0.07048341631889343
708.152078	25761	0.07034021615982056
708.701864	25781	0.06990420818328857
709.251650	25801	0.0687827542424202
709.801436	25821	0.0699276253581047
710.351222	25841	0.0696246549487114
710.901009	25861	0.07366231083869934
711.450795	25881	0.06992965191602707
712.000581	25901	0.07004188001155853
712.550367	25921	0.06858526915311813
713.100153	25941	0.06939425319433212
713.649939	25961	0.07000978291034698
714.199726	25981	0.0700690820813179
714.749512	26001	0.06995589286088943
715.299298	26021	0.06958623975515366
715.849084	26041	0.07125453650951385
716.398870	26061	0.06842435151338577
716.948656	26081	0.06943860650062561
717.498443	26101	0.0702781081199646
718.048229	26121	0.06844516098499298
718.598015	26141	0.07046404480934143
719.147801	26161	0.06877116858959198
719.697587	26181	0.07045392692089081
720.247373	26201	0.06818501651287079
720.797160	26221	0.06795105338096619
721.346946	26241	0.07067518681287766
721.896732	26261	0.07088064402341843
722.446518	26281	0.06771502643823624
722.996304	26301	0.07038324326276779
723.546090	26321	0.07087396085262299
724.095877	26341	0.06959576159715652
724.645663	26361	0.06915831565856934
725.195449	26381	0.06842388212680817
725.745235	26401	0.07278663665056229
726.295021	26421	0.07222291827201843
726.844807	26441	0.06922930479049683
727.394594	26461	0.07005682587623596
727.944380	26481	0.07122764736413956
728.494166	26501	0.06888795644044876
729.043952	26521	0.07052705436944962
729.593738	26541	0.06939169764518738
730.143525	26561	0.0687725767493248
730.693311	26581	0.07149727642536163
731.243097	26601	0.06994706392288208
731.792883	26621	0.06941413879394531
732.342669	26641	0.06918205320835114
732.892455	26661	0.06799541413784027
733.442242	26681	0.06923772394657135
733.992028	26701	0.06882455945014954
734.541814	26721	0.0700344368815422
735.091600	26741	0.07007339596748352
735.641386	26761	0.06937851756811142
736.191172	26781	0.06924819201231003
736.740959	26801	0.06843419373035431
737.290745	26821	0.07043255865573883
737.840531	26841	0.07144579291343689
738.390317	26861	0.06868121773004532
738.940103	26881	0.0719095915555954
739.489889	26901	0.07138711959123611
740.039676	26921	0.06795992702245712
740.589462	26941	0.06991066038608551
741.139248	26961	0.06818298250436783
741.689034	26981	0.0682917907834053
742.238820	27001	0.07117743790149689
742.788606	27021	0.06914395093917847
743.338393	27041	0.06966504454612732
743.888179	27061	0.06846614181995392
744.437965	27081	0.06899695098400116
744.987751	27101	0.07016323506832123
745.537537	27121	0.06720972061157227
746.087323	27141	0.06996099650859833
746.637110	27161	0.06970285624265671
747.186896	27181	0.06874100863933563
747.736682	27201	0.07206558436155319
748.286468	27221	0.07024192810058594
748.836254	27241	0.06954581290483475
749.386040	27261	0.06897173076868057
749.935827	27281	0.06995313614606857
750.485613	27301	0.07008068263530731
751.035399	27321	0.06841090321540833
751.585185	27341	0.06899356842041016
752.134971	27361	0.07321982085704803
752.684758	27381	0.06959012150764465
753.234544	27401	0.07094662636518478
753.784330	27421	0.06876570731401443
754.334116	27441	0.06735631823539734
754.883902	27461	0.07036159932613373
755.433688	27481	0.0676383525133133
755.983475	27501	0.06995350122451782
756.533261	27521	0.07016981393098831
757.083047	27541	0.068265900015831
757.632833	27561	0.06966838240623474
758.182619	27581	0.06934484839439392
758.732405	27601	0.06935106217861176
759.282192	27621	0.06686462461948395
759.831978	27641	0.0685199648141861
760.381764	27661	0.06968988478183746
760.931550	27681	0.06820222735404968
761.481336	27701	0.06930389255285263
762.031122	27721	0.06861978769302368
762.580909	27741	0.06892555952072144
763.130695	27761	0.06998781859874725
763.680481	27781	0.06889382004737854
764.230267	27801	0.07071059942245483
764.780053	27821	0.07013238966464996
765.329839	27841	0.0692499503493309
765.879626	27861	0.07114060968160629
766.429412	27881	0.06981171667575836
766.979198	27901	0.06815843284130096
767.528984	27921	0.07020380347967148
768.078770	27941	0.0686025619506836
768.628556	27961	0.06943269073963165
769.178343	27981	0.0692770928144455
769.728129	28001	0.06990396976470947
770.277915	28021	0.07025079429149628
770.827701	28041	0.07173632830381393
771.377487	28061	0.06904285401105881
771.927274	28081	0.07026095688343048
772.477060	28101	0.07041481882333755
773.026846	28121	0.07030116021633148
773.576632	28141	0.07226461917161942
774.126418	28161	0.0712079107761383
774.676204	28181	0.06952805817127228
775.225991	28201	0.07199171930551529
775.775777	28221	0.07025594264268875
776.325563	28241	0.06911548972129822
776.875349	28261	0.06954874843358994
777.425135	28281	0.06870536506175995
777.974921	28301	0.06995230168104172
778.524708	28321	0.07128676772117615
779.074494	28341	0.06909176707267761
779.624280	28361	0.06841936707496643
780.174066	28381	0.06907492876052856
780.723852	28401	0.06810610741376877
781.273638	28421	0.07088431715965271
781.823425	28441	0.06863991916179657
782.373211	28461	0.06776590645313263
782.922997	28481	0.06990967690944672
783.472783	28501	0.06960944831371307
784.022569	28521	0.07036276906728745
784.572355	28541	0.07179336994886398
785.122142	28561	0.0693250298500061
785.671928	28581	0.06895744800567627
786.221714	28601	0.07012702524662018
786.771500	28621	0.06862019002437592
787.321286	28641	0.07020826637744904
787.871072	28661	0.0695963203907013
788.420859	28681	0.0691695511341095
788.970645	28701	0.0704418271780014
789.520431	28721	0.06820743530988693
790.070217	28741	0.06863535195589066
790.620003	28761	0.06867238879203796
791.169789	28781	0.07078182697296143
791.719576	28801	0.06946468353271484
792.269362	28821	0.0673588365316391
792.819148	28841	0.0697813332080841
793.368934	28861	0.06930810213088989
793.918720	28881	0.06841135770082474
794.468507	28901	0.06854621320962906
795.018293	28921	0.06857647001743317
795.568079	28941	0.0704144611954689
796.117865	28961	0.06976020336151123
796.667651	28981	0.06942063570022583
797.217437	29001	0.06933776289224625
797.767224	29021	0.0696825236082077
798.317010	29041	0.06948934495449066
798.866796	29061	0.07026700675487518
799.416582	29081	0.06964656710624695
799.966368	29101	0.06817135959863663
800.516154	29121	0.06883487105369568
801.065941	29141	0.07000873982906342
801.615727	29161	0.06897547096014023
802.165513	29181	0.07044358551502228
802.715299	29201	0.07016169279813766
803.265085	29221	0.06975024938583374
803.814871	29241	0.06748506426811218
804.364658	29261	0.07034882158041
804.914444	29281	0.06992799043655396
805.464230	29301	0.0665443018078804
806.014016	29321	0.06810194253921509
806.563802	29341	0.06883794069290161
807.113588	29361	0.06725709140300751
807.663375	29381	0.06848899275064468
808.213161	29401	0.06948577612638474
808.762947	29421	0.0699973776936531
809.312733	29441	0.06970527768135071
809.862519	29461	0.0685926005244255
810.412305	29481	0.06836748123168945
810.962092	29501	0.07015471160411835
811.511878	29521	0.0690954178571701
812.061664	29541	0.07033992558717728
812.611450	29561	0.06964325904846191
813.161236	29581	0.07002920657396317
813.711023	29601	0.068519227206707
814.260809	29621	0.06976579874753952
814.810595	29641	0.06813167035579681
815.360381	29661	0.06960391998291016
815.910167	29681	0.06796804070472717
816.459953	29701	0.07203002274036407
817.009740	29721	0.07162060588598251
817.559526	29741	0.06779923290014267
818.109312	29761	0.07053019106388092
818.659098	29781	0.06858908385038376
819.208884	29801	0.06954635679721832
819.758670	29821	0.07058636844158173
820.308457	29841	0.0683797225356102
820.858243	29861	0.07023437321186066
821.408029	29881	0.06917029619216919
821.957815	29901	0.06875453889369965
822.507601	29921	0.06777554750442505
823.057387	29941	0.06999143958091736
823.607174	29961	0.07070619612932205
824.156960	29981	0.06873953342437744
824.706746	30001	0.06762362271547318
825.256532	30021	0.06981255114078522
825.806318	30041	0.0686727836728096
826.356104	30061	0.06865682452917099
826.905891	30081	0.06950344145298004
827.455677	30101	0.06652845442295074
828.005463	30121	0.06881649047136307
828.555249	30141	0.06894925981760025
829.105035	30161	0.0678844079375267
829.654821	30181	0.07098571211099625
830.204608	30201	0.06915802508592606
830.754394	30221	0.06770657747983932
831.304180	30241	0.06806392222642899
831.853966	30261	0.06797400861978531
832.403752	30281	0.06835391372442245
832.953539	30301	0.06920516490936279
833.503325	30321	0.06889387965202332
834.053111	30341	0.06883671879768372
834.602897	30361	0.0677543431520462
835.152683	30381	0.07151356339454651
835.702469	30401	0.06966716796159744
836.252256	30421	0.06875836849212646
836.802042	30441	0.06936793029308319
837.351828	30461	0.06892932951450348
837.901614	30481	0.06980796158313751
838.451400	30501	0.06644947081804276
839.001186	30521	0.06857143342494965
839.550973	30541	0.06877323985099792
840.100759	30561	0.07024030387401581
840.650545	30581	0.0697026401758194
841.200331	30601	0.06840184330940247
841.750117	30621	0.06870750337839127
842.299903	30641	0.06757855415344238
842.849690	30661	0.06946562975645065
843.399476	30681	0.06908618658781052
843.949262	30701	0.06847067177295685
844.499048	30721	0.07005859166383743
845.048834	30741	0.07083488255739212
845.598620	30761	0.0690200924873352
846.148407	30781	0.06879743933677673
846.698193	30801	0.0693940743803978
847.247979	30821	0.06796427071094513
847.797765	30841	0.06825820356607437
848.347551	30861	0.07029733806848526
848.897337	30881	0.07001687586307526
849.447124	30901	0.0699472725391388
849.996910	30921	0.06933200359344482
850.546696	30941	0.06806131452322006
851.096482	30961	0.07112664729356766
851.646268	30981	0.06791985034942627
852.196054	31001	0.06883075088262558
852.745841	31021	0.06877274066209793
853.295627	31041	0.06630352884531021
853.845413	31061	0.06948358565568924
854.395199	31081	0.0668596401810646
854.944985	31101	0.06976158171892166
855.494772	31121	0.06958413869142532
856.044558	31141	0.06913882493972778
856.594344	31161	0.06874091178178787
857.144130	31181	0.06891857832670212
857.693916	31201	0.06974958628416061
858.243702	31221	0.06961998343467712
858.793489	31241	0.06816276162862778
859.343275	31261	0.06778426468372345
859.893061	31281	0.06882712244987488
860.442847	31301	0.06794871389865875
860.992633	31321	0.0695301964879036
861.542419	31341	0.06841333955526352
862.092206	31361	0.07101274281740189
862.641992	31381	0.06808064877986908
863.191778	31401	0.06853962689638138
863.741564	31421	0.06777484714984894
864.291350	31441	0.06755048781633377
864.841136	31461	0.0697498768568039
865.390923	31481	0.06791423261165619
865.940709	31501	0.07086192071437836
866.490495	31521	0.07016155123710632
867.040281	31541	0.06681358814239502
867.590067	31561	0.06838490068912506
868.139853	31581	0.06843824684619904
868.689640	31601	0.06873142719268799
869.239426	31621	0.06850732117891312
869.789212	31641	0.06929977983236313
870.338998	31661	0.067099928855896
870.888784	31681	0.0690627247095108
871.438570	31701	0.06790408492088318
871.988357	31721	0.07011684775352478
872.538143	31741	0.06719375401735306
873.087929	31761	0.0686512142419815
873.637715	31781	0.06939426809549332
874.187501	31801	0.06990627944469452
874.737288	31821	0.07116952538490295
875.287074	31841	0.06882617622613907
875.836860	31861	0.06910102069377899
876.386646	31881	0.06926112622022629
876.936432	31901	0.06842570006847382
877.486218	31921	0.06913603097200394
878.036005	31941	0.06913894414901733
878.585791	31961	0.06945489346981049
879.135577	31981	0.0675797238945961
879.685363	32001	0.06783674657344818
880.235149	32021	0.06833996623754501
880.784935	32041	0.06866493821144104
881.334722	32061	0.06590336561203003
881.884508	32081	0.06960583478212357
882.434294	32101	0.06777670234441757
882.984080	32121	0.06805839389562607
883.533866	32141	0.06860212981700897
884.083652	32161	0.06696237623691559
884.633439	32181	0.06896167248487473
885.183225	32201	0.06843768060207367
885.733011	32221	0.06556086987257004
886.282797	32241	0.0662236288189888
886.832583	32261	0.06945489346981049
887.382369	32281	0.06781096756458282
887.932156	32301	0.06747041642665863
888.481942	32321	0.06966816633939743
889.031728	32341	0.06635475903749466
889.581514	32361	0.06859466433525085
890.131300	32381	0.06804881989955902
890.681086	32401	0.06968148052692413
891.230873	32421	0.0697820857167244
891.780659	32441	0.07001521438360214
892.330445	32461	0.06940951198339462
892.880231	32481	0.06817932426929474
893.430017	32501	0.06837981194257736
893.979803	32521	0.06884931027889252
894.529590	32541	0.06762497127056122
895.079376	32561	0.06755426526069641
895.629162	32581	0.06845246255397797
896.178948	32601	0.0681580901145935
896.728734	32621	0.06890575587749481
897.278521	32641	0.06693671643733978
897.828307	32661	0.07035818696022034
898.378093	32681	0.06690868735313416
898.927879	32701	0.06723228096961975
899.477665	32721	0.067243792116642
900.027451	32741	0.06875155121088028
900.577238	32761	0.06804510205984116
901.127024	32781	0.06883537769317627
901.676810	32801	0.06900472939014435
902.226596	32821	0.06803657114505768
902.776382	32841	0.0667804554104805
903.326168	32861	0.0685691237449646
903.875955	32881	0.06802491843700409
904.425741	32901	0.06809227168560028
904.975527	32921	0.06748725473880768
905.525313	32941	0.06906905025243759
906.075099	32961	0.06826476752758026
906.624885	32981	0.06827443838119507
907.174672	33001	0.07026568055152893
907.724458	33021	0.06816180050373077
908.274244	33041	0.06759364157915115
908.824030	33061	0.06721954792737961
909.373816	33081	0.06711682677268982
909.923602	33101	0.06656241416931152
910.473389	33121	0.06910350173711777
911.023175	33141	0.0691131204366684
911.572961	33161	0.06706424057483673
912.122747	33181	0.06731434911489487
912.672533	33201	0.06863681972026825
913.222319	33221	0.06778987497091293
913.772106	33241	0.07040095329284668
914.321892	33261	0.06933365017175674
914.871678	33281	0.07090652734041214
915.421464	33301	0.06777387112379074
915.971250	33321	0.06747869402170181
916.521037	33341	0.06948496401309967
917.070823	33361	0.06762751936912537
917.620609	33381	0.07024240493774414
918.170395	33401	0.06954824924468994
918.720181	33421	0.07062302529811859
919.269967	33441	0.07028721272945404
919.819754	33461	0.07042323052883148
920.369540	33481	0.06973792612552643
920.919326	33501	0.06941291689872742
921.469112	33521	0.06782834231853485
922.018898	33541	0.07039748132228851
922.568684	33561	0.0703720822930336
923.118471	33581	0.06647317856550217
923.668257	33601	0.06941244751214981
924.218043	33621	0.06720070540904999
924.767829	33641	0.06606854498386383
925.317615	33661	0.06837063282728195
925.867401	33681	0.0686953067779541
926.417188	33701	0.06699951738119125
926.966974	33721	0.0689331516623497
927.516760	33741	0.06799999624490738
928.066546	33761	0.06928949058055878
928.616332	33781	0.06848525255918503
929.166118	33801	0.06749612092971802
929.715905	33821	0.06930030137300491
930.265691	33841	0.0679761990904808
930.815477	33861	0.06832879781723022
931.365263	33881	0.0684029757976532
931.915049	33901	0.06874578446149826
932.464835	33921	0.0686616525053978
933.014622	33941	0.06827455013990402
933.564408	33961	0.07047705352306366
934.114194	33981	0.06831120699644089
934.663980	34001	0.06881943345069885
935.213766	34021	0.06829465180635452
935.763552	34041	0.06811029464006424
936.313339	34061	0.06786668300628662
936.863125	34081	0.068194679915905
937.412911	34101	0.06682831794023514
937.962697	34121	0.06883031874895096
938.512483	34141	0.06636684387922287
939.062270	34161	0.06742088496685028
939.612056	34181	0.06578222662210464
940.161842	34201	0.06813867390155792
940.711628	34221	0.06676183640956879
941.261414	34241	0.06712913513183594
941.811200	34261	0.0672679990530014
942.360987	34281	0.06697454303503036
942.910773	34301	0.06913384795188904
943.460559	34321	0.06866935640573502
944.010345	34341	0.06940288841724396
944.560131	34361	0.06868531554937363
945.109917	34381	0.06663412600755692
945.659704	34401	0.06804785877466202
946.209490	34421	0.06714843213558197
946.759276	34441	0.06741020083427429
947.309062	34461	0.06822707504034042
947.858848	34481	0.06933342665433884
948.408634	34501	0.06775529682636261
948.958421	34521	0.06680068373680115
949.508207	34541	0.07062578201293945
950.057993	34561	0.06894111633300781
950.607779	34581	0.06788282841444016
951.157565	34601	0.06877268850803375
951.707351	34621	0.0690997838973999
952.257138	34641	0.06769035756587982
952.806924	34661	0.0684347003698349
953.356710	34681	0.06881581246852875
953.906496	34701	0.06840844452381134
954.456282	34721	0.06687048822641373
955.006068	34741	0.06747372448444366
955.555855	34761	0.06851307302713394
956.105641	34781	0.06813877820968628
956.655427	34801	0.06658246368169785
957.205213	34821	0.06838993728160858
957.754999	34841	0.06762167811393738
958.304786	34861	0.06774822622537613
958.854572	34881	0.06853727996349335
959.404358	34901	0.06731896102428436
959.954144	34921	0.06849468499422073
960.503930	34941	0.07033567130565643
961.053716	34961	0.0682474672794342
961.603503	34981	0.06575904786586761
962.153289	35001	0.06650518625974655
962.703075	35021	0.0664592981338501
963.252861	35041	0.0681961327791214
963.802647	35061	0.06924207508563995
964.352433	35081	0.06930243968963623
964.902220	35101	0.07035904377698898
965.452006	35121	0.06699732691049576
966.001792	35141	0.06723901629447937
966.551578	35161	0.06677476316690445
967.101364	35181	0.06877800822257996
967.651150	35201	0.06725189089775085
968.200937	35221	0.06890179216861725
968.750723	35241	0.06754259765148163
969.300509	35261	0.0679374411702156
969.850295	35281	0.06864477694034576
970.400081	35301	0.06850384175777435
970.949867	35321	0.0664878562092781
971.499654	35341	0.06612898409366608
972.049440	35361	0.06977958977222443
972.599226	35381	0.07042092829942703
973.149012	35401	0.0669686496257782
973.698798	35421	0.06884292513132095
974.248584	35441	0.0669785887002945
974.798371	35461	0.06715133786201477
975.348157	35481	0.06630215048789978
975.897943	35501	0.0654204934835434
976.447729	35521	0.06982401013374329
976.997515	35541	0.06953100115060806
977.547301	35561	0.0669645220041275
978.097088	35581	0.0686129480600357
978.646874	35601	0.06815598160028458
979.196660	35621	0.06819883733987808
979.746446	35641	0.066968634724617
980.296232	35661	0.06723693758249283
980.846019	35681	0.06784979999065399
981.395805	35701	0.06854472309350967
981.945591	35721	0.06781104952096939
982.495377	35741	0.06824345886707306
983.045163	35761	0.0675823837518692
983.594949	35781	0.0690164864063263
984.144736	35801	0.06792701035737991
984.694522	35821	0.06800416857004166
985.244308	35841	0.06907462328672409
985.794094	35861	0.06815019249916077
986.343880	35881	0.06601086258888245
986.893666	35901	0.06652321666479111
987.443453	35921	0.06717701256275177
987.993239	35941	0.06658432632684708
988.543025	35961	0.06975552439689636
989.092811	35981	0.06868927925825119
989.642597	36001	0.06740172952413559
990.192383	36021	0.06615419685840607
990.742170	36041	0.07164345681667328
991.291956	36061	0.06891891360282898
991.841742	36081	0.06990151107311249
992.391528	36101	0.06790435314178467
992.941314	36121	0.06897494941949844
993.491100	36141	0.06818346679210663
994.040887	36161	0.06808219850063324
994.590673	36181	0.06820453703403473
995.140459	36201	0.06811651587486267
995.690245	36221	0.06675034016370773
996.240031	36241	0.06934472173452377
996.789817	36261	0.06844240427017212
997.339604	36281	0.06828185170888901
997.889390	36301	0.06785321980714798
998.439176	36321	0.0679406076669693
998.988962	36341	0.06888528913259506
999.538748	36361	0.06790856271982193
1000.088535	36381	0.06745052337646484
1000.638321	36401	0.06838979572057724
1001.188107	36421	0.06831388920545578
1001.737893	36441	0.06813519448041916
1002.287679	36461	0.06655234843492508
1002.837465	36481	0.06886021047830582
1003.387252	36501	0.06898808479309082
1003.937038	36521	0.06701219081878662
1004.486824	36541	0.0674988254904747
1005.036610	36561	0.06755736470222473
1005.586396	36581	0.06772597134113312
1006.136182	36601	0.06696166098117828
1006.685969	36621	0.06827608495950699
1007.235755	36641	0.06818041950464249
1007.785541	36661	0.0669388696551323
1008.335327	36681	0.06674189865589142
1008.885113	36701	0.06783657521009445
1009.434899	36721	0.06701815128326416
1009.984686	36741	0.06646895408630371
1010.534472	36761	0.06897763162851334
1011.084258	36781	0.07017066329717636
1011.634044	36801	0.0662638247013092
1012.183830	36821	0.06880068778991699
1012.733616	36841	0.06568856537342072
1013.283403	36861	0.06646119058132172
1013.833189	36881	0.06686926633119583
1014.382975	36901	0.06643007695674896
1014.932761	36921	0.06869354099035263
1015.482547	36941	0.06829279661178589
1016.032333	36961	0.06662655621767044
1016.582120	36981	0.06872734427452087
1017.131906	37001	0.06853602826595306
1017.681692	37021	0.06810370087623596
1018.231478	37041	0.06803363561630249
1018.781264	37061	0.06683653593063354
1019.331050	37081	0.0679568201303482
1019.880837	37101	0.06733755767345428
1020.430623	37121	0.06962257623672485
1020.980409	37141	0.06851626932621002
1021.530195	37161	0.0667629987001419
1022.079981	37181	0.06837348639965057
1022.629768	37201	0.06771504133939743
1023.179554	37221	0.06825433671474457
1023.729340	37241	0.06778492033481598
1024.279126	37261	0.065303735435009
1024.828912	37281	0.06674547493457794
1025.378698	37301	0.06920111924409866
1025.928485	37321	0.06748504191637039
1026.478271	37341	0.06702158600091934
1027.028057	37361	0.06799112260341644
1027.577843	37381	0.0679309070110321
1028.127629	37401	0.06844396889209747
1028.677415	37421	0.06643063575029373
1029.227202	37441	0.06667296588420868
1029.776988	37461	0.06707994639873505
1030.326774	37481	0.06842489540576935
1030.876560	37501	0.06640332192182541
1031.426346	37521	0.06816719472408295
1031.976132	37541	0.07008999586105347
1032.525919	37561	0.06790819019079208
1033.075705	37581	0.06622422486543655
1033.625491	37601	0.06721507012844086
1034.175277	37621	0.06686218082904816
1034.725063	37641	0.06761205196380615
1035.274849	37661	0.06753619760274887
1035.824636	37681	0.06777309626340866
1036.374422	37701	0.0676814615726471
1036.924208	37721	0.06610119342803955
1037.473994	37741	0.06993751227855682
1038.023780	37761	0.06837224215269089
1038.573566	37781	0.06978867202997208
1039.123353	37801	0.0669693574309349
1039.673139	37821	0.06726984679698944
1040.222925	37841	0.06883568316698074
1040.772711	37861	0.06774911284446716
1041.322497	37881	0.06780330091714859
1041.872284	37901	0.06714124232530594
1042.422070	37921	0.06758362799882889
1042.971856	37941	0.06809022277593613
1043.521642	37961	0.0679849237203598
1044.071428	37981	0.06848263740539551
1044.621214	38001	0.06751426309347153
1045.171001	38021	0.06846647709608078
1045.720787	38041	0.06771227717399597
1046.270573	38061	0.06800869107246399
1046.820359	38081	0.06575217843055725
1047.370145	38101	0.06659774482250214
1047.919931	38121	0.06699369847774506
1048.469718	38141	0.06784999370574951
1049.019504	38161	0.0682353675365448
1049.569290	38181	0.06717380881309509
1050.119076	38201	0.06881332397460938
1050.668862	38221	0.0690009593963623
1051.218648	38241	0.06937960535287857
1051.768435	38261	0.06645053625106812
1052.318221	38281	0.06710352748632431
1052.868007	38301	0.06860730051994324
1053.417793	38321	0.06694559752941132
1053.967579	38341	0.06461112946271896
1054.517365	38361	0.06843535602092743
1055.067152	38381	0.06804775446653366
1055.616938	38401	0.06781478226184845
1056.166724	38421	0.06665665656328201
1056.716510	38441	0.06721505522727966
1057.266296	38461	0.06652245670557022
1057.816082	38481	0.06697876006364822
1058.365869	38501	0.06773808598518372
1058.915655	38521	0.06715144962072372
1059.465441	38541	0.06747359037399292
1060.015227	38561	0.06768625229597092
1060.565013	38581	0.06672032177448273
1061.114800	38601	0.0677826926112175
1061.664586	38621	0.06797841191291809
1062.214372	38641	0.06870298087596893
1062.764158	38661	0.06788209825754166
1063.313944	38681	0.06686710566282272
1063.863730	38701	0.06611105799674988
1064.413517	38721	0.06746983528137207
1064.963303	38741	0.06894364953041077
1065.513089	38761	0.06880795210599899
1066.062875	38781	0.06850499659776688
1066.612661	38801	0.06924057006835938
1067.162447	38821	0.0656018927693367
1067.712234	38841	0.06588078290224075
1068.262020	38861	0.06853767484426498
1068.811806	38881	0.06777675449848175
1069.361592	38901	0.06622376292943954
1069.911378	38921	0.06796756386756897
1070.461164	38941	0.06651492416858673
1071.010951	38961	0.06884792447090149
1071.560737	38981	0.06995373964309692
1072.110523	39001	0.06898089498281479
1072.660309	39021	0.06756114214658737
1073.210095	39041	0.06827881932258606
1073.759881	39061	0.06640075147151947
1074.309668	39081	0.06716667115688324
1074.859454	39101	0.06571517884731293
1075.409240	39121	0.06737546622753143
1075.959026	39141	0.0660104975104332
1076.508812	39161	0.06705021858215332
1077.058598	39181	0.06937959790229797
1077.608385	39201	0.06756813824176788
1078.158171	39221	0.06685882806777954
1078.707957	39241	0.06565770506858826
1079.257743	39261	0.06764136254787445
1079.807529	39281	0.06616152822971344
1080.357315	39301	0.06463366746902466
1080.907102	39321	0.06783515959978104
1081.456888	39341	0.06662531942129135
1082.006674	39361	0.06861478090286255
1082.556460	39381	0.0684860497713089
1083.106246	39401	0.06554529070854187
1083.656033	39421	0.06667670607566833
1084.205819	39441	0.0660540759563446
1084.755605	39461	0.0677570328116417
1085.305391	39481	0.06685333698987961
1085.855177	39501	0.06594348698854446
1086.404963	39521	0.06642252951860428
1086.954750	39541	0.06616190820932388
1087.504536	39561	0.06788080930709839
1088.054322	39581	0.0665169432759285
1088.604108	39601	0.06796811521053314
1089.153894	39621	0.06493926793336868
1089.703680	39641	0.06678734719753265
1090.253467	39661	0.06705065071582794
1090.803253	39681	0.06790829449892044
1091.353039	39701	0.06667627394199371
1091.902825	39721	0.06672360002994537
1092.452611	39741	0.06667093932628632
1093.002397	39761	0.06901203095912933
1093.552184	39781	0.06941141188144684
1094.101970	39801	0.06686064600944519
1094.651756	39821	0.0654095709323883
1095.201542	39841	0.06778621673583984
1095.751328	39861	0.06848340481519699
1096.301114	39881	0.06669685244560242
1096.850901	39901	0.06585347652435303
1097.400687	39921	0.06744764745235443
1097.950473	39941	0.06778543442487717
1098.500259	39961	0.06708908081054688
1099.050045	39981	0.06762879341840744
1099.599831	40001	0.06784464418888092
1100.149618	40021	0.06857067346572876
1100.699404	40041	0.06494677066802979
1101.249190	40061	0.06719763576984406
1101.798976	40081	0.06730757653713226
1102.348762	40101	0.06762705743312836
1102.898549	40121	0.06520815193653107
1103.448335	40141	0.06591270864009857
1103.998121	40161	0.06773531436920166
1104.547907	40181	0.06773453205823898
1105.097693	40201	0.06756825000047684
1105.647479	40221	0.06792956590652466
1106.197266	40241	0.06827357411384583
1106.747052	40261	0.06667202711105347
1107.296838	40281	0.0667213723063469
1107.846624	40301	0.06835663318634033
1108.396410	40321	0.06552986055612564
1108.946196	40341	0.06523625552654266
1109.495983	40361	0.06631605327129364
1110.045769	40381	0.06802093237638474
1110.595555	40401	0.06458503752946854
1111.145341	40421	0.0676959827542305
1111.695127	40441	0.06579913198947906
1112.244913	40461	0.06674237549304962
1112.794700	40481	0.06984633207321167
1113.344486	40501	0.06621476262807846
1113.894272	40521	0.06835845112800598
1114.444058	40541	0.0645672082901001
1114.993844	40561	0.0675821453332901
1115.543630	40581	0.0672762393951416
1116.093417	40601	0.06897804141044617
1116.643203	40621	0.06661314517259598
1117.192989	40641	0.06634452939033508
1117.742775	40661	0.06778424233198166
1118.292561	40681	0.06650933623313904
1118.842347	40701	0.06657379865646362
1119.392134	40721	0.0665791779756546
1119.941920	40741	0.06637006998062134
1120.491706	40761	0.06533592194318771
1121.041492	40781	0.06480017304420471
1121.591278	40801	0.06684130430221558
1122.141064	40821	0.06711563467979431
1122.690851	40841	0.06669681519269943
1123.240637	40861	0.06564988195896149
1123.790423	40881	0.06741716712713242
1124.340209	40901	0.06589414179325104
1124.889995	40921	0.06709127128124237
1125.439782	40941	0.06585942208766937
1125.989568	40961	0.06701686233282089
1126.539354	40981	0.06705968081951141
1127.089140	41001	0.06757909059524536
1127.638926	41021	0.06710384786128998
1128.188712	41041	0.06774961948394775
1128.738499	41061	0.06673543900251389
1129.288285	41081	0.06911797821521759
1129.838071	41101	0.06649671494960785
1130.387857	41121	0.06624622642993927
1130.937643	41141	0.06573523581027985
1131.487429	41161	0.06931979954242706
1132.037216	41181	0.06641478091478348
1132.587002	41201	0.06857089698314667
1133.136788	41221	0.06845010817050934
1133.686574	41241	0.06734392791986465
1134.236360	41261	0.06743616610765457
1134.786146	41281	0.06765825301408768
1135.335933	41301	0.0680491179227829
1135.885719	41321	0.06704556196928024
1136.435505	41341	0.067548468708992
1136.985291	41361	0.06760203093290329
1137.535077	41381	0.06852885335683823
1138.084863	41401	0.06671394407749176
1138.634650	41421	0.06476981192827225
1139.184436	41441	0.06755133718252182
1139.734222	41461	0.0666353702545166
1140.284008	41481	0.06776420027017593
1140.833794	41501	0.0681738406419754
1141.383580	41521	0.06553299725055695
1141.933367	41541	0.06857694685459137
1142.483153	41561	0.06816354393959045
1143.032939	41581	0.06723277270793915
1143.582725	41601	0.06693340837955475
1144.132511	41621	0.06847847253084183
1144.682298	41641	0.06751181930303574
1145.232084	41661	0.06554041057825089
1145.781870	41681	0.06712125241756439
1146.331656	41701	0.06558939814567566
1146.881442	41721	0.0676412358880043
1147.431228	41741	0.06868842989206314
1147.981015	41761	0.06841825693845749
1148.530801	41781	0.06650660932064056
1149.080587	41801	0.06859464943408966
1149.630373	41821	0.066385418176651
1150.180159	41841	0.06577096879482269
1150.729945	41861	0.06764590740203857
1151.279732	41881	0.06824542582035065
1151.829518	41901	0.06872503459453583
1152.379304	41921	0.06791917234659195
1152.929090	41941	0.06768713891506195
1153.478876	41961	0.06728559732437134
1154.028662	41981	0.06756185740232468
1154.578449	42001	0.06631572544574738
1155.128235	42021	0.06702320277690887
1155.678021	42041	0.066180020570755
1156.227807	42061	0.06522355228662491
1156.777593	42081	0.06807345151901245
1157.327379	42101	0.06683409214019775
1157.877166	42121	0.06635354459285736
1158.426952	42141	0.06459952145814896
1158.976738	42161	0.0662083774805069
1159.526524	42181	0.06590263545513153
1160.076310	42201	0.06636059284210205
1160.626096	42221	0.06582596898078918
1161.175883	42241	0.06664755195379257
1161.725669	42261	0.0677323266863823
1162.275455	42281	0.06544052809476852
1162.825241	42301	0.06715656071901321
1163.375027	42321	0.06426803022623062
1163.924813	42341	0.06496760249137878
1164.474600	42361	0.06683624535799026
1165.024386	42381	0.06448994576931
1165.574172	42401	0.06734849512577057
1166.123958	42421	0.06520513445138931
1166.673744	42441	0.0657769963145256
1167.223531	42461	0.06718452274799347
1167.773317	42481	0.06549662351608276
1168.323103	42501	0.06718436628580093
1168.872889	42521	0.06745520979166031
1169.422675	42541	0.06575195491313934
1169.972461	42561	0.06646249443292618
1170.522248	42581	0.06778029352426529
1171.072034	42601	0.06648474931716919
1171.621820	42621	0.06742548197507858
1172.171606	42641	0.06670041382312775
1172.721392	42661	0.06652075052261353
1173.271178	42681	0.06690028309822083
1173.820965	42701	0.06849322468042374
1174.370751	42721	0.06453713774681091
1174.920537	42741	0.0678071603178978
1175.470323	42761	0.06638339906930923
1176.020109	42781	0.06821778416633606
1176.569895	42801	0.06712860614061356
1177.119682	42821	0.06573845446109772
1177.669468	42841	0.06598730385303497
1178.219254	42861	0.06680179387331009
1178.769040	42881	0.06518780440092087
1179.318826	42901	0.0644826665520668
1179.868612	42921	0.06474336981773376
1180.418399	42941	0.06708583980798721
1180.968185	42961	0.06885473430156708
1181.517971	42981	0.06699400395154953
1182.067757	43001	0.06674619019031525
1182.617543	43021	0.06643655896186829
1183.167329	43041	0.06667441129684448
1183.717116	43061	0.06817208975553513
1184.266902	43081	0.06619244813919067
1184.816688	43101	0.06684321910142899
1185.366474	43121	0.06745278090238571
1185.916260	43141	0.0669821947813034
1186.466047	43161	0.06532783061265945
1187.015833	43181	0.06725466996431351
1187.565619	43201	0.0669468566775322
1188.115405	43221	0.06477624177932739
1188.665191	43241	0.06502953171730042
1189.214977	43261	0.06612134724855423
1189.764764	43281	0.06611091643571854
1190.314550	43301	0.06444849818944931
1190.864336	43321	0.06641463190317154
1191.414122	43341	0.06754649430513382
1191.963908	43361	0.06802964210510254
1192.513694	43381	0.06673502922058105
1193.063481	43401	0.06539279222488403
1193.613267	43421	0.06760485470294952
1194.163053	43441	0.06666303426027298
1194.712839	43461	0.06652180105447769
1195.262625	43481	0.06691053509712219
1195.812411	43501	0.06728377193212509
1196.362198	43521	0.06578461825847626
1196.911984	43541	0.06574917584657669
1197.461770	43561	0.06677111983299255
1198.011556	43581	0.06684820353984833
1198.561342	43601	0.06634923815727234
1199.111128	43621	0.06638240069150925
1199.660915	43641	0.06752493232488632
1200.210701	43661	0.06758052855730057
1200.760487	43681	0.06578195840120316
1201.310273	43701	0.06784164905548096
1201.860059	43721	0.0663827434182167
1202.409845	43741	0.06545404344797134
1202.959632	43761	0.06750325113534927
1203.509418	43781	0.0674084797501564
1204.059204	43801	0.06628718972206116
1204.608990	43821	0.06463757157325745
1205.158776	43841	0.0672619566321373
1205.708562	43861	0.0664505586028099
1206.258349	43881	0.06612581759691238
1206.808135	43901	0.06678174436092377
1207.357921	43921	0.06745477765798569
1207.907707	43941	0.06616945564746857
1208.457493	43961	0.06531593203544617
1209.007280	43981	0.06660783290863037
1209.557066	44001	0.06526383012533188
1210.106852	44021	0.06803330779075623
1210.656638	44041	0.06716572493314743
1211.206424	44061	0.06576623767614365
1211.756210	44081	0.06591730564832687
1212.305997	44101	0.06668000668287277
1212.855783	44121	0.06680268794298172
1213.405569	44141	0.06660790741443634
1213.955355	44161	0.06627001613378525
1214.505141	44181	0.06673682481050491
1215.054927	44201	0.0641644224524498
1215.604714	44221	0.06625194847583771
1216.154500	44241	0.06713602691888809
1216.704286	44261	0.06859481334686279
1217.254072	44281	0.06473064422607422
1217.803858	44301	0.0686827301979065
1218.353644	44321	0.06649689376354218
1218.903431	44341	0.06787455826997757
1219.453217	44361	0.06536900252103806
1220.003003	44381	0.06745108962059021
1220.552789	44401	0.064670130610466
1221.102575	44421	0.0659295991063118
1221.652361	44441	0.0672503113746643
1222.202148	44461	0.06630965322256088
1222.751934	44481	0.06555508077144623
1223.301720	44501	0.06740030646324158
1223.851506	44521	0.06516267359256744
1224.401292	44541	0.06601221859455109
1224.951078	44561	0.06784720718860626
1225.500865	44581	0.0688440129160881
1226.050651	44601	0.06769149005413055
1226.600437	44621	0.0676368847489357
1227.150223	44641	0.06512215733528137
1227.700009	44661	0.06611654162406921
1228.249796	44681	0.06490984559059143
1228.799582	44701	0.06539007276296616
1229.349368	44721	0.06648366153240204
1229.899154	44741	0.0647498220205307
1230.448940	44761	0.06633993238210678
1230.998726	44781	0.06494801491498947
1231.548513	44801	0.06562379747629166
1232.098299	44821	0.0684371367096901
1232.648085	44841	0.06629575788974762
1233.197871	44861	0.06903132796287537
1233.747657	44881	0.06593859195709229
1234.297443	44901	0.06608390808105469
1234.847230	44921	0.06661170721054077
1235.397016	44941	0.06709522008895874
1235.946802	44961	0.06631603091955185
1236.496588	44981	0.06510604918003082
1237.046374	45001	0.06633327156305313
1237.596160	45021	0.0668000653386116
1238.145947	45041	0.06850308924913406
1238.695733	45061	0.06700043380260468
1239.245519	45081	0.0648379847407341
1239.795305	45101	0.065353162586689
1240.345091	45121	0.06655128300189972
1240.894877	45141	0.06883656233549118
1241.444664	45161	0.064564049243927
1241.994450	45181	0.0663640946149826
1242.544236	45201	0.06553596258163452
1243.094022	45221	0.06642650067806244
1243.643808	45241	0.06668753921985626
1244.193594	45261	0.06584476679563522
1244.743381	45281	0.06519711762666702
1245.293167	45301	0.06726332753896713
1245.842953	45321	0.0661318376660347
1246.392739	45341	0.06564988940954208
1246.942525	45361	0.06872492283582687
1247.492311	45381	0.06665676832199097
1248.042098	45401	0.06777676939964294
1248.591884	45421	0.06589874625205994
1249.141670	45441	0.06612454354763031
1249.691456	45461	0.06743612885475159
1250.241242	45481	0.06577222049236298
1250.791029	45501	0.06501789391040802
1251.340815	45521	0.06623730063438416
1251.890601	45541	0.06972866505384445
1252.440387	45561	0.06574276834726334
1252.990173	45581	0.06461197882890701
1253.539959	45601	0.06733596324920654
1254.089746	45621	0.06752412021160126
1254.639532	45641	0.06589595973491669
1255.189318	45661	0.06524473428726196
1255.739104	45681	0.06601335108280182
1256.288890	45701	0.06633063405752182
1256.838676	45721	0.06984058767557144
1257.388463	45741	0.06563650071620941
1257.938249	45761	0.06665270030498505
1258.488035	45781	0.06596710532903671
1259.037821	45801	0.0659630298614502
1259.587607	45821	0.06553831696510315
1260.137393	45841	0.06699693202972412
1260.687180	45861	0.06469805538654327
1261.236966	45881	0.06892624497413635
1261.786752	45901	0.06724732369184494
1262.336538	45921	0.06465785950422287
1262.886324	45941	0.06605883687734604
1263.436110	45961	0.06624387204647064
1263.985897	45981	0.06484782695770264
1264.535683	46001	0.06447038799524307
1265.085469	46021	0.06690781563520432
1265.635255	46041	0.06561266630887985
1266.185041	46061	0.06617628037929535
1266.734827	46081	0.06630026549100876
1267.284614	46101	0.06663636863231659
1267.834400	46121	0.06566041707992554
1268.384186	46141	0.06693553179502487
1268.933972	46161	0.06718385219573975
1269.483758	46181	0.06461546570062637
1270.033545	46201	0.0654069110751152
1270.583331	46221	0.06815078854560852
1271.133117	46241	0.06659029424190521
1271.682903	46261	0.06794100254774094
1272.232689	46281	0.0653858333826065
1272.782475	46301	0.06572523713111877
1273.332262	46321	0.06734362989664078
1273.882048	46341	0.06617233902215958
1274.431834	46361	0.06438935548067093
1274.981620	46381	0.06447958946228027
1275.531406	46401	0.06727024912834167
1276.081192	46421	0.06681383401155472
1276.630979	46441	0.06536229699850082
1277.180765	46461	0.06639302521944046
1277.730551	46481	0.06617853790521622
1278.280337	46501	0.06821143627166748
1278.830123	46521	0.06766699999570847
1279.379909	46541	0.06600604206323624
1279.929696	46561	0.06626901775598526
1280.479482	46581	0.06793317198753357
1281.029268	46601	0.06613066792488098
1281.579054	46621	0.0663931593298912
1282.128840	46641	0.06505797058343887
1282.678626	46661	0.06745785474777222
1283.228413	46681	0.06400879472494125
1283.778199	46701	0.06452145427465439
1284.327985	46721	0.06528500467538834
1284.877771	46741	0.06723202764987946
1285.427557	46761	0.0659475028514862
1285.977343	46781	0.06827594339847565
1286.527130	46801	0.06725027412176132
1287.076916	46821	0.06732789427042007
1287.626702	46841	0.06753288954496384
1288.176488	46861	0.06775946170091629
1288.726274	46881	0.06622324883937836
1289.276060	46901	0.06532960385084152
1289.825847	46921	0.06517114490270615
1290.375633	46941	0.06666048616170883
1290.925419	46961	0.0654410868883133
1291.475205	46981	0.06788721680641174
1292.024991	47001	0.06673354655504227
1292.574778	47021	0.06510479748249054
1293.124564	47041	0.06637024134397507
1293.674350	47061	0.0679728239774704
1294.224136	47081	0.06591343879699707
1294.773922	47101	0.06708347797393799
1295.323708	47121	0.06858251243829727
1295.873495	47141	0.06540248543024063
1296.423281	47161	0.06674659252166748
1296.973067	47181	0.06575978547334671
1297.522853	47201	0.06607649475336075
1298.072639	47221	0.06593156605958939
1298.622425	47241	0.06736423820257187
1299.172212	47261	0.06831630319356918
1299.721998	47281	0.06404110789299011
1300.271784	47301	0.06595179438591003
1300.821570	47321	0.06542734801769257
1301.371356	47341	0.06489600986242294
1301.921142	47361	0.0659274011850357
1302.470929	47381	0.06569238007068634
1303.020715	47401	0.06637582182884216
1303.570501	47421	0.06560005992650986
1304.120287	47441	0.06494395434856415
1304.670073	47461	0.06687045097351074
1305.219859	47481	0.06575796753168106
1305.769646	47501	0.0652715191245079
1306.319432	47521	0.06704263389110565
1306.869218	47541	0.06581643223762512
1307.419004	47561	0.06582806259393692
1307.968790	47581	0.06457097828388214
1308.518576	47601	0.06642843782901764
1309.068363	47621	0.06843394786119461
1309.618149	47641	0.06681505590677261
1310.167935	47661	0.06644175201654434
1310.717721	47681	0.06749991327524185
1311.267507	47701	0.06530237942934036
1311.817294	47721	0.06695721298456192
1312.367080	47741	0.06643246114253998
1312.916866	47761	0.06613428145647049
1313.466652	47781	0.06626266986131668
1314.016438	47801	0.06600797176361084
1314.566224	47821	0.0657665953040123
1315.116011	47841	0.06714580208063126
1315.665797	47861	0.06669726222753525
1316.215583	47881	0.06481774151325226
1316.765369	47901	0.0648960992693901
1317.315155	47921	0.06400366872549057
1317.864941	47941	0.06426118314266205
1318.414728	47961	0.06616725772619247
1318.964514	47981	0.0653291642665863
1319.514300	48001	0.06468766927719116
1320.064086	48021	0.06478113681077957
1320.613872	48041	0.06797784566879272
1321.163658	48061	0.06668229401111603
1321.713445	48081	0.06559941172599792
1322.263231	48101	0.06406811624765396
1322.813017	48121	0.06488379836082458
1323.362803	48141	0.06565205007791519
1323.912589	48161	0.06440408527851105
1324.462375	48181	0.0667165070772171
1325.012162	48201	0.06568301469087601
1325.561948	48221	0.06582465767860413
1326.111734	48241	0.06604006886482239
1326.661520	48261	0.06693726778030396
1327.211306	48281	0.06688368320465088
1327.761092	48301	0.06641101837158203
1328.310879	48321	0.06671403348445892
1328.860665	48341	0.06478504091501236
1329.410451	48361	0.06457540392875671
1329.960237	48381	0.06598137319087982
1330.510023	48401	0.06477387249469757
1331.059810	48421	0.06539243459701538
1331.609596	48441	0.06503773480653763
1332.159382	48461	0.06458495557308197
1332.709168	48481	0.06629548966884613
1333.258954	48501	0.0659109428524971
1333.808740	48521	0.06713332235813141
1334.358527	48541	0.06762741506099701
1334.908313	48561	0.06495467573404312
1335.458099	48581	0.06534367799758911
1336.007885	48601	0.06496229767799377
1336.557671	48621	0.06716874986886978
1337.107457	48641	0.06556187570095062
1337.657244	48661	0.066584512591362
1338.207030	48681	0.06689268350601196
1338.756816	48701	0.06927784532308578
1339.306602	48721	0.06378535181283951
1339.856388	48741	0.06571467220783234
1340.406174	48761	0.0663929283618927
1340.955961	48781	0.06353537738323212
1341.505747	48801	0.06567127257585526
1342.055533	48821	0.06584017723798752
1342.605319	48841	0.0658765658736229
1343.155105	48861	0.06489115953445435
1343.704891	48881	0.06541500240564346
1344.254678	48901	0.06771791726350784
1344.804464	48921	0.06525235623121262
1345.354250	48941	0.06655438244342804
1345.904036	48961	0.06624940782785416
1346.453822	48981	0.06588050723075867
1347.003608	49001	0.06603965163230896
1347.553395	49021	0.06564284861087799
1348.103181	49041	0.06517999619245529
1348.652967	49061	0.06384341418743134
1349.202753	49081	0.06589552015066147
1349.752539	49101	0.06487056612968445
1350.302325	49121	0.06626490503549576
1350.852112	49141	0.06603925675153732
1351.401898	49161	0.06630434095859528
1351.951684	49181	0.0658489316701889
1352.501470	49201	0.0664941668510437
1353.051256	49221	0.06562822312116623
1353.601043	49241	0.06694602221250534
1354.150829	49261	0.06718190759420395
1354.700615	49281	0.06466303020715714
1355.250401	49301	0.06476818770170212
1355.800187	49321	0.06629667431116104
1356.349973	49341	0.06678859144449234
1356.899760	49361	0.06630446761846542
1357.449546	49381	0.06500989198684692
1357.999332	49401	0.0672595277428627
1358.549118	49421	0.06488752365112305
1359.098904	49441	0.06677384674549103
1359.648690	49461	0.06508837640285492
1360.198477	49481	0.06601361185312271
1360.748263	49501	0.06449785083532333
1361.298049	49521	0.06519344449043274
1361.847835	49541	0.0665811076760292
1362.397621	49561	0.06683802604675293
1362.947407	49581	0.06438139081001282
1363.497194	49601	0.06436173617839813
1364.046980	49621	0.06784696877002716
1364.596766	49641	0.06675016134977341
1365.146552	49661	0.06507133692502975
1365.696338	49681	0.06672929227352142
1366.246124	49701	0.06502929329872131
1366.795911	49721	0.06590790301561356
1367.345697	49741	0.06735251843929291
1367.895483	49761	0.06572753936052322
1368.445269	49781	0.0671212375164032
1368.995055	49801	0.0665435642004013
1369.544841	49821	0.06569705903530121
1370.094628	49841	0.06495358049869537
1370.644414	49861	0.06558060646057129
1371.194200	49881	0.06658018380403519
1371.743986	49901	0.0653068795800209
1372.293772	49921	0.06532108038663864
1372.843559	49941	0.06561166048049927
1373.393345	49961	0.06646423041820526
1373.943131	49981	0.06600816547870636
1374.492917	50001	0.06634922325611115
1375.042703	50021	0.06446763873100281
1375.592489	50041	0.06598249822854996
1376.142276	50061	0.0666114091873169
1376.692062	50081	0.06432707607746124
1377.241848	50101	0.0664549320936203
1377.791634	50121	0.06476815044879913
1378.341420	50141	0.06340400874614716
1378.891206	50161	0.0670955702662468
1379.440993	50181	0.06755673140287399
1379.990779	50201	0.06584219634532928
1380.540565	50221	0.06788232922554016
1381.090351	50241	0.06406988203525543
1381.640137	50261	0.06600923836231232
1382.189923	50281	0.06499261409044266
1382.739710	50301	0.06437508016824722
1383.289496	50321	0.06400802731513977
1383.839282	50341	0.06513328850269318
1384.389068	50361	0.0669739693403244
1384.938854	50381	0.06485296040773392
1385.488640	50401	0.06815947592258453
1386.038427	50421	0.06635741144418716
1386.588213	50441	0.06692278385162354
1387.137999	50461	0.06753510981798172
1387.687785	50481	0.06620081514120102
1388.237571	50501	0.06649849563837051
1388.787357	50521	0.06358134746551514
1389.337144	50541	0.06539308279752731
1389.886930	50561	0.06674184650182724
1390.436716	50581	0.06664309650659561
1390.986502	50601	0.06545020639896393
1391.536288	50621	0.06588859111070633
1392.086074	50641	0.06417763978242874
1392.635861	50661	0.06633186340332031
1393.185647	50681	0.0663287565112114
1393.735433	50701	0.06592819839715958
1394.285219	50721	0.06435605138540268
1394.835005	50741	0.0675114095211029
1395.384792	50761	0.06547526270151138
1395.934578	50781	0.0663393884897232
1396.484364	50801	0.0664779543876648
1397.034150	50821	0.06432491540908813
1397.583936	50841	0.06394485384225845
1398.133722	50861	0.06413794308900833
1398.683509	50881	0.06448934972286224
1399.233295	50901	0.06629335135221481
1399.783081	50921	0.06560005992650986
1400.332867	50941	0.06631579995155334
1400.882653	50961	0.06465042382478714
1401.432439	50981	0.06488385796546936
1401.982226	51001	0.06522394716739655
1402.532012	51021	0.06578461825847626
1403.081798	51041	0.06479291617870331
1403.631584	51061	0.06636705994606018
1404.181370	51081	0.0664188340306282
1404.731156	51101	0.06458548456430435
1405.280943	51121	0.06537140905857086
1405.830729	51141	0.06690863519906998
1406.380515	51161	0.06621531397104263
1406.930301	51181	0.06477241218090057
1407.480087	51201	0.06462704390287399
1408.029873	51221	0.06740128993988037
1408.579660	51241	0.06530261039733887
1409.129446	51261	0.06473628431558609
1409.679232	51281	0.06410758942365646
1410.229018	51301	0.06482263654470444
1410.778804	51321	0.06549026817083359
1411.328590	51341	0.06628726422786713
1411.878377	51361	0.06478331238031387
1412.428163	51381	0.06499910354614258
1412.977949	51401	0.06579691171646118
1413.527735	51421	0.06433712691068649
1414.077521	51441	0.0653451606631279
1414.627308	51461	0.06470628827810287
1415.177094	51481	0.06608114391565323
1415.726880	51501	0.06270220875740051
1416.276666	51521	0.06452389061450958
1416.826452	51541	0.06574320048093796
1417.376238	51561	0.06664206832647324
1417.926025	51581	0.06533262133598328
1418.475811	51601	0.06443164497613907
1419.025597	51621	0.06590025871992111
1419.575383	51641	0.06763779371976852
1420.125169	51661	0.06350725889205933
1420.674955	51681	0.06561099737882614
1421.224742	51701	0.06641342490911484
1421.774528	51721	0.06504655629396439
1422.324314	51741	0.06519482284784317
1422.874100	51761	0.06632339209318161
1423.423886	51781	0.06439217180013657
1423.973672	51801	0.06486133486032486
1424.523459	51821	0.06671685725450516
1425.073245	51841	0.06601056456565857
1425.623031	51861	0.06667062640190125
1426.172817	51881	0.0661010593175888
1426.722603	51901	0.06628726422786713
1427.272389	51921	0.06710133701562881
1427.822176	51941	0.06730811297893524
1428.371962	51961	0.06510833650827408
1428.921748	51981	0.06530213356018066
1429.471534	52001	0.06500143557786942
1430.021320	52021	0.06594265252351761
1430.571106	52041	0.06485002487897873
1431.120893	52061	0.06448088586330414
1431.670679	52081	0.06573280692100525
1432.220465	52101	0.06449209153652191
1432.770251	52121	0.06586042046546936
1433.320037	52141	0.06698932498693466
1433.869823	52161	0.06477949768304825
1434.419610	52181	0.06664329767227173
1434.969396	52201	0.06589686870574951
1435.519182	52221	0.06656336784362793
1436.068968	52241	0.06606587767601013
1436.618754	52261	0.06539219617843628
1437.168541	52281	0.06499285250902176
1437.718327	52301	0.06685887277126312
1438.268113	52321	0.06470051407814026
1438.817899	52341	0.06610504537820816
1439.367685	52361	0.0651499554514885
1439.917471	52381	0.06522616744041443
1440.467258	52401	0.06330036371946335
1441.017044	52421	0.06556243449449539
1441.566830	52441	0.06474682688713074
1442.116616	52461	0.06520240753889084
1442.666402	52481	0.0648854598402977
1443.216188	52501	0.0648234635591507
1443.765975	52521	0.06657126545906067
1444.315761	52541	0.0656605064868927
1444.865547	52561	0.06502050906419754
1445.415333	52581	0.06658627092838287
1445.965119	52601	0.06600122898817062
1446.514905	52621	0.06594494730234146
1447.064692	52641	0.06680869311094284
1447.614478	52661	0.0658387690782547
1448.164264	52681	0.06706332415342331
1448.714050	52701	0.06795449554920197
1449.263836	52721	0.06471585482358932
1449.813622	52741	0.06566356867551804
1450.363409	52761	0.06593519449234009
1450.913195	52781	0.06412763148546219
1451.462981	52801	0.06627655774354935
1452.012767	52821	0.06459704041481018
1452.562553	52841	0.0658310204744339
1453.112339	52861	0.06513413786888123
1453.662126	52881	0.06595703959465027
1454.211912	52901	0.06476595997810364
1454.761698	52921	0.06771121174097061
1455.311484	52941	0.06514512002468109
1455.861270	52961	0.06702554225921631
1456.411057	52981	0.0646558627486229
1456.960843	53001	0.06641587615013123
1457.510629	53021	0.06407885253429413
1458.060415	53041	0.06338299810886383
1458.610201	53061	0.06494812667369843
1459.159987	53081	0.06473206728696823
1459.709774	53101	0.06587348133325577
1460.259560	53121	0.06493142247200012
1460.809346	53141	0.06350633502006531
1461.359132	53161	0.06429672241210938
1461.908918	53181	0.06456591933965683
1462.458704	53201	0.06505267322063446
1463.008491	53221	0.06563246995210648
1463.558277	53241	0.06390829384326935
1464.108063	53261	0.0650113970041275
1464.657849	53281	0.06624814122915268
1465.207635	53301	0.06583130359649658
1465.757421	53321	0.0655643567442894
1466.307208	53341	0.06376589834690094
1466.856994	53361	0.06656420230865479
1467.406780	53381	0.06544318050146103
1467.956566	53401	0.06468795239925385
1468.506352	53421	0.0654328316450119
1469.056138	53441	0.06568962335586548
1469.605925	53461	0.06623652577400208
1470.155711	53481	0.06619824469089508
1470.705497	53501	0.06728052347898483
1471.255283	53521	0.06504686921834946
1471.805069	53541	0.06506287306547165
1472.354855	53561	0.06569793075323105
1472.904642	53581	0.06652907282114029
1473.454428	53601	0.06468555331230164
1474.004214	53621	0.06708750873804092
1474.554000	53641	0.0658644437789917
1475.103786	53661	0.06441143900156021
1475.653572	53681	0.06458024680614471
1476.203359	53701	0.06586943566799164
1476.753145	53721	0.0644107460975647
1477.302931	53741	0.06583274900913239
1477.852717	53761	0.06428176164627075
1478.402503	53781	0.06548554450273514
1478.952290	53801	0.06473390758037567
1479.502076	53821	0.06714233756065369
1480.051862	53841	0.0662078857421875
1480.601648	53861	0.06558768451213837
1481.151434	53881	0.0640927106142044
1481.701220	53901	0.06292062252759933
1482.251007	53921	0.06538108736276627
1482.800793	53941	0.06537052989006042
1483.350579	53961	0.06357426941394806
1483.900365	53981	0.06419207900762558
1484.450151	54001	0.06613154709339142
1484.999937	54021	0.0661073848605156
1485.549724	54041	0.06461922079324722
1486.099510	54061	0.06471995264291763
1486.649296	54081	0.06489297747612
1487.199082	54101	0.06533396989107132
1487.748868	54121	0.0651085376739502
1488.298654	54141	0.06542256474494934
1488.848441	54161	0.06394647806882858
1489.398227	54181	0.06556843966245651
1489.948013	54201	0.06578931957483292
1490.497799	54221	0.06451641768217087
1491.047585	54241	0.06749935448169708
1491.597371	54261	0.06499068439006805
1492.147158	54281	0.06499120593070984
1492.696944	54301	0.06714256852865219
1493.246730	54321	0.06554321944713593
1493.796516	54341	0.06378176063299179
1494.346302	54361	0.06522990763187408
1494.896088	54381	0.06580213457345963
1495.445875	54401	0.06420266628265381
1495.995661	54421	0.06667307764291763
1496.545447	54441	0.06379236280918121
1497.095233	54461	0.06402333080768585
1497.645019	54481	0.06378695368766785
1498.194806	54501	0.06493578851222992
1498.744592	54521	0.0649639368057251
1499.294378	54541	0.06534938514232635
1499.844164	54561	0.06562914699316025
1500.393950	54581	0.0640517920255661
1500.943736	54601	0.06420914083719254
1501.493523	54621	0.06388344615697861
1502.043309	54641	0.06593718379735947
1502.593095	54661	0.06397675722837448
1503.142881	54681	0.0645793229341507
1503.692667	54701	0.06750636547803879
1504.242453	54721	0.06607876718044281
1504.792240	54741	0.06694383919239044
1505.342026	54761	0.06482361257076263
1505.891812	54781	0.06448043137788773
1506.441598	54801	0.0665334165096283
1506.991384	54821	0.06634056568145752
1507.541170	54841	0.06673786044120789
1508.090957	54861	0.06639279425144196
1508.640743	54881	0.06533388048410416
1509.190529	54901	0.06490618735551834
1509.740315	54921	0.0662199854850769
1510.290101	54941	0.06510405987501144
1510.839887	54961	0.0650605708360672
1511.389674	54981	0.06512787193059921
1511.939460	55001	0.0631895512342453
1512.489246	55021	0.06350208818912506
1513.039032	55041	0.06567242741584778
1513.588818	55061	0.06635619699954987
1514.138604	55081	0.0668170303106308
1514.688391	55101	0.06404989957809448
1515.238177	55121	0.06552229076623917
1515.787963	55141	0.06528312712907791
1516.337749	55161	0.06551354378461838
1516.887535	55181	0.06500856578350067
1517.437321	55201	0.06494470685720444
1517.987108	55221	0.06550556421279907
1518.536894	55241	0.06567932665348053
1519.086680	55261	0.06439357250928879
1519.636466	55281	0.0641014352440834
1520.186252	55301	0.06617283821105957
1520.736039	55321	0.06466642022132874
1521.285825	55341	0.0666680783033371
1521.835611	55361	0.06539043039083481
1522.385397	55381	0.06404104083776474
1522.935183	55401	0.06360455602407455
1523.484969	55421	0.06399543583393097
1524.034756	55441	0.06550570577383041
1524.584542	55461	0.0660102367401123
1525.134328	55481	0.06487356126308441
1525.684114	55501	0.0664428174495697
1526.233900	55521	0.06310597062110901
1526.783686	55541	0.06382440030574799
1527.333473	55561	0.06375907361507416
1527.883259	55581	0.06405477970838547
1528.433045	55601	0.06558353453874588
1528.982831	55621	0.06555415689945221
1529.532617	55641	0.0643959641456604
1530.082403	55661	0.06719040125608444
1530.632190	55681	0.06277213990688324
1531.181976	55701	0.06292992830276489
1531.731762	55721	0.0634118989109993
1532.281548	55741	0.0647941306233406
1532.831334	55761	0.06833374500274658
1533.381120	55781	0.0655054971575737
1533.930907	55801	0.06335581839084625
1534.480693	55821	0.06448887288570404
1535.030479	55841	0.06433847546577454
1535.580265	55861	0.06468795984983444
1536.130051	55881	0.06578785181045532
1536.679837	55901	0.06721426546573639
1537.229624	55921	0.06448151171207428
1537.779410	55941	0.06489326059818268
1538.329196	55961	0.06576612591743469
1538.878982	55981	0.06482863426208496
1539.428768	56001	0.0646776482462883
1539.978555	56021	0.06717774271965027
1540.528341	56041	0.06500024348497391
1541.078127	56061	0.06577298790216446
1541.627913	56081	0.06325740367174149
1542.177699	56101	0.06450830399990082
1542.727485	56121	0.06612405925989151
1543.277272	56141	0.06664523482322693
1543.827058	56161	0.06661713123321533
1544.376844	56181	0.06617658585309982
1544.926630	56201	0.06510646641254425
1545.476416	56221	0.0656198263168335
1546.026202	56241	0.0634532943367958
1546.575989	56261	0.06669275462627411
1547.125775	56281	0.06575209647417068
1547.675561	56301	0.06554184854030609
1548.225347	56321	0.06370958685874939
1548.775133	56341	0.0646313726902008
1549.324919	56361	0.06307586282491684
1549.874706	56381	0.0651792511343956
1550.424492	56401	0.06481801718473434
1550.974278	56421	0.0651991218328476
1551.524064	56441	0.06475541740655899
1552.073850	56461	0.06434725224971771
1552.623636	56481	0.06326804310083389
1553.173423	56501	0.06394152343273163
1553.723209	56521	0.06458047777414322
1554.272995	56541	0.06555165350437164
1554.822781	56561	0.06405919790267944
1555.372567	56581	0.06491080671548843
1555.922353	56601	0.06603609025478363
1556.472140	56621	0.06520000845193863
1557.021926	56641	0.06419123709201813
1557.571712	56661	0.06345197558403015
1558.121498	56681	0.06417705118656158
1558.671284	56701	0.0652615949511528
1559.221071	56721	0.06712926924228668
1559.770857	56741	0.06500769406557083
1560.320643	56761	0.06469465792179108
1560.870429	56781	0.06487435102462769
1561.420215	56801	0.06526953727006912
1561.970001	56821	0.0662904679775238
1562.519788	56841	0.06212320551276207
1563.069574	56861	0.06520985066890717
1563.619360	56881	0.06510255485773087
1564.169146	56901	0.06507837772369385
1564.718932	56921	0.0642520859837532
1565.268718	56941	0.06277358531951904
1565.818505	56961	0.06640718877315521
1566.368291	56981	0.06516793370246887
1566.918077	57001	0.06417926400899887
1567.467863	57021	0.06686931848526001
1568.017649	57041	0.06551976501941681
1568.567435	57061	0.06579691916704178
1569.117222	57081	0.06349112093448639
1569.667008	57101	0.06647972017526627
1570.216794	57121	0.06477545201778412
1570.766580	57141	0.06432097405195236
1571.316366	57161	0.06510142236948013
1571.866152	57181	0.06333156675100327
1572.415939	57201	0.06324629485607147
1572.965725	57221	0.06440754979848862
1573.515511	57241	0.06696459650993347
1574.065297	57261	0.06484388560056686
1574.615083	57281	0.06490199267864227
1575.164869	57301	0.06520568579435349
1575.714656	57321	0.06402941793203354
1576.264442	57341	0.06386031955480576
1576.814228	57361	0.06645078957080841
1577.364014	57381	0.06362784653902054
1577.913800	57401	0.06551836431026459
1578.463586	57421	0.064303919672966
1579.013373	57441	0.06382203847169876
1579.563159	57461	0.06419220566749573
1580.112945	57481	0.06497472524642944
1580.662731	57501	0.06476352363824844
1581.212517	57521	0.06262390315532684
1581.762304	57541	0.06700227409601212
1582.312090	57561	0.06632015854120255
1582.861876	57581	0.06594973802566528
1583.411662	57601	0.06664134562015533
1583.961448	57621	0.06255976855754852
1584.511234	57641	0.06378816068172455
1585.061021	57661	0.0631682500243187
1585.610807	57681	0.06567143648862839
1586.160593	57701	0.06277132779359818
1586.710379	57721	0.06661134213209152
1587.260165	57741	0.06457231938838959
1587.809951	57761	0.06659936904907227
1588.359738	57781	0.06307223439216614
1588.909524	57801	0.06517737358808517
1589.459310	57821	0.06587282568216324
1590.009096	57841	0.06645184755325317
1590.558882	57861	0.06346744298934937
1591.108668	57881	0.0639980211853981
1591.658455	57901	0.06572320312261581
1592.208241	57921	0.06449399888515472
1592.758027	57941	0.06441710144281387
1593.307813	57961	0.06361383944749832
1593.857599	57981	0.06401398032903671
1594.407385	58001	0.06350667774677277
1594.957172	58021	0.0653655156493187
1595.506958	58041	0.06353877484798431
1596.056744	58061	0.06240201368927955
1596.606530	58081	0.06494399905204773
1597.156316	58101	0.06574955582618713
1597.706102	58121	0.06412738561630249
1598.255889	58141	0.06373334676027298
1598.805675	58161	0.06432443112134933
1599.355461	58181	0.06450747698545456
1599.905247	58201	0.06407452374696732
1600.455033	58221	0.06537973880767822
1601.004820	58241	0.06770581007003784
1601.554606	58261	0.06514263153076172
1602.104392	58281	0.06471864134073257
1602.654178	58301	0.06550458818674088
1603.203964	58321	0.0654836967587471
1603.753750	58341	0.06167254224419594
1604.303537	58361	0.0652540922164917
1604.853323	58381	0.06363178789615631
1605.403109	58401	0.06415247172117233
1605.952895	58421	0.06372848153114319
1606.502681	58441	0.06332049518823624
1607.052467	58461	0.06605648994445801
1607.602254	58481	0.06430511921644211
1608.152040	58501	0.06270069628953934
1608.701826	58521	0.0640827864408493
1609.251612	58541	0.06645692139863968
1609.801398	58561	0.06728280335664749
1610.351184	58581	0.06619071215391159
1610.900971	58601	0.06290309131145477
1611.450757	58621	0.06658537685871124
1612.000543	58641	0.06428881734609604
1612.550329	58661	0.06491533666849136
1613.100115	58681	0.06507223844528198
1613.649901	58701	0.06425507366657257
1614.199688	58721	0.0657392144203186
1614.749474	58741	0.06480304896831512
1615.299260	58761	0.06598702073097229
1615.849046	58781	0.0638957992196083
1616.398832	58801	0.06192857027053833
1616.948618	58821	0.06441208720207214
1617.498405	58841	0.06354297697544098
1618.048191	58861	0.0673127993941307
1618.597977	58881	0.06519909203052521
1619.147763	58901	0.06517557799816132
1619.697549	58921	0.06430741399526596
1620.247335	58941	0.06619527190923691
1620.797122	58961	0.06549776345491409
1621.346908	58981	0.06374192237854004
1621.896694	59001	0.06525076925754547
1622.446480	59021	0.0652957335114479
1622.996266	59041	0.0640750601887703
1623.546053	59061	0.06624698638916016
1624.095839	59081	0.06543545424938202
1624.645625	59101	0.06356268376111984
1625.195411	59121	0.0628240779042244
1625.745197	59141	0.06580980867147446
1626.294983	59161	0.06507984548807144
1626.844770	59181	0.06351888179779053
1627.394556	59201	0.06424447149038315
1627.944342	59221	0.06710689514875412
1628.494128	59241	0.06642906367778778
1629.043914	59261	0.064460888504982
1629.593700	59281	0.06490103900432587
1630.143487	59301	0.0656212717294693
1630.693273	59321	0.06537637859582901
1631.243059	59341	0.06741619855165482
1631.792845	59361	0.06262321025133133
1632.342631	59381	0.06557266414165497
1632.892417	59401	0.06397858262062073
1633.442204	59421	0.06421239674091339
1633.991990	59441	0.06472192704677582
1634.541776	59461	0.06515423953533173
1635.091562	59481	0.06610538810491562
1635.641348	59501	0.06355204433202744
1636.191134	59521	0.06493119895458221
1636.740921	59541	0.06404881179332733
1637.290707	59561	0.06384894251823425
1637.840493	59581	0.06667639315128326
1638.390279	59601	0.06327417492866516
1638.940065	59621	0.06498951464891434
1639.489851	59641	0.063795305788517
1640.039638	59661	0.06494709104299545
1640.589424	59681	0.06714869290590286
1641.139210	59701	0.06431862711906433
1641.688996	59721	0.0638357475399971
1642.238782	59741	0.0655636265873909
1642.788569	59761	0.06439591944217682
1643.338355	59781	0.0640987679362297
1643.888141	59801	0.06666992604732513
1644.437927	59821	0.06493006646633148
1644.987713	59841	0.06396587938070297
1645.537499	59861	0.0640387311577797
1646.087286	59881	0.06258630007505417
1646.637072	59901	0.0638185665011406
1647.186858	59921	0.06394779682159424
1647.736644	59941	0.0669798031449318
1648.286430	59961	0.06483428180217743
1648.836216	59981	0.06675557792186737
1649.386003	60001	0.06440170854330063
1649.935789	60021	0.06489197164773941
1650.485575	60041	0.06520546227693558
1651.035361	60061	0.06531968712806702
1651.585147	60081	0.062446799129247665
1652.134933	60101	0.06507275998592377
1652.684720	60121	0.06434198468923569
1653.234506	60141	0.06593058258295059
1653.784292	60161	0.06433809548616409
1654.334078	60181	0.06619321554899216
1654.883864	60201	0.06517113000154495
1655.433650	60221	0.0652620792388916
1655.983437	60241	0.06472288817167282
1656.533223	60261	0.06492691487073898
1657.083009	60281	0.062143802642822266
1657.632795	60301	0.06439956277608871
1658.182581	60321	0.06415785104036331
1658.732367	60341	0.06313898414373398
1659.282154	60361	0.0655822828412056
1659.831940	60381	0.06527119129896164
1660.381726	60401	0.0649992898106575
1660.931512	60421	0.06466850638389587
1661.481298	60441	0.06495219469070435
1662.031084	60461	0.06341002136468887
1662.580871	60481	0.0652901828289032
1663.130657	60501	0.06434711813926697
1663.680443	60521	0.06482230126857758
1664.230229	60541	0.0626339539885521
1664.780015	60561	0.0634528324007988
1665.329802	60581	0.06376279145479202
1665.879588	60601	0.06391678750514984
1666.429374	60621	0.06487400829792023
1666.979160	60641	0.0651378482580185
1667.528946	60661	0.06533059477806091
1668.078732	60681	0.06354819238185883
1668.628519	60701	0.06385611742734909
1669.178305	60721	0.06454493850469589
1669.728091	60741	0.06592437624931335
1670.277877	60761	0.06477782130241394
1670.827663	60781	0.06522049754858017
1671.377449	60801	0.06491921842098236
1671.927236	60821	0.06355439126491547
1672.477022	60841	0.06398781388998032
1673.026808	60861	0.06623435020446777
1673.576594	60881	0.06498061865568161
1674.126380	60901	0.06548692286014557
1674.676166	60921	0.06414037197828293
1675.225953	60941	0.06453739106655121
1675.775739	60961	0.06424923986196518
1676.325525	60981	0.06383588910102844
1676.875311	61001	0.0656898096203804
1677.425097	61021	0.06330547481775284
1677.974883	61041	0.06447567790746689
1678.524670	61061	0.06476353108882904
1679.074456	61081	0.06337441504001617
1679.624242	61101	0.0653892308473587
1680.174028	61121	0.06373625248670578
1680.723814	61141	0.06559772044420242
1681.273600	61161	0.06271938979625702
1681.823387	61181	0.06405487656593323
1682.373173	61201	0.06475767493247986
1682.922959	61221	0.06412409991025925
1683.472745	61241	0.06711554527282715
1684.022531	61261	0.06349922716617584
1684.572318	61281	0.06661178171634674
1685.122104	61301	0.0654243752360344
1685.671890	61321	0.06442948430776596
1686.221676	61341	0.06371870636940002
1686.771462	61361	0.06458885222673416
1687.321248	61381	0.06495855748653412
1687.871035	61401	0.06328700482845306
1688.420821	61421	0.06464389711618423
1688.970607	61441	0.06466183066368103
1689.520393	61461	0.06401857733726501
1690.070179	61481	0.0644368976354599
1690.619965	61501	0.06372363865375519
1691.169752	61521	0.06523813307285309
1691.719538	61541	0.06185918301343918
1692.269324	61561	0.06560299545526505
1692.819110	61581	0.06472169607877731
1693.368896	61601	0.06432493031024933
1693.918682	61621	0.06458811461925507
1694.468469	61641	0.06500326097011566
1695.018255	61661	0.0637211725115776
1695.568041	61681	0.06664654612541199
1696.117827	61701	0.06264907121658325
1696.667613	61721	0.06648767739534378
1697.217399	61741	0.06215629354119301
1697.767186	61761	0.06251612305641174
1698.316972	61781	0.06414758414030075
1698.866758	61801	0.06572137773036957
1699.416544	61821	0.06343472003936768
1699.966330	61841	0.06282747536897659
1700.516116	61861	0.06344015151262283
1701.065903	61881	0.06589021533727646
1701.615689	61901	0.06418261677026749
1702.165475	61921	0.06490616500377655
1702.715261	61941	0.06456639617681503
1703.265047	61961	0.06392983347177505
1703.814833	61981	0.0622546561062336
1704.364620	62001	0.06437064707279205
1704.914406	62021	0.06394388526678085
1705.464192	62041	0.06339751929044724
1706.013978	62061	0.06362010538578033
1706.563764	62081	0.06314686685800552
1707.113551	62101	0.06362881511449814
1707.663337	62121	0.06402587890625
1708.213123	62141	0.06379878520965576
1708.762909	62161	0.06435871124267578
1709.312695	62181	0.06448953598737717
1709.862481	62201	0.06566764414310455
1710.412268	62221	0.0637519434094429
1710.962054	62241	0.06325367093086243
1711.511840	62261	0.06376644968986511
1712.061626	62281	0.06564457714557648
1712.611412	62301	0.06627023220062256
1713.161198	62321	0.06621229648590088
1713.710985	62341	0.06460709869861603
1714.260771	62361	0.06312087178230286
1714.810557	62381	0.06416982412338257
1715.360343	62401	0.06311723589897156
1715.910129	62421	0.06579887866973877
1716.459915	62441	0.06548706442117691
1717.009702	62461	0.06590978056192398
1717.559488	62481	0.06446372717618942
1718.109274	62501	0.06313563883304596
1718.659060	62521	0.06468456983566284
1719.208846	62541	0.06369604915380478
1719.758632	62561	0.06391555815935135
1720.308419	62581	0.06506115198135376
1720.858205	62601	0.06533082574605942
1721.407991	62621	0.06332214176654816
1721.957777	62641	0.06410757452249527
1722.507563	62661	0.06365660578012466
1723.057349	62681	0.06625671684741974
1723.607136	62701	0.06538406759500504
1724.156922	62721	0.06381399184465408
1724.706708	62741	0.0656835287809372
1725.256494	62761	0.063221275806427
1725.806280	62781	0.06375239789485931
1726.356067	62801	0.06486453860998154
1726.905853	62821	0.06355029344558716
1727.455639	62841	0.06386560946702957
1728.005425	62861	0.06596845388412476
1728.555211	62881	0.0648261308670044
1729.104997	62901	0.06429287046194077
1729.654784	62921	0.06400278210639954
1730.204570	62941	0.06359662860631943
1730.754356	62961	0.06571631133556366
1731.304142	62981	0.06425248086452484
1731.853928	63001	0.06456167250871658
1732.403714	63021	0.06412811577320099
1732.953501	63041	0.06716074794530869
1733.503287	63061	0.06414351612329483
1734.053073	63081	0.0656958743929863
1734.602859	63101	0.06452753394842148
1735.152645	63121	0.06535406410694122
1735.702431	63141	0.06610303372144699
1736.252218	63161	0.06482191383838654
1736.802004	63181	0.06453879177570343
1737.351790	63201	0.06413508951663971
1737.901576	63221	0.06735005229711533
1738.451362	63241	0.06433292478322983
1739.001148	63261	0.06440252810716629
1739.550935	63281	0.06412613391876221
1740.100721	63301	0.06407903134822845
1740.650507	63321	0.063298799097538
1741.200293	63341	0.06489984691143036
1741.750079	63361	0.06339701265096664
1742.299865	63381	0.06502460688352585
1742.849652	63401	0.06283792108297348
1743.399438	63421	0.06557843089103699
1743.949224	63441	0.06389923393726349
1744.499010	63461	0.06366053223609924
1745.048796	63481	0.06490015238523483
1745.598582	63501	0.06383781135082245
1746.148369	63521	0.06494811922311783
1746.698155	63541	0.06356672197580338
1747.247941	63561	0.06279853731393814
1747.797727	63581	0.06386777013540268
1748.347513	63601	0.06493760645389557
1748.897300	63621	0.06474621593952179
1749.447086	63641	0.06466797739267349
1749.996872	63661	0.06257811933755875
1750.546658	63681	0.0640377625823021
1751.096444	63701	0.06423772871494293
1751.646230	63721	0.06506931036710739
1752.196017	63741	0.06297946721315384
1752.745803	63761	0.06418510526418686
1753.295589	63781	0.06453680992126465
1753.845375	63801	0.0640091598033905
1754.395161	63821	0.06330879032611847
1754.944947	63841	0.0657331645488739
1755.494734	63861	0.06448089331388474
1756.044520	63881	0.06450788676738739
1756.594306	63901	0.06389468908309937
1757.144092	63921	0.06472300738096237
1757.693878	63941	0.06329226493835449
1758.243664	63961	0.061655595898628235
1758.793451	63981	0.0652574971318245
1759.343237	64001	0.06473571062088013
1759.893023	64021	0.0633634403347969
1760.442809	64041	0.0645606592297554
1760.992595	64061	0.06470249593257904
1761.542381	64081	0.0648842602968216
1762.092168	64101	0.06289485096931458
1762.641954	64121	0.06503520905971527
1763.191740	64141	0.06275550276041031
1763.741526	64161	0.06278768181800842
1764.291312	64181	0.06292596459388733
1764.841098	64201	0.0650477483868599
1765.390885	64221	0.06384418159723282
1765.940671	64241	0.06505980342626572
1766.490457	64261	0.06349831074476242
1767.040243	64281	0.06488292664289474
1767.590029	64301	0.06629756093025208
1768.139816	64321	0.06475705653429031
1768.689602	64341	0.06544357538223267
1769.239388	64361	0.06346949189901352
1769.789174	64381	0.0641384869813919
1770.338960	64401	0.061572544276714325
1770.888746	64421	0.06359989196062088
1771.438533	64441	0.06349596381187439
1771.988319	64461	0.0646662712097168
1772.538105	64481	0.06505881994962692
1773.087891	64501	0.06317365169525146
1773.637677	64521	0.06329582631587982
1774.187463	64541	0.061584655195474625
1774.737250	64561	0.0629873126745224
1775.287036	64581	0.06371884047985077
1775.836822	64601	0.06676483899354935
1776.386608	64621	0.06576292961835861
1776.936394	64641	0.0636967271566391
1777.486180	64661	0.0636059045791626
1778.035967	64681	0.0640629231929779
1778.585753	64701	0.06423094868659973
1779.135539	64721	0.06636213511228561
1779.685325	64741	0.06320416182279587
1780.235111	64761	0.06508798152208328
1780.784897	64781	0.0647854208946228
1781.334684	64801	0.06270218640565872
1781.884470	64821	0.06394734978675842
1782.434256	64841	0.06449012458324432
1782.984042	64861	0.06597170233726501
1783.533828	64881	0.06272254139184952
1784.083614	64901	0.06506267935037613
1784.633401	64921	0.0649360939860344
1785.183187	64941	0.06315408647060394
1785.732973	64961	0.06260744482278824
1786.282759	64981	0.06438462436199188
1786.832545	65001	0.06600435823202133
1787.382332	65021	0.06410596519708633
1787.932118	65041	0.06488349288702011
1788.481904	65061	0.06352267414331436
1789.031690	65081	0.0635434240102768
1789.581476	65101	0.06457201391458511
1790.131262	65121	0.06532980501651764
1790.681049	65141	0.06547430157661438
1791.230835	65161	0.06461683660745621
1791.780621	65181	0.06197107583284378
1792.330407	65201	0.06371813267469406
1792.880193	65221	0.06414875388145447
1793.429979	65241	0.06276340782642365
1793.979766	65261	0.06517089903354645
1794.529552	65281	0.06496299803256989
1795.079338	65301	0.06492551416158676
1795.629124	65321	0.06421523541212082
1796.178910	65341	0.06531667709350586
1796.728696	65361	0.06340547651052475
1797.278483	65381	0.06526058167219162
1797.828269	65401	0.06473840773105621
1798.378055	65421	0.06408849358558655
1798.927841	65441	0.06390738487243652
1799.477627	65461	0.06357984244823456
1800.027413	65481	0.06299188733100891
1800.577200	65501	0.06574313342571259
1801.126986	65521	0.06361973285675049
1801.676772	65541	0.06432972103357315
1802.226558	65561	0.06467480957508087
1802.776344	65581	0.06515645235776901
1803.326130	65601	0.06314703077077866
1803.875917	65621	0.0630769431591034
1804.425703	65641	0.06215709820389747
1804.975489	65661	0.06384173780679703
1805.525275	65681	0.06364727020263672
1806.075061	65701	0.0636402815580368
1806.624847	65721	0.06455530226230621
1807.174634	65741	0.06440887600183487
1807.724420	65761	0.06438714265823364
1808.274206	65781	0.0648578405380249
1808.823992	65801	0.06363396346569061
1809.373778	65821	0.06462492048740387
1809.923565	65841	0.06429866701364517
1810.473351	65861	0.06534124165773392
1811.023137	65881	0.06456121057271957
1811.572923	65901	0.06545700132846832
1812.122709	65921	0.06361479312181473
1812.672495	65941	0.06365685164928436
1813.222282	65961	0.06581263244152069
1813.772068	65981	0.06308278441429138
1814.321854	66001	0.06577794253826141
1814.871640	66021	0.06481760740280151
1815.421426	66041	0.06340132653713226
1815.971212	66061	0.0654940977692604
1816.520999	66081	0.06433125585317612
1817.070785	66101	0.06404078006744385
1817.620571	66121	0.06439664214849472
1818.170357	66141	0.06345265358686447
1818.720143	66161	0.06230499967932701
1819.269929	66181	0.06260773539543152
1819.819716	66201	0.06534704566001892
1820.369502	66221	0.06311662495136261
1820.919288	66241	0.06407373398542404
1821.469074	66261	0.06571515649557114
1822.018860	66281	0.06380698829889297
1822.568646	66301	0.06349647045135498
1823.118433	66321	0.06533238291740417
1823.668219	66341	0.06709402799606323
1824.218005	66361	0.06578010320663452
1824.767791	66381	0.06301923841238022
1825.317577	66401	0.06452789902687073
1825.867363	66421	0.0639076754450798
1826.417150	66441	0.06470579653978348
1826.966936	66461	0.06512817740440369
1827.516722	66481	0.06533575057983398
1828.066508	66501	0.06500892341136932
1828.616294	66521	0.06574903428554535
1829.166081	66541	0.06418993324041367
1829.715867	66561	0.06353585422039032
1830.265653	66581	0.0639670193195343
1830.815439	66601	0.06237975135445595
1831.365225	66621	0.06364995241165161
1831.915011	66641	0.06310534477233887
1832.464798	66661	0.06481005996465683
1833.014584	66681	0.06559283286333084
1833.564370	66701	0.06409645825624466
1834.114156	66721	0.06549312174320221
1834.663942	66741	0.06372031569480896
1835.213728	66761	0.06525978446006775
1835.763515	66781	0.06386289745569229
1836.313301	66801	0.06339697539806366
1836.863087	66821	0.06427081674337387
1837.412873	66841	0.06436493992805481
1837.962659	66861	0.06258377432823181
1838.512445	66881	0.06500738859176636
1839.062232	66901	0.06420785188674927
1839.612018	66921	0.06393180042505264
1840.161804	66941	0.0635794922709465
1840.711590	66961	0.06381437927484512
1841.261376	66981	0.06513593345880508
1841.811162	67001	0.06213206797838211
1842.360949	67021	0.06440839916467667
1842.910735	67041	0.06427745521068573
1843.460521	67061	0.06531021744012833
1844.010307	67081	0.06627156585454941
1844.560093	67101	0.0637831836938858
1845.109879	67121	0.06422076374292374
1845.659666	67141	0.06458739936351776
1846.209452	67161	0.062478382140398026
1846.759238	67181	0.06189679354429245
1847.309024	67201	0.06342527270317078
1847.858810	67221	0.06263495981693268
1848.408596	67241	0.06319046020507812
1848.958383	67261	0.06374607980251312
1849.508169	67281	0.06419672071933746
1850.057955	67301	0.0627412348985672
1850.607741	67321	0.06387142837047577
1851.157527	67341	0.06209401413798332
1851.707314	67361	0.06330554187297821
1852.257100	67381	0.06411021202802658
1852.806886	67401	0.06278785318136215
1853.356672	67421	0.0641430988907814
1853.906458	67441	0.06361205130815506
1854.456244	67461	0.06473276019096375
1855.006031	67481	0.06691650301218033
1855.555817	67501	0.0651523768901825
1856.105603	67521	0.06404374539852142
1856.655389	67541	0.06518540531396866
1857.205175	67561	0.06443066149950027
1857.754961	67581	0.06450402736663818
1858.304748	67601	0.06142193078994751
1858.854534	67621	0.06447360664606094
1859.404320	67641	0.06495453417301178
1859.954106	67661	0.06145911291241646
1860.503892	67681	0.06492143869400024
1861.053678	67701	0.06407222151756287
1861.603465	67721	0.06396745890378952
1862.153251	67741	0.06316278874874115
1862.703037	67761	0.062011633068323135
1863.252823	67781	0.06285291910171509
1863.802609	67801	0.06327654421329498
1864.352395	67821	0.06281100958585739
1864.902182	67841	0.06450876593589783
1865.451968	67861	0.06422658264636993
1866.001754	67881	0.06349241733551025
1866.551540	67901	0.06394120305776596
1867.101326	67921	0.06408965587615967
1867.651112	67941	0.0634109303355217
1868.200899	67961	0.0628313347697258
1868.750685	67981	0.06315717101097107
1869.300471	68001	0.06260048598051071
1869.850257	68021	0.06381038576364517
1870.400043	68041	0.06183186173439026
1870.949830	68061	0.06407216191291809
1871.499616	68081	0.0648791640996933
1872.049402	68101	0.06365660578012466
1872.599188	68121	0.06493526697158813
1873.148974	68141	0.06250292807817459
1873.698760	68161	0.06414712965488434
1874.248547	68181	0.06473252177238464
1874.798333	68201	0.06350687146186829
1875.348119	68221	0.06565631181001663
1875.897905	68241	0.06534260511398315
1876.447691	68261	0.06332126259803772
1876.997477	68281	0.06263324618339539
1877.547264	68301	0.06290481984615326
1878.097050	68321	0.0657607689499855
1878.646836	68341	0.06361263990402222
1879.196622	68361	0.06403063237667084
1879.746408	68381	0.06305614113807678
1880.296194	68401	0.06209830939769745
1880.845981	68421	0.06435989588499069
1881.395767	68441	0.06420738995075226
1881.945553	68461	0.06463193893432617
1882.495339	68481	0.06370857357978821
1883.045125	68501	0.06494483351707458
1883.594911	68521	0.06308148056268692
1884.144698	68541	0.06339172273874283
1884.694484	68561	0.06471297889947891
1885.244270	68581	0.06467598676681519
1885.794056	68601	0.062458328902721405
1886.343842	68621	0.06394857913255692
1886.893628	68641	0.06273587793111801
1887.443415	68661	0.06513936817646027
1887.993201	68681	0.06375515460968018
1888.542987	68701	0.06404726207256317
1889.092773	68721	0.06414177268743515
1889.642559	68741	0.06195832043886185
1890.192345	68761	0.06479531526565552
1890.742132	68781	0.06321624666452408
1891.291918	68801	0.06442689150571823
1891.841704	68821	0.06393113732337952
1892.391490	68841	0.06536107510328293
1892.941276	68861	0.06298431754112244
1893.491063	68881	0.06347837299108505
1894.040849	68901	0.06282712519168854
1894.590635	68921	0.06501346081495285
1895.140421	68941	0.06335143744945526
1895.690207	68961	0.06433326750993729
1896.239993	68981	0.06454901397228241
1896.789780	69001	0.06445321440696716
1897.339566	69021	0.06450605392456055
1897.889352	69041	0.06402573734521866
1898.439138	69061	0.06385985761880875
1898.988924	69081	0.06376473605632782
1899.538710	69101	0.06384008377790451
1900.088497	69121	0.06356014311313629
1900.638283	69141	0.06377945095300674
1901.188069	69161	0.06581389158964157
1901.737855	69181	0.06482519954442978
1902.287641	69201	0.06334853172302246
1902.837427	69221	0.06403694301843643
1903.387214	69241	0.06315917521715164
1903.937000	69261	0.06384041160345078
1904.486786	69281	0.06549502164125443
1905.036572	69301	0.061759792268276215
1905.586358	69321	0.0667094886302948
1906.136144	69341	0.06334028393030167
1906.685931	69361	0.06313688308000565
1907.235717	69381	0.06324855983257294
1907.785503	69401	0.06356261670589447
1908.335289	69421	0.06281932443380356
1908.885075	69441	0.06607060134410858
1909.434861	69461	0.06287270784378052
1909.984648	69481	0.06435239315032959
1910.534434	69501	0.06270236521959305
1911.084220	69521	0.0659850612282753
1911.634006	69541	0.06259362399578094
1912.183792	69561	0.06394156068563461
1912.733579	69581	0.06232134625315666
1913.283365	69601	0.06263687461614609
1913.833151	69621	0.06415563821792603
1914.382937	69641	0.06509844213724136
1914.932723	69661	0.06517872214317322
1915.482509	69681	0.06448774039745331
1916.032296	69701	0.0634831115603447
1916.582082	69721	0.06458590924739838
1917.131868	69741	0.0624270886182785
1917.681654	69761	0.06340954452753067
1918.231440	69781	0.0639876276254654
1918.781226	69801	0.06475116312503815
1919.331013	69821	0.0645599216222763
1919.880799	69841	0.0640116035938263
1920.430585	69861	0.064063161611557
1920.980371	69881	0.062198031693696976
1921.530157	69901	0.06406276673078537
1922.079943	69921	0.06360970437526703
1922.629730	69941	0.06258808821439743
1923.179516	69961	0.06356639415025711
1923.729302	69981	0.06559763103723526
1924.279088	70001	0.06362145394086838
1924.828874	70021	0.06350679695606232
1925.378660	70041	0.06429682672023773
1925.928447	70061	0.06509750336408615
1926.478233	70081	0.06315817683935165
1927.028019	70101	0.06312596797943115
1927.577805	70121	0.06403058767318726
1928.127591	70141	0.06472494453191757
1928.677377	70161	0.06450516730546951
1929.227164	70181	0.06484796851873398
1929.776950	70201	0.06384038180112839
1930.326736	70221	0.06264036893844604
1930.876522	70241	0.06469307094812393
1931.426308	70261	0.06294966489076614
1931.976094	70281	0.06376666575670242
1932.525881	70301	0.06307484209537506
1933.075667	70321	0.06267000734806061
1933.625453	70341	0.06509337574243546
1934.175239	70361	0.06431508809328079
1934.725025	70381	0.06390921771526337
1935.274812	70401	0.06301998347043991
1935.824598	70421	0.06268719583749771
1936.374384	70441	0.06144940108060837
1936.924170	70461	0.06340616941452026
1937.473956	70481	0.06269952654838562
1938.023742	70501	0.06558571755886078
1938.573529	70521	0.06367117166519165
1939.123315	70541	0.06461217999458313
1939.673101	70561	0.06410309672355652
1940.222887	70581	0.06387639045715332
1940.772673	70601	0.0636802613735199
1941.322459	70621	0.06482246518135071
1941.872246	70641	0.06354273855686188
1942.422032	70661	0.06435200572013855
1942.971818	70681	0.06505192071199417
1943.521604	70701	0.0647900253534317
1944.071390	70721	0.06366748362779617
1944.621176	70741	0.0642736628651619
1945.170963	70761	0.06209877133369446
1945.720749	70781	0.06291449069976807
1946.270535	70801	0.06529044359922409
1946.820321	70821	0.06576438248157501
1947.370107	70841	0.06489521265029907
1947.919893	70861	0.0642750933766365
1948.469680	70881	0.06232614815235138
1949.019466	70901	0.0644269809126854
1949.569252	70921	0.062386371195316315
1950.119038	70941	0.06327462941408157
1950.668824	70961	0.06300930678844452
1951.218610	70981	0.06511994451284409
1951.768397	71001	0.06471458822488785
1952.318183	71021	0.06370408087968826
1952.867969	71041	0.06229453533887863
1953.417755	71061	0.062115706503391266
1953.967541	71081	0.06468610465526581
1954.517328	71101	0.06354030966758728
1955.067114	71121	0.0627245381474495
1955.616900	71141	0.065855972468853
1956.166686	71161	0.06455729156732559
1956.716472	71181	0.06287717819213867
1957.266258	71201	0.0639718621969223
1957.816045	71221	0.06271789222955704
1958.365831	71241	0.06178073212504387
1958.915617	71261	0.06252893060445786
1959.465403	71281	0.06281350553035736
1960.015189	71301	0.06373736262321472
1960.564975	71321	0.0640566498041153
1961.114762	71341	0.06408032029867172
1961.664548	71361	0.06349608302116394
1962.214334	71381	0.06220328435301781
1962.764120	71401	0.06407558172941208
1963.313906	71421	0.06427532434463501
1963.863692	71441	0.0638296827673912
1964.413479	71461	0.06422341614961624
1964.963265	71481	0.0622372031211853
1965.513051	71501	0.06344837695360184
1966.062837	71521	0.0630517303943634
1966.612623	71541	0.06199256703257561
1967.162409	71561	0.06261468678712845
1967.712196	71581	0.06305638700723648
1968.261982	71601	0.06499483436346054
1968.811768	71621	0.06290890276432037
1969.361554	71641	0.06289398670196533
1969.911340	71661	0.06322907656431198
1970.461126	71681	0.06548859924077988
1971.010913	71701	0.06164835765957832
1971.560699	71721	0.06431817263364792
1972.110485	71741	0.0627865344285965
1972.660271	71761	0.06290149688720703
1973.210057	71781	0.0626523494720459
1973.759843	71801	0.06294199824333191
1974.309630	71821	0.06428273022174835
1974.859416	71841	0.06310270726680756
1975.409202	71861	0.06460952013731003
1975.958988	71881	0.06616979837417603
1976.508774	71901	0.06427338719367981
1977.058561	71921	0.06201121583580971
1977.608347	71941	0.06454090029001236
1978.158133	71961	0.0651245042681694
1978.707919	71981	0.0621265172958374
1979.257705	72001	0.06455839425325394
1979.807491	72021	0.06229949370026589
1980.357278	72041	0.06167558580636978
1980.907064	72061	0.06418856978416443
1981.456850	72081	0.06380897015333176
1982.006636	72101	0.06254997849464417
1982.556422	72121	0.0647045373916626
1983.106208	72141	0.06549220532178879
1983.655995	72161	0.06326174736022949
1984.205781	72181	0.0639113187789917
1984.755567	72201	0.06485615670681
1985.305353	72221	0.06270933151245117
1985.855139	72241	0.06447771936655045
1986.404925	72261	0.06601207703351974
1986.954712	72281	0.06288011372089386
1987.504498	72301	0.062185682356357574
1988.054284	72321	0.06309287250041962
1988.604070	72341	0.06519909203052521
1989.153856	72361	0.06398450583219528
1989.703642	72381	0.06288352608680725
1990.253429	72401	0.06150022894144058
1990.803215	72421	0.06458207964897156
1991.353001	72441	0.06286652386188507
1991.902787	72461	0.06390799582004547
1992.452573	72481	0.06281524896621704
1993.002359	72501	0.06224486231803894
1993.552146	72521	0.06379187107086182
1994.101932	72541	0.06263043731451035
1994.651718	72561	0.06304110586643219
1995.201504	72581	0.06422033905982971
1995.751290	72601	0.06369245052337646
1996.301077	72621	0.06366989016532898
1996.850863	72641	0.0635589212179184
1997.400649	72661	0.06255294382572174
1997.950435	72681	0.0642540380358696
1998.500221	72701	0.0641070306301117
1999.050007	72721	0.06357268244028091
1999.599794	72741	0.06576506793498993
2000.149580	72761	0.0637674629688263
2000.699366	72781	0.06610206514596939
2001.249152	72801	0.06185268983244896
2001.798938	72821	0.0627279058098793
2002.348724	72841	0.06204306706786156
2002.898511	72861	0.06365399807691574
2003.448297	72881	0.06305058300495148
2003.998083	72901	0.0643453374505043
2004.547869	72921	0.06287839263677597
2005.097655	72941	0.06546525657176971
2005.647441	72961	0.06411650031805038
2006.197228	72981	0.061792999505996704
2006.747014	73001	0.0635385662317276
2007.296800	73021	0.06379561126232147
2007.846586	73041	0.06408821046352386
2008.396372	73061	0.06348326057195663
2008.946158	73081	0.06158192455768585
2009.495945	73101	0.06362144649028778
2010.045731	73121	0.06358662247657776
2010.595517	73141	0.06439459323883057
2011.145303	73161	0.06536270678043365
2011.695089	73181	0.06338894367218018
2012.244875	73201	0.06382033228874207
2012.794662	73221	0.06407880783081055
2013.344448	73241	0.06208660826086998
2013.894234	73261	0.06427472084760666
2014.444020	73281	0.0632476657629013
2014.993806	73301	0.06162818521261215
2015.543593	73321	0.06355605274438858
2016.093379	73341	0.06403711438179016
2016.643165	73361	0.06308687478303909
2017.192951	73381	0.0662362352013588
2017.742737	73401	0.06241382285952568
2018.292523	73421	0.06330796331167221
2018.842310	73441	0.06189436838030815
2019.392096	73461	0.06368087977170944
2019.941882	73481	0.0632362812757492
2020.491668	73501	0.06485550105571747
2021.041454	73521	0.06463021039962769
2021.591240	73541	0.06338410079479218
2022.141027	73561	0.06478094309568405
2022.690813	73581	0.06226592510938645
2023.240599	73601	0.0644291564822197
2023.790385	73621	0.06195483356714249
2024.340171	73641	0.0627569779753685
2024.889957	73661	0.06280528753995895
2025.439744	73681	0.06301987916231155
2025.989530	73701	0.06332729011774063
2026.539316	73721	0.06558632850646973
2027.089102	73741	0.06434265524148941
2027.638888	73761	0.06252541393041611
2028.188674	73781	0.06218365952372551
2028.738461	73801	0.06570106744766235
2029.288247	73821	0.06397519260644913
2029.838033	73841	0.06336583197116852
2030.387819	73861	0.06306102871894836
2030.937605	73881	0.06269010156393051
2031.487391	73901	0.06351688504219055
2032.037178	73921	0.06422814726829529
2032.586964	73941	0.06420338898897171
2033.136750	73961	0.06154887750744819
2033.686536	73981	0.06503252685070038
2034.236322	74001	0.06387759745121002
2034.786108	74021	0.06462463736534119
2035.335895	74041	0.06299716979265213
2035.885681	74061	0.06306242197751999
2036.435467	74081	0.062619648873806
2036.985253	74101	0.06311652809381485
2037.535039	74121	0.06368362903594971
2038.084826	74141	0.0652366429567337
2038.634612	74161	0.0626780167222023
2039.184398	74181	0.06170927733182907
2039.734184	74201	0.06372055411338806
2040.283970	74221	0.06230336055159569
2040.833756	74241	0.06393630057573318
2041.383543	74261	0.06360840797424316
2041.933329	74281	0.06317128986120224
2042.483115	74301	0.06328468769788742
2043.032901	74321	0.06369621306657791
2043.582687	74341	0.06112486496567726
2044.132473	74361	0.0628044605255127
2044.682260	74381	0.0635177344083786
2045.232046	74401	0.06707532703876495
2045.781832	74421	0.06290546804666519
2046.331618	74441	0.06333976238965988
2046.881404	74461	0.06193824112415314
2047.431190	74481	0.06384043395519257
2047.980977	74501	0.06233368441462517
2048.530763	74521	0.06356048583984375
2049.080549	74541	0.06349757313728333
2049.630335	74561	0.06270120292901993
2050.180121	74581	0.06338284909725189
2050.729907	74601	0.0642479732632637
2051.279694	74621	0.0621909499168396
2051.829480	74641	0.06309699267148972
2052.379266	74661	0.06183959171175957
2052.929052	74681	0.06293865293264389
2053.478838	74701	0.061688970774412155
2054.028624	74721	0.06253659725189209
2054.578411	74741	0.06213920563459397
2055.128197	74761	0.06210598722100258
2055.677983	74781	0.06254091113805771
2056.227769	74801	0.06590325385332108
2056.777555	74821	0.06339272111654282
2057.327342	74841	0.0636729896068573
2057.877128	74861	0.06232895702123642
2058.426914	74881	0.06520034372806549
2058.976700	74901	0.06261477619409561
2059.526486	74921	0.062165118753910065
2060.076272	74941	0.061654649674892426
2060.626059	74961	0.06094055250287056
2061.175845	74981	0.06157701089978218
2061.725631	75001	0.06288937479257584
2062.275417	75021	0.06538292020559311
2062.825203	75041	0.06408867239952087
2063.374989	75061	0.062470704317092896
2063.924776	75081	0.06294164061546326
2064.474562	75101	0.06226117908954621
2065.024348	75121	0.06326752156019211
2065.574134	75141	0.06340980529785156
2066.123920	75161	0.05988403782248497
2066.673706	75181	0.06410607695579529
2067.223493	75201	0.06341275572776794
2067.773279	75221	0.0625474750995636
2068.323065	75241	0.0636582300066948
2068.872851	75261	0.06196524202823639
2069.422637	75281	0.06098364293575287
2069.972423	75301	0.06079505383968353
2070.522210	75321	0.06265546381473541
2071.071996	75341	0.06226763129234314
2071.621782	75361	0.06252429634332657
2072.171568	75381	0.06238869950175285
2072.721354	75401	0.06383270025253296
2073.271140	75421	0.06092557311058045
2073.820927	75441	0.06299345195293427
2074.370713	75461	0.06234945356845856
2074.920499	75481	0.06218565255403519
2075.470285	75501	0.06430019438266754
2076.020071	75521	0.06331559270620346
2076.569857	75541	0.06319379806518555
2077.119644	75561	0.06261453032493591
2077.669430	75581	0.06422361731529236
2078.219216	75601	0.060375262051820755
2078.769002	75621	0.06270793080329895
2079.318788	75641	0.06333291530609131
2079.868575	75661	0.06301657855510712
2080.418361	75681	0.0642063170671463
2080.968147	75701	0.06400089710950851
2081.517933	75721	0.0632748007774353
2082.067719	75741	0.06253086030483246
2082.617505	75761	0.06376878917217255
2083.167292	75781	0.06411633640527725
2083.717078	75801	0.06271710991859436
2084.266864	75821	0.06176308915019035
2084.816650	75841	0.06301543116569519
2085.366436	75861	0.06382044404745102
2085.916222	75881	0.06534594297409058
2086.466009	75901	0.06159914284944534
2087.015795	75921	0.06437303125858307
2087.565581	75941	0.06342922896146774
2088.115367	75961	0.06215328723192215
2088.665153	75981	0.06374575942754745
2089.214939	76001	0.06318346410989761
2089.764726	76021	0.06481258571147919
2090.314512	76041	0.06543799489736557
2090.864298	76061	0.06242154538631439
2091.414084	76081	0.06312206387519836
2091.963870	76101	0.06337457150220871
2092.513656	76121	0.06376595795154572
2093.063443	76141	0.06457837671041489
2093.613229	76161	0.06279661506414413
2094.163015	76181	0.0626722052693367
2094.712801	76201	0.06242880225181579
2095.262587	76221	0.0616723895072937
2095.812373	76241	0.064095638692379
2096.362160	76261	0.06389391422271729
2096.911946	76281	0.06401462852954865
2097.461732	76301	0.06557299941778183
2098.011518	76321	0.06337372213602066
2098.561304	76341	0.06300020962953568
2099.111091	76361	0.06407573074102402
2099.660877	76381	0.06365412473678589
2100.210663	76401	0.06211058050394058
2100.760449	76421	0.0632171481847763
2101.310235	76441	0.061862438917160034
2101.860021	76461	0.06515007466077805
2102.409808	76481	0.06191101297736168
2102.959594	76501	0.06405280530452728
2103.509380	76521	0.062058594077825546
2104.059166	76541	0.06333880126476288
2104.608952	76561	0.06454597413539886
2105.158738	76581	0.06229967623949051
2105.708525	76601	0.06210581958293915
2106.258311	76621	0.06247667223215103
2106.808097	76641	0.06341714411973953
2107.357883	76661	0.06677338480949402
2107.907669	76681	0.06357036530971527
2108.457455	76701	0.06655902415513992
2109.007242	76721	0.06450742483139038
2109.557028	76741	0.06150692701339722
2110.106814	76761	0.06420756876468658
2110.656600	76781	0.06210297718644142
2111.206386	76801	0.060791194438934326
2111.756172	76821	0.06061083823442459
2112.305959	76841	0.06270860135555267
2112.855745	76861	0.06431564688682556
2113.405531	76881	0.06460312753915787
2113.955317	76901	0.06292601674795151
2114.505103	76921	0.06260734796524048
2115.054889	76941	0.06459353119134903
2115.604676	76961	0.06436287611722946
2116.154462	76981	0.06371619552373886
2116.704248	77001	0.06302763521671295
2117.254034	77021	0.061790090054273605
2117.803820	77041	0.06252643465995789
2118.353606	77061	0.06369730085134506
2118.903393	77081	0.06284455209970474
2119.453179	77101	0.06370660662651062
2120.002965	77121	0.06225040182471275
2120.552751	77141	0.06404721736907959
2121.102537	77161	0.062030211091041565
2121.652324	77181	0.061371441930532455
2122.202110	77201	0.06332063674926758
2122.751896	77221	0.06233684718608856
2123.301682	77241	0.06332629173994064
2123.851468	77261	0.06327000260353088
2124.401254	77281	0.06319322437047958
2124.951041	77301	0.06497956812381744
2125.500827	77321	0.06297897547483444
2126.050613	77341	0.062109023332595825
2126.600399	77361	0.06292669475078583
2127.150185	77381	0.06256984174251556
2127.699971	77401	0.06379328668117523
2128.249758	77421	0.06406722217798233
2128.799544	77441	0.0626947283744812
2129.349330	77461	0.06404165178537369
2129.899116	77481	0.0629192516207695
2130.448902	77501	0.06591510772705078
2130.998688	77521	0.062111079692840576
2131.548475	77541	0.061093419790267944
2132.098261	77561	0.06314276158809662
2132.648047	77581	0.06286995857954025
2133.197833	77601	0.062089547514915466
2133.747619	77621	0.0630471482872963
2134.297405	77641	0.06263158470392227
2134.847192	77661	0.0636138767004013
2135.396978	77681	0.062392380088567734
2135.946764	77701	0.06549124419689178
2136.496550	77721	0.0649607926607132
2137.046336	77741	0.06160324811935425
2137.596122	77761	0.06159686669707298
2138.145909	77781	0.06350568681955338
2138.695695	77801	0.06396742165088654
2139.245481	77821	0.061739977449178696
2139.795267	77841	0.0617372989654541
2140.345053	77861	0.06460557132959366
2140.894840	77881	0.06318192929029465
2141.444626	77901	0.06225515529513359
2141.994412	77921	0.06622844934463501
2142.544198	77941	0.06433460861444473
2143.093984	77961	0.0642026960849762
2143.643770	77981	0.06467637419700623
2144.193557	78001	0.0628318041563034
2144.743343	78021	0.06417163461446762
2145.293129	78041	0.0637269839644432
2145.842915	78061	0.06290095299482346
2146.392701	78081	0.06268683075904846
2146.942487	78101	0.06354492157697678
2147.492274	78121	0.06373407691717148
2148.042060	78141	0.06387950479984283
2148.591846	78161	0.060454804450273514
2149.141632	78181	0.06247875466942787
2149.691418	78201	0.06326401233673096
2150.241204	78221	0.0625842809677124
2150.790991	78241	0.06207764893770218
2151.340777	78261	0.062023743987083435
2151.890563	78281	0.06363286077976227
2152.440349	78301	0.06114523857831955
2152.990135	78321	0.06254268437623978
2153.539921	78341	0.06302080303430557
2154.089708	78361	0.06271270662546158
2154.639494	78381	0.06451727449893951
2155.189280	78401	0.061821844428777695
2155.739066	78421	0.06184527277946472
2156.288852	78441	0.06343242526054382
2156.838638	78461	0.06425146013498306
2157.388425	78481	0.06433014571666718
2157.938211	78501	0.06183774769306183
2158.487997	78521	0.06417275220155716
2159.037783	78541	0.06367824971675873
2159.587569	78561	0.06267046183347702
2160.137355	78581	0.062168002128601074
2160.687142	78601	0.06458103656768799
2161.236928	78621	0.06335670500993729
2161.786714	78641	0.06186767295002937
2162.336500	78661	0.062261492013931274
2162.886286	78681	0.06289755553007126
2163.436073	78701	0.06118231266736984
2163.985859	78721	0.06394894421100616
2164.535645	78741	0.0613868348300457
2165.085431	78761	0.06183052435517311
2165.635217	78781	0.06391063332557678
2166.185003	78801	0.06275571137666702
2166.734790	78821	0.0632493644952774
2167.284576	78841	0.06200143322348595
2167.834362	78861	0.06145261973142624
2168.384148	78881	0.06301894783973694
2168.933934	78901	0.06291251629590988
2169.483720	78921	0.06479181349277496
2170.033507	78941	0.0632760152220726
2170.583293	78961	0.06384406983852386
2171.133079	78981	0.06027531996369362
2171.682865	79001	0.06322896480560303
2172.232651	79021	0.062106337398290634
2172.782437	79041	0.0646478608250618
2173.332224	79061	0.06335495412349701
2173.882010	79081	0.05961036309599877
2174.431796	79101	0.06335452198982239
2174.981582	79121	0.06365544348955154
2175.531368	79141	0.06454634666442871
2176.081154	79161	0.06281106173992157
2176.630941	79181	0.06253807246685028
2177.180727	79201	0.06452029943466187
2177.730513	79221	0.060879744589328766
2178.280299	79241	0.06477263569831848
2178.830085	79261	0.0631367489695549
2179.379871	79281	0.06462692469358444
2179.929658	79301	0.06209651380777359
2180.479444	79321	0.06365308165550232
2181.029230	79341	0.06463193893432617
2181.579016	79361	0.0633343830704689
2182.128802	79381	0.06270000338554382
2182.678589	79401	0.06285159289836884
2183.228375	79421	0.06306830793619156
2183.778161	79441	0.062223538756370544
2184.327947	79461	0.06142648309469223
2184.877733	79481	0.062474578619003296
2185.427519	79501	0.062468014657497406
2185.977306	79521	0.06319813430309296
2186.527092	79541	0.06222280114889145
2187.076878	79561	0.06106915324926376
2187.626664	79581	0.06337730586528778
2188.176450	79601	0.06226752325892448
2188.726236	79621	0.0643605962395668
2189.276023	79641	0.06423138082027435
2189.825809	79661	0.06200110539793968
2190.375595	79681	0.06529418379068375
2190.925381	79701	0.062238067388534546
2191.475167	79721	0.06281234323978424
2192.024953	79741	0.06266643851995468
2192.574740	79761	0.06249799579381943
2193.124526	79781	0.06387052685022354
2193.674312	79801	0.0629187598824501
2194.224098	79821	0.06300713866949081
2194.773884	79841	0.06230586767196655
2195.323670	79861	0.06229432672262192
2195.873457	79881	0.06182790920138359
2196.423243	79901	0.06243481859564781
2196.973029	79921	0.06278082728385925
2197.522815	79941	0.06359724700450897
2198.072601	79961	0.0638539269566536
2198.622387	79981	0.06480871886014938
2199.172174	80001	0.06171717867255211
2199.721960	80021	0.06299246847629547
2200.271746	80041	0.06259288638830185
2200.821532	80061	0.06201336532831192
2201.371318	80081	0.06278820335865021
2201.921104	80101	0.06217769905924797
2202.470891	80121	0.0645543783903122
2203.020677	80141	0.06347483396530151
2203.570463	80161	0.06311053037643433
2204.120249	80181	0.06301435083150864
2204.670035	80201	0.06357041001319885
2205.219822	80221	0.06355420500040054
2205.769608	80241	0.0637204647064209
2206.319394	80261	0.06424389779567719
2206.869180	80281	0.0642460435628891
2207.418966	80301	0.0628623515367508
2207.968752	80321	0.06181824207305908
2208.518539	80341	0.06421931087970734
2209.068325	80361	0.06178726255893707
2209.618111	80381	0.06375885754823685
2210.167897	80401	0.0631372407078743
2210.717683	80421	0.06377306580543518
2211.267469	80441	0.06348685920238495
2211.817256	80461	0.0627208948135376
2212.367042	80481	0.06373339891433716
2212.916828	80501	0.061767496168613434
2213.466614	80521	0.06378453224897385
2214.016400	80541	0.06345148384571075
2214.566186	80561	0.062052950263023376
2215.115973	80581	0.06157698482275009
2215.665759	80601	0.06281495094299316
2216.215545	80621	0.06276505440473557
2216.765331	80641	0.06484126299619675
2217.315117	80661	0.06306587159633636
2217.864903	80681	0.06452027708292007
2218.414690	80701	0.06273658573627472
2218.964476	80721	0.06279212236404419
2219.514262	80741	0.061713807284832
2220.064048	80761	0.06333034485578537
2220.613834	80781	0.06241975352168083
2221.163620	80801	0.06381809711456299
2221.713407	80821	0.06010593846440315
2222.263193	80841	0.06088430434465408
2222.812979	80861	0.06351102143526077
2223.362765	80881	0.06229259446263313
2223.912551	80901	0.0608656220138073
2224.462338	80921	0.06303209811449051
2225.012124	80941	0.06433852016925812
2225.561910	80961	0.06142513453960419
2226.111696	80981	0.06274859607219696
2226.661482	81001	0.06280246376991272
2227.211268	81021	0.06304490566253662
2227.761055	81041	0.06456296145915985
2228.310841	81061	0.062197692692279816
2228.860627	81081	0.06377805769443512
2229.410413	81101	0.06335613131523132
2229.960199	81121	0.06496386229991913
2230.509985	81141	0.06297443807125092
2231.059772	81161	0.06322784721851349
2231.609558	81181	0.0628354623913765
2232.159344	81201	0.06547435373067856
2232.709130	81221	0.0628117024898529
2233.258916	81241	0.0619174987077713
2233.808702	81261	0.06193092465400696
2234.358489	81281	0.061746228486299515
2234.908275	81301	0.06192100793123245
2235.458061	81321	0.06227656826376915
2236.007847	81341	0.06259846687316895
2236.557633	81361	0.06147437542676926
2237.107419	81381	0.06177494674921036
2237.657206	81401	0.06257103383541107
2238.206992	81421	0.06422934681177139
2238.756778	81441	0.06283571571111679
2239.306564	81461	0.062655970454216
2239.856350	81481	0.06332617998123169
2240.406136	81501	0.06360670924186707
2240.955923	81521	0.06105421856045723
2241.505709	81541	0.06512898206710815
2242.055495	81561	0.06292225420475006
2242.605281	81581	0.062285102903842926
2243.155067	81601	0.06440362334251404
2243.704854	81621	0.06207636371254921
2244.254640	81641	0.06272371858358383
2244.804426	81661	0.06383383274078369
2245.354212	81681	0.06124702841043472
2245.903998	81701	0.06074881926178932
2246.453784	81721	0.06244383379817009
2247.003571	81741	0.06252022087574005
2247.553357	81761	0.06326533108949661
2248.103143	81781	0.061677705496549606
2248.652929	81801	0.06225054711103439
2249.202715	81821	0.06377123296260834
2249.752501	81841	0.06314864754676819
2250.302288	81861	0.06144111976027489
2250.852074	81881	0.06387767195701599
2251.401860	81901	0.06319055706262589
2251.951646	81921	0.06260143220424652
2252.501432	81941	0.06445461511611938
2253.051218	81961	0.0633080005645752
2253.601005	81981	0.06168539822101593
2254.150791	82001	0.061048973351716995
2254.700577	82021	0.06297778338193893
2255.250363	82041	0.06158324331045151
2255.800149	82061	0.0634043738245964
2256.349935	82081	0.06301862746477127
2256.899722	82101	0.0656212791800499
2257.449508	82121	0.06360554695129395
2257.999294	82141	0.06299028545618057
2258.549080	82161	0.06465722620487213
2259.098866	82181	0.0609251894056797
2259.648652	82201	0.0631423369050026
2260.198439	82221	0.06259123980998993
2260.748225	82241	0.06251369416713715
2261.298011	82261	0.06099200621247291
2261.847797	82281	0.06265891343355179
2262.397583	82301	0.0643407329916954
2262.947369	82321	0.06363305449485779
2263.497156	82341	0.062343139201402664
2264.046942	82361	0.06194665655493736
2264.596728	82381	0.06399916857481003
2265.146514	82401	0.06159931793808937
2265.696300	82421	0.06253059208393097
2266.246087	82441	0.0611218698322773
2266.795873	82461	0.06433668732643127
2267.345659	82481	0.061663854867219925
2267.895445	82501	0.06363441795110703
2268.445231	82521	0.06196071207523346
2268.995017	82541	0.0637090727686882
2269.544804	82561	0.06292726844549179
2270.094590	82581	0.06434353440999985
2270.644376	82601	0.06245804950594902
2271.194162	82621	0.06167777255177498
2271.743948	82641	0.060420967638492584
2272.293734	82661	0.0640283077955246
2272.843521	82681	0.06231866404414177
2273.393307	82701	0.06368789821863174
2273.943093	82721	0.061323631554841995
2274.492879	82741	0.06194744259119034
2275.042665	82761	0.06333304196596146
2275.592451	82781	0.06263363361358643
2276.142238	82801	0.06260247528553009
2276.692024	82821	0.06334812194108963
2277.241810	82841	0.06164025887846947
2277.791596	82861	0.06212666258215904
2278.341382	82881	0.06472344696521759
2278.891168	82901	0.0637597143650055
2279.440955	82921	0.0638778880238533
2279.990741	82941	0.06342165172100067
2280.540527	82961	0.06160953268408775
2281.090313	82981	0.06458120048046112
2281.640099	83001	0.06261654943227768
2282.189885	83021	0.061794497072696686
2282.739672	83041	0.061290159821510315
2283.289458	83061	0.06187839433550835
2283.839244	83081	0.06163140758872032
2284.389030	83101	0.06199927628040314
2284.938816	83121	0.06288069486618042
2285.488603	83141	0.0613066740334034
2286.038389	83161	0.06293287873268127
2286.588175	83181	0.06371701508760452
2287.137961	83201	0.06213563680648804
2287.687747	83221	0.061959218233823776
2288.237533	83241	0.06041877716779709
2288.787320	83261	0.06279899924993515
2289.337106	83281	0.06104447692632675
2289.886892	83301	0.06123982742428779
2290.436678	83321	0.062375009059906006
2290.986464	83341	0.06304808706045151
2291.536250	83361	0.062252335250377655
2292.086037	83381	0.06257314234972
2292.635823	83401	0.06126198545098305
2293.185609	83421	0.0627288743853569
2293.735395	83441	0.0620659664273262
2294.285181	83461	0.06221817433834076
2294.834967	83481	0.06074873358011246
2295.384754	83501	0.06382444500923157
2295.934540	83521	0.06441092491149902
2296.484326	83541	0.06429260969161987
2297.034112	83561	0.06294259428977966
2297.583898	83581	0.06135892868041992
2298.133684	83601	0.06152002140879631
2298.683471	83621	0.06151095032691955
2299.233257	83641	0.061021219938993454
2299.783043	83661	0.06317572295665741
2300.332829	83681	0.06274707615375519
2300.882615	83701	0.06375806778669357
2301.432401	83721	0.06410988420248032
2301.982188	83741	0.061264313757419586
2302.531974	83761	0.06118376925587654
2303.081760	83781	0.06227793172001839
2303.631546	83801	0.06060463562607765
2304.181332	83821	0.06227291002869606
2304.731118	83841	0.06322804093360901
2305.280905	83861	0.06285357475280762
2305.830691	83881	0.061951909214258194
2306.380477	83901	0.0634043961763382
2306.930263	83921	0.06153697520494461
2307.480049	83941	0.06246757507324219
2308.029836	83961	0.06237810105085373
2308.579622	83981	0.062212131917476654
2309.129408	84001	0.06313099712133408
2309.679194	84021	0.06265661120414734
2310.228980	84041	0.0627513974905014
2310.778766	84061	0.06285645067691803
2311.328553	84081	0.06449823826551437
2311.878339	84101	0.06278810650110245
2312.428125	84121	0.061025470495224
2312.977911	84141	0.06443261355161667
2313.527697	84161	0.062088578939437866
2314.077483	84181	0.06154663860797882
2314.627270	84201	0.06048760935664177
2315.177056	84221	0.06252297759056091
2315.726842	84241	0.06176245212554931
2316.276628	84261	0.06277547031641006
2316.826414	84281	0.062072183936834335
2317.376200	84301	0.061897799372673035
2317.925987	84321	0.061776258051395416
2318.475773	84341	0.06326819956302643
2319.025559	84361	0.06506972014904022
2319.575345	84381	0.06530722230672836
2320.125131	84401	0.06395934522151947
2320.674917	84421	0.06275124102830887
2321.224704	84441	0.06351631134748459
2321.774490	84461	0.06201346591114998
2322.324276	84481	0.06073498725891113
2322.874062	84501	0.0621088445186615
2323.423848	84521	0.06309963017702103
2323.973634	84541	0.06219154968857765
2324.523421	84561	0.06492401659488678
2325.073207	84581	0.06374741345643997
2325.622993	84601	0.06189657002687454
2326.172779	84621	0.06423185765743256
2326.722565	84641	0.06467319279909134
2327.272352	84661	0.06270240992307663
2327.822138	84681	0.06152384355664253
2328.371924	84701	0.06343504041433334
2328.921710	84721	0.06302839517593384
2329.471496	84741	0.06246659904718399
2330.021282	84761	0.06312213838100433
2330.571069	84781	0.0637320801615715
2331.120855	84801	0.061475127935409546
2331.670641	84821	0.06313732266426086
2332.220427	84841	0.06139151006937027
2332.770213	84861	0.06159318238496781
2333.319999	84881	0.06304231286048889
2333.869786	84901	0.06358542293310165
2334.419572	84921	0.06402061879634857
2334.969358	84941	0.062262870371341705
2335.519144	84961	0.06283943355083466
2336.068930	84981	0.06220740824937821
2336.618716	85001	0.06200704351067543
2337.168503	85021	0.06116943806409836
2337.718289	85041	0.06206830590963363
2338.268075	85061	0.06085586920380592
2338.817861	85081	0.06411727517843246
2339.367647	85101	0.061679501086473465
2339.917433	85121	0.06144219636917114
2340.467220	85141	0.06252029538154602
2341.017006	85161	0.06288638710975647
2341.566792	85181	0.06236882507801056
2342.116578	85201	0.06259327381849289
2342.666364	85221	0.06375016272068024
2343.216150	85241	0.06391917169094086
2343.765937	85261	0.0619945302605629
2344.315723	85281	0.06297381222248077
2344.865509	85301	0.06262866407632828
2345.415295	85321	0.0629667341709137
2345.965081	85341	0.06119849160313606
2346.514867	85361	0.06338649243116379
2347.064654	85381	0.060776904225349426
2347.614440	85401	0.06284435838460922
2348.164226	85421	0.06289295107126236
2348.714012	85441	0.06180397421121597
2349.263798	85461	0.06258492171764374
2349.813585	85481	0.06268025189638138
2350.363371	85501	0.06356874108314514
2350.913157	85521	0.06299446523189545
2351.462943	85541	0.0646996945142746
2352.012729	85561	0.06070703640580177
2352.562515	85581	0.06298717111349106
2353.112302	85601	0.06305459886789322
2353.662088	85621	0.06211785227060318
2354.211874	85641	0.06267156451940536
2354.761660	85661	0.0613674521446228
2355.311446	85681	0.06154068186879158
2355.861232	85701	0.062076155096292496
2356.411019	85721	0.06298469007015228
2356.960805	85741	0.06339985132217407
2357.510591	85761	0.06251969933509827
2358.060377	85781	0.06313541531562805
2358.610163	85801	0.06024988368153572
2359.159949	85821	0.06218540668487549
2359.709736	85841	0.06153912842273712
2360.259522	85861	0.061041075736284256
2360.809308	85881	0.061175357550382614
2361.359094	85901	0.06315633654594421
2361.908880	85921	0.06328006088733673
2362.458666	85941	0.06302150338888168
2363.008453	85961	0.0626116544008255
2363.558239	85981	0.06389563530683517
2364.108025	86001	0.061123356223106384
2364.657811	86021	0.0628768801689148
2365.207597	86041	0.06128062307834625
2365.757383	86061	0.061032406985759735
2366.307170	86081	0.0643397867679596
2366.856956	86101	0.06311468034982681
2367.406742	86121	0.06296784430742264
2367.956528	86141	0.06238905340433121
2368.506314	86161	0.06269814074039459
2369.056101	86181	0.0647057294845581
2369.605887	86201	0.0642385184764862
2370.155673	86221	0.06352313607931137
2370.705459	86241	0.06180668622255325
2371.255245	86261	0.06265421211719513
2371.805031	86281	0.06367644667625427
2372.354818	86301	0.061705347150564194
2372.904604	86321	0.06169872730970383
2373.454390	86341	0.06344263255596161
2374.004176	86361	0.06475470215082169
2374.553962	86381	0.06074872612953186
2375.103748	86401	0.06276167929172516
2375.653535	86421	0.06499004364013672
2376.203321	86441	0.06114310771226883
2376.753107	86461	0.061273761093616486
2377.302893	86481	0.06274651736021042
2377.852679	86501	0.06163313239812851
2378.402465	86521	0.06188393384218216
2378.952252	86541	0.06301411986351013
2379.502038	86561	0.06230916827917099
2380.051824	86581	0.06123916432261467
2380.601610	86601	0.06282039731740952
2381.151396	86621	0.06121550872921944
2381.701182	86641	0.06049725040793419
2382.250969	86661	0.06183363124728203
2382.800755	86681	0.06255945563316345
2383.350541	86701	0.06125612184405327
2383.900327	86721	0.06279060989618301
2384.450113	86741	0.06099700182676315
2384.999899	86761	0.062448080629110336
2385.549686	86781	0.061003025621175766
2386.099472	86801	0.061239805072546005
2386.649258	86821	0.06253059208393097
2387.199044	86841	0.0620521679520607
2387.748830	86861	0.06407719105482101
2388.298616	86881	0.06246097385883331
2388.848403	86901	0.06264537572860718
2389.398189	86921	0.06386573612689972
2389.947975	86941	0.06220850348472595
2390.497761	86961	0.06266194581985474
2391.047547	86981	0.06290212273597717
2391.597334	87001	0.06375756114721298
2392.147120	87021	0.06333740055561066
2392.696906	87041	0.06249098479747772
2393.246692	87061	0.06271599978208542
2393.796478	87081	0.06224987655878067
2394.346264	87101	0.06193175166845322
2394.896051	87121	0.0604841485619545
2395.445837	87141	0.0628509521484375
2395.995623	87161	0.0624319463968277
2396.545409	87181	0.06366319209337234
2397.095195	87201	0.06364048272371292
2397.644981	87221	0.06393803656101227
2398.194768	87241	0.06246009469032288
2398.744554	87261	0.06181949004530907
2399.294340	87281	0.06416346877813339
2399.844126	87301	0.061201080679893494
2400.393912	87321	0.06357873976230621
2400.943698	87341	0.06234150752425194
2401.493485	87361	0.0637703612446785
2402.043271	87381	0.06300804018974304
2402.593057	87401	0.06328240782022476
2403.142843	87421	0.06173425912857056
2403.692629	87441	0.06328954547643661
2404.242415	87461	0.061698950827121735
2404.792202	87481	0.06254485249519348
2405.341988	87501	0.060743894428014755
2405.891774	87521	0.06318385154008865
2406.441560	87541	0.06280405074357986
2406.991346	87561	0.06284058094024658
2407.541132	87581	0.06204697489738464
2408.090919	87601	0.06337687373161316
2408.640705	87621	0.06227768957614899
2409.190491	87641	0.06287936121225357
2409.740277	87661	0.0625598281621933
2410.290063	87681	0.06274900585412979
2410.839850	87701	0.0619000680744648
2411.389636	87721	0.06227685883641243
2411.939422	87741	0.06195789203047752
2412.489208	87761	0.06268787384033203
2413.038994	87781	0.06179381161928177
2413.588780	87801	0.06082042306661606
2414.138567	87821	0.06256553530693054
2414.688353	87841	0.062462061643600464
2415.238139	87861	0.06081591174006462
2415.787925	87881	0.06129772961139679
2416.337711	87901	0.062442030757665634
2416.887497	87921	0.06259354948997498
2417.437284	87941	0.06206086277961731
2417.987070	87961	0.06483403593301773
2418.536856	87981	0.060611624270677567
2419.086642	88001	0.06350736320018768
2419.636428	88021	0.06057433411478996
2420.186214	88041	0.06189008802175522
2420.736001	88061	0.06241976469755173
2421.285787	88081	0.06304840743541718
2421.835573	88101	0.062115930020809174
2422.385359	88121	0.06224871426820755
2422.935145	88141	0.061988670378923416
2423.484931	88161	0.062281183898448944
2424.034718	88181	0.06144265830516815
2424.584504	88201	0.061733756214380264
2425.134290	88221	0.06140749901533127
2425.684076	88241	0.062362365424633026
2426.233862	88261	0.062348831444978714
2426.783648	88281	0.06244887039065361
2427.333435	88301	0.06354599446058273
2427.883221	88321	0.06552037596702576
2428.433007	88341	0.06126345694065094
2428.982793	88361	0.06254167854785919
2429.532579	88381	0.06284870207309723
2430.082365	88401	0.06249997019767761
2430.632152	88421	0.06162573397159576
2431.181938	88441	0.06250028312206268
2431.731724	88461	0.061338115483522415
2432.281510	88481	0.06188449263572693
2432.831296	88501	0.06265262514352798
2433.381083	88521	0.061108216643333435
2433.930869	88541	0.06243688240647316
2434.480655	88561	0.06261774897575378
2435.030441	88581	0.06208673492074013
2435.580227	88601	0.06319260597229004
2436.130013	88621	0.06202327460050583
2436.679800	88641	0.06290920078754425
2437.229586	88661	0.06323458254337311
2437.779372	88681	0.06135231629014015
2438.329158	88701	0.06172900274395943
2438.878944	88721	0.06434784084558487
2439.428730	88741	0.06409008055925369
2439.978517	88761	0.06308449804782867
2440.528303	88781	0.06246669217944145
2441.078089	88801	0.06342142075300217
2441.627875	88821	0.06202910095453262
2442.177661	88841	0.06048615276813507
2442.727447	88861	0.06334776431322098
2443.277234	88881	0.06318515539169312
2443.827020	88901	0.060472942888736725
2444.376806	88921	0.06278816610574722
2444.926592	88941	0.06234360113739967
2445.476378	88961	0.06338368356227875
2446.026164	88981	0.062478985637426376
2446.575951	89001	0.06324677914381027
2447.125737	89021	0.0624694786965847
2447.675523	89041	0.06147942692041397
2448.225309	89061	0.061997901648283005
2448.775095	89081	0.06413458287715912
2449.324881	89101	0.06354575604200363
2449.874668	89121	0.06161019206047058
2450.424454	89141	0.06213179975748062
2450.974240	89161	0.062064796686172485
2451.524026	89181	0.06088341400027275
2452.073812	89201	0.06189768761396408
2452.623599	89221	0.0627962276339531
2453.173385	89241	0.0615120455622673
2453.723171	89261	0.06214356422424317
2454.272957	89281	0.06194817274808884
2454.822743	89301	0.06156790256500244
2455.372529	89321	0.0613740012049675
2455.922316	89341	0.06291013211011887
2456.472102	89361	0.06380091607570648
2457.021888	89381	0.06263388693332672
2457.571674	89401	0.0628756582736969
2458.121460	89421	0.060524895787239075
2458.671246	89441	0.06200958043336868
2459.221033	89461	0.061142414808273315
2459.770819	89481	0.06259386241436005
2460.320605	89501	0.062263622879981995
2460.870391	89521	0.06392750889062881
2461.420177	89541	0.06257928162813187
2461.969963	89561	0.06076040491461754
2462.519750	89581	0.06231370568275452
2463.069536	89601	0.062300264835357666
2463.619322	89621	0.062287893146276474
2464.169108	89641	0.06168080493807793
2464.718894	89661	0.06498239189386368
2465.268680	89681	0.06200610101222992
2465.818467	89701	0.06367090344429016
2466.368253	89721	0.06443815678358078
2466.918039	89741	0.06177598610520363
2467.467825	89761	0.062171582132577896
2468.017611	89781	0.06204409897327423
2468.567397	89801	0.06296871602535248
2469.117184	89821	0.06255776435136795
2469.666970	89841	0.06179828196763992
2470.216756	89861	0.06197631731629371
2470.766542	89881	0.06133335828781128
2471.316328	89901	0.06259860843420029
2471.866115	89921	0.062112193554639816
2472.415901	89941	0.06127516180276871
2472.965687	89961	0.06435230374336243
2473.515473	89981	0.06426034867763519
2474.065259	90001	0.06408581137657166
2474.615045	90021	0.0626721978187561
2475.164832	90041	0.06077931448817253
2475.714618	90061	0.06220167130231857
2476.264404	90081	0.06274475157260895
2476.814190	90101	0.05997166037559509
2477.363976	90121	0.0619734451174736
2477.913762	90141	0.06287586688995361
2478.463549	90161	0.06181862950325012
2479.013335	90181	0.06270045042037964
2479.563121	90201	0.06174413859844208
2480.112907	90221	0.06160765886306763
2480.662693	90241	0.06032900512218475
2481.212479	90261	0.06399707496166229
2481.762266	90281	0.06219951808452606
2482.312052	90301	0.06249666213989258
2482.861838	90321	0.06263206899166107
2483.411624	90341	0.06202738359570503
2483.961410	90361	0.06304847449064255
2484.511196	90381	0.061402298510074615
2485.060983	90401	0.06277661770582199
2485.610769	90421	0.06230456382036209
2486.160555	90441	0.06329850107431412
2486.710341	90461	0.06336703151464462
2487.260127	90481	0.062448371201753616
2487.809913	90501	0.06289824843406677
2488.359700	90521	0.06285399943590164
2488.909486	90541	0.0615435354411602
2489.459272	90561	0.062413811683654785
2490.009058	90581	0.06244403123855591
2490.558844	90601	0.06408913433551788
2491.108630	90621	0.06059081852436066
2491.658417	90641	0.061632558703422546
2492.208203	90661	0.06367592513561249
2492.757989	90681	0.06332313269376755
2493.307775	90701	0.06201973557472229
2493.857561	90721	0.06035660579800606
2494.407348	90741	0.06305395811796188
2494.957134	90761	0.06442713737487793
2495.506920	90781	0.06102777272462845
2496.056706	90801	0.062417179346084595
2496.606492	90821	0.06262915581464767
2497.156278	90841	0.06358373165130615
2497.706065	90861	0.06134236603975296
2498.255851	90881	0.0640229806303978
2498.805637	90901	0.06207549571990967
2499.355423	90921	0.061085477471351624
2499.905209	90941	0.06176662817597389
2500.454995	90961	0.06098192185163498
2501.004782	90981	0.06209060549736023
2501.554568	91001	0.0645734891295433
2502.104354	91021	0.06232747063040733
2502.654140	91041	0.06196919456124306
2503.203926	91061	0.06315106153488159
2503.753712	91081	0.06505268812179565
2504.303499	91101	0.061232514679431915
2504.853285	91121	0.06217080354690552
2505.403071	91141	0.06257662177085876
2505.952857	91161	0.06050073727965355
2506.502643	91181	0.06289240717887878
2507.052429	91201	0.06146573647856712
2507.602216	91221	0.06285084784030914
2508.152002	91241	0.06164995580911637
2508.701788	91261	0.0630585104227066
2509.251574	91281	0.06295809894800186
2509.801360	91301	0.06372429430484772
2510.351146	91321	0.060742221772670746
2510.900933	91341	0.06182419881224632
2511.450719	91361	0.062224265187978745
2512.000505	91381	0.0625234991312027
2512.550291	91401	0.06183949112892151
2513.100077	91421	0.06351331621408463
2513.649864	91441	0.06333998590707779
2514.199650	91461	0.06203056499361992
2514.749436	91481	0.06330879777669907
2515.299222	91501	0.06238434463739395
2515.849008	91521	0.06226769834756851
2516.398794	91541	0.06225244700908661
2516.948581	91561	0.06091608107089996
2517.498367	91581	0.06194756180047989
2518.048153	91601	0.06184849515557289
2518.597939	91621	0.061879489570856094
2519.147725	91641	0.06359300762414932
2519.697511	91661	0.06079154834151268
2520.247298	91681	0.0620894618332386
2520.797084	91701	0.06242593377828598
2521.346870	91721	0.06082838401198387
2521.896656	91741	0.062372490763664246
2522.446442	91761	0.06369714438915253
2522.996228	91781	0.061998672783374786
2523.546015	91801	0.0629677101969719
2524.095801	91821	0.06356802582740784
2524.645587	91841	0.06282444298267365
2525.195373	91861	0.06121545284986496
2525.745159	91881	0.06301643699407578
2526.294945	91901	0.06091358885169029
2526.844732	91921	0.062305252999067307
2527.394518	91941	0.06368391215801239
2527.944304	91961	0.061530448496341705
2528.494090	91981	0.062251582741737366
2529.043876	92001	0.062104806303977966
2529.593662	92021	0.06341201066970825
2530.143449	92041	0.06318874657154083
2530.693235	92061	0.06130366399884224
2531.243021	92081	0.062003448605537415
2531.792807	92101	0.06335759907960892
2532.342593	92121	0.06221915781497955
2532.892379	92141	0.06111757829785347
2533.442166	92161	0.06194311007857323
2533.991952	92181	0.062340475618839264
2534.541738	92201	0.0623457245528698
2535.091524	92221	0.06086428463459015
2535.641310	92241	0.06110997870564461
2536.191097	92261	0.06193168461322784
2536.740883	92281	0.06331998854875565
2537.290669	92301	0.06258633732795715
2537.840455	92321	0.06223412603139877
2538.390241	92341	0.06257714331150055
2538.940027	92361	0.06376464664936066
2539.489814	92381	0.06240513175725937
2540.039600	92401	0.06048709899187088
2540.589386	92421	0.06001937389373779
2541.139172	92441	0.06175990402698517
2541.688958	92461	0.062483303248882294
2542.238744	92481	0.0603826567530632
2542.788531	92501	0.0618625283241272
2543.338317	92521	0.06366599351167679
2543.888103	92541	0.06094719097018242
2544.437889	92561	0.06313668936491013
2544.987675	92581	0.06284162402153015
2545.537461	92601	0.06051886826753616
2546.087248	92621	0.06157250702381134
2546.637034	92641	0.062185138463974
2547.186820	92661	0.06085922569036484
2547.736606	92681	0.06231355667114258
2548.286392	92701	0.06148303300142288
2548.836178	92721	0.05930565297603607
2549.385965	92741	0.062562957406044
2549.935751	92761	0.06084052473306656
2550.485537	92781	0.06132755056023598
2551.035323	92801	0.06287930905818939
2551.585109	92821	0.0613410584628582
2552.134895	92841	0.06288392841815948
2552.684682	92861	0.06132293120026589
2553.234468	92881	0.0640188455581665
2553.784254	92901	0.06354109942913055
2554.334040	92921	0.06129566207528114
2554.883826	92941	0.062350135296583176
2555.433613	92961	0.061335913836956024
2555.983399	92981	0.06266710162162781
2556.533185	93001	0.06191638857126236
2557.082971	93021	0.06071161106228829
2557.632757	93041	0.06129621341824531
2558.182543	93061	0.06160607188940048
2558.732330	93081	0.0610908567905426
2559.282116	93101	0.062084246426820755
2559.831902	93121	0.06077051535248757
2560.381688	93141	0.0610208660364151
2560.931474	93161	0.060967616736888885
2561.481260	93181	0.06222918629646301
2562.031047	93201	0.06335543096065521
2562.580833	93221	0.06194020062685013
2563.130619	93241	0.06084762513637543
2563.680405	93261	0.06313953548669815
2564.230191	93281	0.06346491724252701
2564.779977	93301	0.06084921211004257
2565.329764	93321	0.06017566844820976
2565.879550	93341	0.06102539971470833
2566.429336	93361	0.06268221139907837
2566.979122	93381	0.060730475932359695
2567.528908	93401	0.06127564609050751
2568.078694	93421	0.06321186572313309
2568.628481	93441	0.06102564185857773
2569.178267	93461	0.06219871714711189
2569.728053	93481	0.06214459240436554
2570.277839	93501	0.06003368645906448
2570.827625	93521	0.06246872991323471
2571.377411	93541	0.06011444702744484
2571.927198	93561	0.06293803453445435
2572.476984	93581	0.0614953488111496
2573.026770	93601	0.06144533306360245
2573.576556	93621	0.061678532510995865
2574.126342	93641	0.06311769038438797
2574.676128	93661	0.06163296103477478
2575.225915	93681	0.06185027211904526
2575.775701	93701	0.06338396668434143
2576.325487	93721	0.061312511563301086
2576.875273	93741	0.06123847141861915
2577.425059	93761	0.06322525441646576
2577.974846	93781	0.061401255428791046
2578.524632	93801	0.06151864677667618
2579.074418	93821	0.06167871505022049
2579.624204	93841	0.06050843745470047
2580.173990	93861	0.06150231882929802
2580.723776	93881	0.06140119582414627
2581.273563	93901	0.06152206286787987
2581.823349	93921	0.06200755387544632
2582.373135	93941	0.06364446133375168
2582.922921	93961	0.06253157556056976
2583.472707	93981	0.06134163588285446
2584.022493	94001	0.06068052351474762
2584.572280	94021	0.061063557863235474
2585.122066	94041	0.06084639206528664
2585.671852	94061	0.06311482191085815
2586.221638	94081	0.05984223261475563
2586.771424	94101	0.06145825237035751
2587.321210	94121	0.06122018024325371
2587.870997	94141	0.062146883457899094
2588.420783	94161	0.06298442929983139
2588.970569	94181	0.06165600195527077
2589.520355	94201	0.06306807696819305
2590.070141	94221	0.0604756623506546
2590.619927	94241	0.06277889758348465
2591.169714	94261	0.06106987968087197
2591.719500	94281	0.06170680373907089
2592.269286	94301	0.06267636269330978
2592.819072	94321	0.06216050684452057
2593.368858	94341	0.06303030252456665
2593.918644	94361	0.06193123385310173
2594.468431	94381	0.0650656521320343
2595.018217	94401	0.06192554906010628
2595.568003	94421	0.06133919954299927
2596.117789	94441	0.06184735894203186
2596.667575	94461	0.06393847614526749
2597.217362	94481	0.061500243842601776
2597.767148	94501	0.0627468079328537
2598.316934	94521	0.06308431178331375
2598.866720	94541	0.06181092187762261
2599.416506	94561	0.06228991970419884
2599.966292	94581	0.06214739009737968
2600.516079	94601	0.06091246381402016
2601.065865	94621	0.06184867769479752
2601.615651	94641	0.060132380574941635
2602.165437	94661	0.06192426756024361
2602.715223	94681	0.06217695772647858
2603.265009	94701	0.06051564961671829
2603.814796	94721	0.060149140655994415
2604.364582	94741	0.06033637374639511
2604.914368	94761	0.06107717007398605
2605.464154	94781	0.06050319969654083
2606.013940	94801	0.06263469904661179
2606.563726	94821	0.06230152025818825
2607.113513	94841	0.06275555491447449
2607.663299	94861	0.06240390986204147
2608.213085	94881	0.06329569220542908
2608.762871	94901	0.06238419935107231
2609.312657	94921	0.06161859259009361
2609.862443	94941	0.0630422905087471
2610.412230	94961	0.06373230367898941
2610.962016	94981	0.06139280274510384
2611.511802	95001	0.06210116297006607
2612.061588	95021	0.06382063031196594
2612.611374	95041	0.06153286248445511
2613.161160	95061	0.06269465386867523
2613.710947	95081	0.06337832659482956
2614.260733	95101	0.06276262551546097
2614.810519	95121	0.06235237792134285
2615.360305	95141	0.06236455217003822
2615.910091	95161	0.0624145083129406
2616.459877	95181	0.06176965683698654
2617.009664	95201	0.06006767600774765
2617.559450	95221	0.0619787722826004
2618.109236	95241	0.06316393613815308
2618.659022	95261	0.0613371878862381
2619.208808	95281	0.06277275085449219
2619.758595	95301	0.06063548102974892
2620.308381	95321	0.060592904686927795
2620.858167	95341	0.06364917755126953
2621.407953	95361	0.06197016686201096
2621.957739	95381	0.06202656775712967
2622.507525	95401	0.061645109206438065
2623.057312	95421	0.06239614263176918
2623.607098	95441	0.06282699108123779
2624.156884	95461	0.06333822757005692
2624.706670	95481	0.06307228654623032
2625.256456	95501	0.06164141744375229
2625.806242	95521	0.06269310414791107
2626.356029	95541	0.06199643760919571
2626.905815	95561	0.0619550421833992
2627.455601	95581	0.06326284259557724
2628.005387	95601	0.05995091050863266
2628.555173	95621	0.06014801189303398
2629.104959	95641	0.06292436271905899
2629.654746	95661	0.0620967335999012
2630.204532	95681	0.06139577925205231
2630.754318	95701	0.06281519681215286
2631.304104	95721	0.06399830430746078
2631.853890	95741	0.06218160316348076
2632.403676	95761	0.06253299117088318
2632.953463	95781	0.06304329633712769
2633.503249	95801	0.06266835331916809
2634.053035	95821	0.06223378702998161
2634.602821	95841	0.06326349824666977
2635.152607	95861	0.0629272386431694
2635.702393	95881	0.06472707539796829
2636.252180	95901	0.06251730769872665
2636.801966	95921	0.06105734407901764
2637.351752	95941	0.06092314422130585
2637.901538	95961	0.06007321923971176
2638.451324	95981	0.06328235566616058
2639.001111	96001	0.059819236397743225
2639.550897	96021	0.06093478947877884
2640.100683	96041	0.0612274669110775
2640.650469	96061	0.062260717153549194
2641.200255	96081	0.06260645389556885
2641.750041	96101	0.06191574037075043
2642.299828	96121	0.06115022674202919
2642.849614	96141	0.06230803579092026
2643.399400	96161	0.06287629157304764
2643.949186	96181	0.062048979103565216
2644.498972	96201	0.0623977929353714
2645.048758	96221	0.06029924005270004
2645.598545	96241	0.0617404505610466
2646.148331	96261	0.062954843044281
2646.698117	96281	0.06182900816202164
2647.247903	96301	0.062048353254795074
2647.797689	96321	0.06311206519603729
2648.347475	96341	0.06334064900875092
2648.897262	96361	0.061165954917669296
2649.447048	96381	0.06230909749865532
2649.996834	96401	0.06314245611429214
2650.546620	96421	0.061859484761953354
2651.096406	96441	0.06234654411673546
2651.646192	96461	0.06188659742474556
2652.195979	96481	0.06087488681077957
2652.745765	96501	0.06298963725566864
2653.295551	96521	0.05940539762377739
2653.845337	96541	0.06132673099637032
2654.395123	96561	0.06234920769929886
2654.944909	96581	0.06441378593444824
2655.494696	96601	0.0626600906252861
2656.044482	96621	0.0623672716319561
2656.594268	96641	0.06320428848266602
2657.144054	96661	0.06226300448179245
2657.693840	96681	0.06007746234536171
2658.243626	96701	0.0621049702167511
2658.793413	96721	0.06136480346322059
2659.343199	96741	0.06240369379520416
2659.892985	96761	0.06211969256401062
2660.442771	96781	0.0621328130364418
2660.992557	96801	0.06283129006624222
2661.542344	96821	0.06274311989545822
2662.092130	96841	0.06281181424856186
2662.641916	96861	0.06231631338596344
2663.191702	96881	0.06258291751146317
2663.741488	96901	0.0635991171002388
2664.291274	96921	0.0624089278280735
2664.841061	96941	0.06177118793129921
2665.390847	96961	0.06281199306249619
2665.940633	96981	0.06063466891646385
2666.490419	97001	0.06304401904344559
2667.040205	97021	0.06221090629696846
2667.589991	97041	0.061730947345495224
2668.139778	97061	0.06018292158842087
2668.689564	97081	0.061008159071207047
2669.239350	97101	0.06244323402643204
2669.789136	97121	0.06245727092027664
2670.338922	97141	0.06226298585534096
2670.888708	97161	0.06071662157773971
2671.438495	97181	0.06147587299346924
2671.988281	97201	0.0606173574924469
2672.538067	97221	0.06266681849956512
2673.087853	97241	0.0591195672750473
2673.637639	97261	0.06338199973106384
2674.187425	97281	0.06274474412202835
2674.737212	97301	0.062166910618543625
2675.286998	97321	0.06286360323429108
2675.836784	97341	0.06274659931659698
2676.386570	97361	0.0625084862112999
2676.936356	97381	0.06361959874629974
2677.486142	97401	0.06336501240730286
2678.035929	97421	0.06263570487499237
2678.585715	97441	0.06209077686071396
2679.135501	97461	0.06258250027894974
2679.685287	97481	0.061781734228134155
2680.235073	97501	0.060967277735471725
2680.784860	97521	0.0605815164744854
2681.334646	97541	0.06142681837081909
2681.884432	97561	0.06210508942604065
2682.434218	97581	0.061104774475097656
2682.984004	97601	0.06250905990600586
2683.533790	97621	0.0636899322271347
2684.083577	97641	0.06168942153453827
2684.633363	97661	0.05980667844414711
2685.183149	97681	0.061253342777490616
2685.732935	97701	0.0615835040807724
2686.282721	97721	0.06055324524641037
2686.832507	97741	0.06249070167541504
2687.382294	97761	0.06268707662820816
2687.932080	97781	0.06348259747028351
2688.481866	97801	0.06124700978398323
2689.031652	97821	0.05989545211195946
2689.581438	97841	0.06268313527107239
2690.131224	97861	0.06350088119506836
2690.681011	97881	0.06228609383106232
2691.230797	97901	0.0623905211687088
2691.780583	97921	0.06118174642324448
2692.330369	97941	0.06260213255882263
2692.880155	97961	0.062455836683511734
2693.429941	97981	0.06086086481809616
2693.979728	98001	0.06138818338513374
2694.529514	98021	0.06136227771639824
2695.079300	98041	0.061228372156620026
2695.629086	98061	0.06268968433141708
2696.178872	98081	0.061598602682352066
2696.728658	98101	0.06148277223110199
2697.278445	98121	0.06027878075838089
2697.828231	98141	0.060517627745866776
2698.378017	98161	0.06225781515240669
2698.927803	98181	0.06138717383146286
2699.477589	98201	0.06171184405684471
2700.027376	98221	0.06130232661962509
2700.577162	98241	0.06252127885818481
2701.126948	98261	0.0613279864192009
2701.676734	98281	0.060685839504003525
2702.226520	98301	0.06171175837516785
2702.776306	98321	0.06052523851394653
2703.326093	98341	0.0609024278819561
2703.875879	98361	0.06190099939703941
2704.425665	98381	0.06472134590148926
2704.975451	98401	0.06199213862419128
2705.525237	98421	0.06227710098028183
2706.075023	98441	0.06156257167458534
2706.624810	98461	0.06220193952322006
2707.174596	98481	0.0623643696308136
2707.724382	98501	0.060339417308568954
2708.274168	98521	0.062072549015283585
2708.823954	98541	0.06242034211754799
2709.373740	98561	0.0628478080034256
2709.923527	98581	0.06090996414422989
2710.473313	98601	0.062073513865470886
2711.023099	98621	0.06176863983273506
2711.572885	98641	0.06253314763307571
2712.122671	98661	0.06093110889196396
2712.672457	98681	0.062225233763456345
2713.222244	98701	0.061612509191036224
2713.772030	98721	0.06137539446353912
2714.321816	98741	0.06074909120798111
2714.871602	98761	0.06216355413198471
2715.421388	98781	0.06358884274959564
2715.971174	98801	0.0628969743847847
2716.520961	98821	0.05948285758495331
2717.070747	98841	0.06369106471538544
2717.620533	98861	0.061343319714069366
2718.170319	98881	0.06172725185751915
2718.720105	98901	0.06241194158792496
2719.269891	98921	0.062075160443782806
2719.819678	98941	0.06234998255968094
2720.369464	98961	0.06270443648099899
2720.919250	98981	0.06139440089464187
2721.469036	99001	0.06090328097343445
2722.018822	99021	0.06116195768117905
2722.568609	99041	0.06286010891199112
2723.118395	99061	0.06116079166531563
2723.668181	99081	0.0618058405816555
2724.217967	99101	0.06180985644459725
2724.767753	99121	0.062242619693279266
2725.317539	99141	0.06262965500354767
2725.867326	99161	0.06475421786308289
2726.417112	99181	0.06285519897937775
2726.966898	99201	0.06222263723611832
2727.516684	99221	0.06041911989450455
2728.066470	99241	0.06261131167411804
2728.616256	99261	0.06232539564371109
2729.166043	99281	0.061162084341049194
2729.715829	99301	0.06064538657665253
2730.265615	99321	0.06364324688911438
2730.815401	99341	0.06287975609302521
2731.365187	99361	0.061272118240594864
2731.914973	99381	0.06292878091335297
2732.464760	99401	0.06231982260942459
2733.014546	99421	0.0632152333855629
2733.564332	99441	0.06160897761583328
2734.114118	99461	0.060449302196502686
2734.663904	99481	0.06106005236506462
2735.213690	99501	0.06229101121425629
2735.763477	99521	0.06285326182842255
2736.313263	99541	0.06086306273937225
2736.863049	99561	0.061890557408332825
2737.412835	99581	0.06187432259321213
2737.962621	99601	0.06178032606840134
2738.512407	99621	0.05961731076240539
2739.062194	99641	0.05976063758134842
2739.611980	99661	0.0614251047372818
2740.161766	99681	0.06292886286973953
2740.711552	99701	0.06064489483833313
2741.261338	99721	0.060848403722047806
2741.811125	99741	0.06339739263057709
2742.360911	99761	0.061776865273714066
2742.910697	99781	0.06315664201974869
2743.460483	99801	0.06130512058734894
2744.010269	99821	0.062304671853780746
2744.560055	99841	0.06163198500871658
2745.109842	99861	0.06263662129640579
2745.659628	99881	0.06138867512345314
2746.209414	99901	0.05924493819475174
2746.759200	99921	0.06144579499959946
2747.308986	99941	0.059293147176504135
2747.858772	99961	0.060506414622068405
2748.408559	99981	0.06084704399108887
2748.958345	100001	0.06304837018251419
2749.508131	100021	0.0641232505440712
2750.057917	100041	0.06106865406036377
2750.607703	100061	0.061651211231946945
2751.157489	100081	0.06082592532038689
2751.707276	100101	0.06118914112448692
2752.257062	100121	0.062030013650655746
2752.806848	100141	0.06227776408195496
2753.356634	100161	0.06139470264315605
2753.906420	100181	0.06133953481912613
2754.456206	100201	0.06199396774172783
2755.005993	100221	0.06110786274075508
2755.555779	100241	0.06242251396179199
2756.105565	100261	0.06182367727160454
2756.655351	100281	0.061794474720954895
2757.205137	100301	0.061704158782958984
2757.754923	100321	0.06226693466305733
2758.304710	100341	0.06087460368871689
2758.854496	100361	0.06252536922693253
2759.404282	100381	0.06043867766857147
2759.954068	100401	0.0629143938422203
2760.503854	100421	0.06416976451873779
2761.053640	100441	0.06179525703191757
2761.603427	100461	0.06339097768068314
2762.153213	100481	0.06041944772005081
2762.702999	100501	0.05898746848106384
2763.252785	100521	0.06253793090581894
2763.802571	100541	0.06269744783639908
2764.352358	100561	0.06371767818927765
2764.902144	100581	0.05977882817387581
2765.451930	100601	0.06229032203555107
2766.001716	100621	0.05966560170054436
2766.551502	100641	0.06169100105762482
2767.101288	100661	0.06191865727305412
2767.651075	100681	0.06142894923686981
2768.200861	100701	0.06215191632509232
2768.750647	100721	0.06264419108629227
2769.300433	100741	0.06136595457792282
2769.850219	100761	0.062023039907217026
2770.400005	100781	0.06126321479678154
2770.949792	100801	0.06129136681556702
2771.499578	100821	0.05981350317597389
2772.049364	100841	0.0603380911052227
2772.599150	100861	0.06153249740600586
2773.148936	100881	0.06227520480751991
2773.698722	100901	0.062101684510707855
2774.248509	100921	0.061845604330301285
2774.798295	100941	0.06213495135307312
2775.348081	100961	0.0616481751203537
2775.897867	100981	0.06254877895116806
2776.447653	101001	0.06033506989479065
2776.997439	101021	0.06015794724225998
2777.547226	101041	0.06393865495920181
2778.097012	101061	0.061970196664333344
2778.646798	101081	0.05973655357956886
2779.196584	101101	0.06188861280679703
2779.746370	101121	0.061046816408634186
2780.296156	101141	0.06201529502868652
2780.845943	101161	0.0619436539709568
2781.395729	101181	0.060698267072439194
2781.945515	101201	0.06235066428780556
2782.495301	101221	0.060515861958265305
2783.045087	101241	0.06056211516261101
2783.594874	101261	0.06162107363343239
2784.144660	101281	0.061435747891664505
2784.694446	101301	0.06175823137164116
2785.244232	101321	0.06136618182063103
2785.794018	101341	0.06183820217847824
2786.343804	101361	0.06311973184347153
2786.893591	101381	0.06244528666138649
2787.443377	101401	0.06212201714515686
2787.993163	101421	0.06306575983762741
2788.542949	101441	0.06094380468130112
2789.092735	101461	0.06028290465474129
2789.642521	101481	0.06240154057741165
2790.192308	101501	0.0589931458234787
2790.742094	101521	0.061814531683921814
2791.291880	101541	0.061016958206892014
2791.841666	101561	0.06199144572019577
2792.391452	101581	0.06235414370894432
2792.941238	101601	0.06062343716621399
2793.491025	101621	0.06072363257408142
2794.040811	101641	0.0622953325510025
2794.590597	101661	0.06285063177347183
2795.140383	101681	0.06211698427796364
2795.690169	101701	0.06070071831345558
2796.239955	101721	0.06094367057085037
2796.789742	101741	0.061125677078962326
2797.339528	101761	0.060911308974027634
2797.889314	101781	0.06144123524427414
2798.439100	101801	0.06188668683171272
2798.988886	101821	0.05977360159158707
2799.538672	101841	0.06155812367796898
2800.088459	101861	0.062439218163490295
2800.638245	101881	0.05996380373835564
2801.188031	101901	0.06242157146334648
2801.737817	101921	0.06015099585056305
2802.287603	101941	0.062334343791008
2802.837389	101961	0.06038636341691017
2803.387176	101981	0.061250776052474976
2803.936962	102001	0.060963355004787445
2804.486748	102021	0.06082087382674217
2805.036534	102041	0.06002382934093475
2805.586320	102061	0.059882815927267075
2806.136107	102081	0.06200697645545006
2806.685893	102101	0.060994263738393784
2807.235679	102121	0.06206844002008438
2807.785465	102141	0.06084851548075676
2808.335251	102161	0.060784369707107544
2808.885037	102181	0.06157924234867096
2809.434824	102201	0.06340714544057846
2809.984610	102221	0.06353995949029922
2810.534396	102241	0.06108211725950241
2811.084182	102261	0.06125488132238388
2811.633968	102281	0.059947580099105835
2812.183754	102301	0.06096287816762924
2812.733541	102321	0.06226559355854988
2813.283327	102341	0.06065436452627182
2813.833113	102361	0.06171000003814697
2814.382899	102381	0.06084025278687477
2814.932685	102401	0.06140231341123581
2815.482471	102421	0.05999743193387985
2816.032258	102441	0.06106279790401459
2816.582044	102461	0.0610605925321579
2817.131830	102481	0.06190004199743271
2817.681616	102501	0.06237293779850006
2818.231402	102521	0.06165631115436554
2818.781188	102541	0.06351874023675919
2819.330975	102561	0.061065614223480225
2819.880761	102581	0.06167197972536087
2820.430547	102601	0.06207295507192612
2820.980333	102621	0.06109906733036041
2821.530119	102641	0.060377590358257294
2822.079905	102661	0.061664879322052
2822.629692	102681	0.06296166777610779
2823.179478	102701	0.06171995401382446
2823.729264	102721	0.06301060318946838
2824.279050	102741	0.062127094715833664
2824.828836	102761	0.060708411037921906
2825.378623	102781	0.061569564044475555
2825.928409	102801	0.06150969117879867
2826.478195	102821	0.06293493509292603
2827.027981	102841	0.060437336564064026
2827.577767	102861	0.060619987547397614
2828.127553	102881	0.05936391279101372
2828.677340	102901	0.060724496841430664
2829.227126	102921	0.061525195837020874
2829.776912	102941	0.06342766433954239
2830.326698	102961	0.05961543321609497
2830.876484	102981	0.061832789331674576
2831.426270	103001	0.060239147394895554
2831.976057	103021	0.06233803555369377
2832.525843	103041	0.06199529767036438
2833.075629	103061	0.061803556978702545
2833.625415	103081	0.05940796062350273
2834.175201	103101	0.061673253774642944
2834.724987	103121	0.060746435075998306
2835.274774	103141	0.0631425604224205
2835.824560	103161	0.06098662689328194
2836.374346	103181	0.06016446650028229
2836.924132	103201	0.06127150356769562
2837.473918	103221	0.06083469837903976
2838.023704	103241	0.0622413232922554
2838.573491	103261	0.06185498461127281
2839.123277	103281	0.062091611325740814
2839.673063	103301	0.06176671013236046
2840.222849	103321	0.060381241142749786
2840.772635	103341	0.06042521074414253
2841.322421	103361	0.06291870027780533
2841.872208	103381	0.06071101501584053
2842.421994	103401	0.06186595559120178
2842.971780	103421	0.06221050024032593
2843.521566	103441	0.061382461339235306
2844.071352	103461	0.06167946010828018
2844.621138	103481	0.06437378376722336
2845.170925	103501	0.06238998472690582
2845.720711	103521	0.06221311539411545
2846.270497	103541	0.06106770783662796
2846.820283	103561	0.06316199898719788
2847.370069	103581	0.06120321899652481
2847.919856	103601	0.061209678649902344
2848.469642	103621	0.06055658310651779
2849.019428	103641	0.061236489564180374
2849.569214	103661	0.06295517086982727
2850.119000	103681	0.06005285680294037
2850.668786	103701	0.06170604005455971
2851.218573	103721	0.06163012608885765
2851.768359	103741	0.06217178329825401
2852.318145	103761	0.06072438880801201
2852.867931	103781	0.061698783189058304
2853.417717	103801	0.06165295094251633
2853.967503	103821	0.06149400770664215
2854.517290	103841	0.060052767395973206
2855.067076	103861	0.06202858686447144
2855.616862	103881	0.06268777698278427
2856.166648	103901	0.06254804134368896
2856.716434	103921	0.06152752414345741
2857.266220	103941	0.06219102814793587
2857.816007	103961	0.06143619492650032
2858.365793	103981	0.060808248817920685
2858.915579	104001	0.05955900251865387
2859.465365	104021	0.06363712251186371
2860.015151	104041	0.06242650747299194
2860.564937	104061	0.06211382150650024
2861.114724	104081	0.06332341581583023
2861.664510	104101	0.06035984307527542
2862.214296	104121	0.062312692403793335
2862.764082	104141	0.060641296207904816
2863.313868	104161	0.06111409515142441
2863.863654	104181	0.06044098734855652
2864.413441	104201	0.06105085834860802
2864.963227	104221	0.06310856342315674
2865.513013	104241	0.05985851585865021
2866.062799	104261	0.06143755093216896
2866.612585	104281	0.06369603425264359
2867.162372	104301	0.06053641438484192
2867.712158	104321	0.06099068373441696
2868.261944	104341	0.06162317842245102
2868.811730	104361	0.06043936684727669
2869.361516	104381	0.06210126727819443
2869.911302	104401	0.060953538864851
2870.461089	104421	0.06212032586336136
2871.010875	104441	0.061825916171073914
2871.560661	104461	0.06092459708452225
2872.110447	104481	0.06110876798629761
2872.660233	104501	0.06254415959119797
2873.210019	104521	0.06116797402501106
2873.759806	104541	0.060988832265138626
2874.309592	104561	0.060663312673568726
2874.859378	104581	0.060741327702999115
2875.409164	104601	0.06324823200702667
2875.958950	104621	0.062115125358104706
2876.508736	104641	0.06168743222951889
2877.058523	104661	0.06109265610575676
2877.608309	104681	0.06117192655801773
2878.158095	104701	0.06179138645529747
2878.707881	104721	0.0628056600689888
2879.257667	104741	0.05933530628681183
2879.807453	104761	0.06085094064474106
2880.357240	104781	0.061358384788036346
2880.907026	104801	0.0611017644405365
2881.456812	104821	0.06106555461883545
2882.006598	104841	0.06197576969861984
2882.556384	104861	0.06066098436713219
2883.106170	104881	0.061186958104372025
2883.655957	104901	0.06283542513847351
2884.205743	104921	0.059491369873285294
2884.755529	104941	0.06000031158328056
2885.305315	104961	0.06266528367996216
2885.855101	104981	0.06222495064139366
2886.404887	105001	0.06083395704627037
2886.954674	105021	0.06143740937113762
2887.504460	105041	0.06148669123649597
2888.054246	105061	0.06209515780210495
2888.604032	105081	0.06098686531186104
2889.153818	105101	0.06189865618944168
2889.703605	105121	0.06038640812039375
2890.253391	105141	0.059783875942230225
2890.803177	105161	0.06223542243242264
2891.352963	105181	0.059761688113212585
2891.902749	105201	0.061160918325185776
2892.452535	105221	0.06132861599326134
2893.002322	105241	0.061457160860300064
2893.552108	105261	0.06060449033975601
2894.101894	105281	0.06253600865602493
2894.651680	105301	0.061477180570364
2895.201466	105321	0.06097378581762314
2895.751252	105341	0.06112900376319885
2896.301039	105361	0.06327725201845169
2896.850825	105381	0.06223870068788528
2897.400611	105401	0.061193425208330154
2897.950397	105421	0.060029588639736176
2898.500183	105441	0.0613703727722168
2899.049969	105461	0.06039359048008919
2899.599756	105481	0.05983327329158783
2900.149542	105501	0.06247781589627266
2900.699328	105521	0.06010747328400612
2901.249114	105541	0.06037656217813492
2901.798900	105561	0.05975226312875748
2902.348686	105581	0.060024674981832504
2902.898473	105601	0.0620553232729435
2903.448259	105621	0.061944689601659775
2903.998045	105641	0.05992243438959122
2904.547831	105661	0.06170249730348587
2905.097617	105681	0.06057068333029747
2905.647403	105701	0.06273594498634338
2906.197190	105721	0.061926305294036865
2906.746976	105741	0.062472838908433914
2907.296762	105761	0.06046770513057709
2907.846548	105781	0.06183401495218277
2908.396334	105801	0.0613708533346653
2908.946121	105821	0.06197033450007439
2909.495907	105841	0.06100664660334587
2910.045693	105861	0.060126423835754395
2910.595479	105881	0.05953280255198479
2911.145265	105901	0.06054286286234856
2911.695051	105921	0.0626089870929718
2912.244838	105941	0.06112126260995865
2912.794624	105961	0.06237621605396271
2913.344410	105981	0.0609305240213871
2913.894196	106001	0.060981981456279755
2914.443982	106021	0.06114312261343002
2914.993768	106041	0.059839218854904175
2915.543555	106061	0.06147671490907669
2916.093341	106081	0.06318564713001251
2916.643127	106101	0.06012134626507759
2917.192913	106121	0.06130477413535118
2917.742699	106141	0.05972261726856232
2918.292485	106161	0.06118446961045265
2918.842272	106181	0.06163563206791878
2919.392058	106201	0.06185677647590637
2919.941844	106221	0.061857111752033234
2920.491630	106241	0.061660733073949814
2921.041416	106261	0.0620691291987896
2921.591202	106281	0.05994699150323868
2922.140989	106301	0.06041111424565315
2922.690775	106321	0.06265830993652344
2923.240561	106341	0.059294261038303375
2923.790347	106361	0.06178755685687065
2924.340133	106381	0.062393419444561005
2924.889919	106401	0.0617053285241127
2925.439706	106421	0.062129907310009
2925.989492	106441	0.061536453664302826
2926.539278	106461	0.061860132962465286
2927.089064	106481	0.06304096430540085
2927.638850	106501	0.06088253855705261
2928.188637	106521	0.061996422708034515
2928.738423	106541	0.06312274932861328
2929.288209	106561	0.0609743632376194
2929.837995	106581	0.06272302567958832
2930.387781	106601	0.06008664518594742
2930.937567	106621	0.06322375684976578
2931.487354	106641	0.060148194432258606
2932.037140	106661	0.06101290136575699
2932.586926	106681	0.060327526181936264
2933.136712	106701	0.06008164584636688
2933.686498	106721	0.06240897625684738
2934.236284	106741	0.0624036081135273
2934.786071	106761	0.0604155957698822
2935.335857	106781	0.06258223950862885
2935.885643	106801	0.06022285297513008
2936.435429	106821	0.06213458999991417
2936.985215	106841	0.06210063397884369
2937.535001	106861	0.059748902916908264
2938.084788	106881	0.05940236151218414
2938.634574	106901	0.06025223061442375
2939.184360	106921	0.06005910038948059
2939.734146	106941	0.0620543360710144
2940.283932	106961	0.062105003744363785
2940.833718	106981	0.061919618397951126
2941.383505	107001	0.06233692914247513
2941.933291	107021	0.06164106726646423
2942.483077	107041	0.0630120187997818
2943.032863	107061	0.060736723244190216
2943.582649	107081	0.06065820902585983
2944.132435	107101	0.060447026044130325
2944.682222	107121	0.06153689697384834
2945.232008	107141	0.05994756147265434
2945.781794	107161	0.06042848899960518
2946.331580	107181	0.06069638952612877
2946.881366	107201	0.06069084256887436
2947.431152	107221	0.060683004558086395
2947.980939	107241	0.059936076402664185
2948.530725	107261	0.06080712378025055
2949.080511	107281	0.06264843046665192
2949.630297	107301	0.060759566724300385
2950.180083	107321	0.06138280406594277
2950.729870	107341	0.0621502585709095
2951.279656	107361	0.06124911457300186
2951.829442	107381	0.05945239216089249
2952.379228	107401	0.06118253618478775
2952.929014	107421	0.06201232969760895
2953.478800	107441	0.05913034826517105
2954.028587	107461	0.06134561449289322
2954.578373	107481	0.06219537556171417
2955.128159	107501	0.05956290289759636
2955.677945	107521	0.05981076881289482
2956.227731	107541	0.06058846786618233
2956.777517	107561	0.06093953549861908
2957.327304	107581	0.06206235662102699
2957.877090	107601	0.06099998205900192
2958.426876	107621	0.06006225198507309
2958.976662	107641	0.06393037736415863
2959.526448	107661	0.059997256845235825
2960.076234	107681	0.06202898919582367
2960.626021	107701	0.06068866699934006
2961.175807	107721	0.06206791847944259
2961.725593	107741	0.06266846507787704
2962.275379	107761	0.06164056435227394
2962.825165	107781	0.06063137575984001
2963.374951	107801	0.05960555374622345
2963.924738	107821	0.059527769684791565
2964.474524	107841	0.061090752482414246
2965.024310	107861	0.05951636657118797
2965.574096	107881	0.060961998999118805
2966.123882	107901	0.0599827840924263
2966.673668	107921	0.06241919845342636
2967.223455	107941	0.06175592169165611
2967.773241	107961	0.06104664504528046
2968.323027	107981	0.06003062427043915
2968.872813	108001	0.061758097261190414
2969.422599	108021	0.0606636144220829
2969.972386	108041	0.05905815213918686
2970.522172	108061	0.061787791550159454
2971.071958	108081	0.06021737679839134
2971.621744	108101	0.06177540868520737
2972.171530	108121	0.060268793255090714
2972.721316	108141	0.06206376850605011
2973.271103	108161	0.061185285449028015
2973.820889	108181	0.06092844903469086
2974.370675	108201	0.06036856770515442
2974.920461	108221	0.06125281751155853
2975.470247	108241	0.06093451753258705
2976.020033	108261	0.061043448746204376
2976.569820	108281	0.06278873980045319
2977.119606	108301	0.06179350987076759
2977.669392	108321	0.061643071472644806
2978.219178	108341	0.0619654655456543
2978.768964	108361	0.06125418841838837
2979.318750	108381	0.06016959995031357
2979.868537	108401	0.06225067377090454
2980.418323	108421	0.06224591284990311
2980.968109	108441	0.06184675171971321
2981.517895	108461	0.05994964018464088
2982.067681	108481	0.06237774342298508
2982.617467	108501	0.06153371185064316
2983.167254	108521	0.06204896792769432
2983.717040	108541	0.06148051097989082
2984.266826	108561	0.061864882707595825
2984.816612	108581	0.060836389660835266
2985.366398	108601	0.06141279265284538
2985.916184	108621	0.06100841611623764
2986.465971	108641	0.06021256744861603
2987.015757	108661	0.06073177233338356
2987.565543	108681	0.06123241037130356
2988.115329	108701	0.06178952008485794
2988.665115	108721	0.06002520024776459
2989.214901	108741	0.0599939189851284
2989.764688	108761	0.060904696583747864
2990.314474	108781	0.06248809397220611
2990.864260	108801	0.06092199310660362
2991.414046	108821	0.06097709760069847
2991.963832	108841	0.061570748686790466
2992.513619	108861	0.06195870041847229
2993.063405	108881	0.06083562225103378
2993.613191	108901	0.06076362729072571
2994.162977	108921	0.05945897847414017
2994.712763	108941	0.0606437623500824
2995.262549	108961	0.05954582244157791
2995.812336	108981	0.05968163162469864
2996.362122	109001	0.06080576032400131
2996.911908	109021	0.061424389481544495
2997.461694	109041	0.06118205934762955
2998.011480	109061	0.05927525088191032
2998.561266	109081	0.061018720269203186
2999.111053	109101	0.06227872148156166
2999.660839	109121	0.06122439354658127


==> figures/pgfplots/data/vla_diffusion_draws_train_loss_h200_raw_8draw.tsv <==
h200_gpu_hours	step	loss
0.028461	1	1.990055799484253
0.597671	21	1.9935979843139648
1.166882	41	1.9976460933685305
1.736093	61	1.990247368812561
2.305303	81	1.9695165157318115
2.874514	101	1.8845930099487305
3.443725	121	1.8200353384017944
4.012935	141	1.7490836381912231
4.582146	161	1.6773083209991455
5.151357	181	1.5575296878814695
5.720568	201	1.3929115533828735
6.289778	221	1.2156087160110474
6.858989	241	1.0270594358444214
7.428200	261	0.8283833861351013
7.997410	281	0.6510872840881348
8.566621	301	0.5315929651260376
9.135832	321	0.4704871773719787
9.705042	341	0.4515783190727234
10.274253	361	0.4281121492385864
10.843464	381	0.39507585763931274
11.412675	401	0.3684757947921753
11.981885	421	0.3627215921878814
12.551096	441	0.3332228362560272
13.120307	461	0.308745414018631
13.689517	481	0.30128055810928345
14.258728	501	0.2761937379837036
14.827939	521	0.26570361852645874
15.397149	541	0.2632264792919159
15.966360	561	0.25498637557029724
16.535571	581	0.24643146991729736
17.104782	601	0.23857881128787992
17.673992	621	0.22531594336032867
18.243203	641	0.21193724870681763
18.812414	661	0.20703737437725067
19.381624	681	0.20234143733978271
19.950835	701	0.1958609968423843
20.520046	721	0.1959579437971115
21.089256	741	0.19041980803012848
21.658467	761	0.19001910090446472
22.227678	781	0.18294425308704376
22.796889	801	0.19459909200668335
23.366099	821	0.1657360941171646
23.935310	841	0.16649800539016724
24.504521	861	0.1717727780342102
25.073731	881	0.17321200668811798
25.642942	901	0.16264000535011292
26.212153	921	0.16520176827907562
26.781363	941	0.16253341734409332
27.350574	961	0.1548045128583908
27.919785	981	0.15045788884162903
28.488996	1001	0.1517276018857956
29.058206	1021	0.14977827668190002
29.627417	1041	0.16192233562469482
30.196628	1061	0.15204134583473206
30.765838	1081	0.14847779273986816
31.335049	1101	0.14102165400981903
31.904260	1121	0.14732563495635986
32.473470	1141	0.1369660347700119
33.042681	1161	0.1371275931596756
33.611892	1181	0.14146900177001953
34.181103	1201	0.1315780133008957
34.750313	1221	0.13343724608421326
35.319524	1241	0.1288981735706329
35.888735	1261	0.13081732392311096
36.457945	1281	0.1336703896522522
37.027156	1301	0.12617678940296173
37.596367	1321	0.13368520140647888
38.165577	1341	0.12345799058675766
38.734788	1361	0.12176535278558732
39.303999	1381	0.1242283433675766
39.873210	1401	0.1354091316461563
40.442420	1421	0.1209145188331604
41.011631	1441	0.12291581183671953
41.580842	1461	0.11657645553350449
42.150052	1481	0.11627452820539474
42.719263	1501	0.11644195765256882
43.288474	1521	0.1164228618144989
43.857684	1541	0.1188475489616394
44.426895	1561	0.11224766075611116
44.996106	1581	0.1282592415809631
45.565317	1601	0.1114794909954071
46.134527	1621	0.11241204291582108
46.703738	1641	0.1130298376083374
47.272949	1661	0.11635901778936386
47.842159	1681	0.11173855513334274
48.411370	1701	0.10917050391435625
48.980581	1721	0.11148432642221452
49.549791	1741	0.11015354841947556
50.119002	1761	0.10843394696712494
50.688213	1781	0.10733595490455627
51.257424	1801	0.11106501519680025
51.826634	1821	0.10984379798173904
52.395845	1841	0.10610850900411606
52.965056	1861	0.10650739818811417
53.534266	1881	0.10478410124778748
54.103477	1901	0.10504433512687684
54.672688	1921	0.10464441776275636
55.241898	1941	0.10529722273349762
55.811109	1961	0.10287739336490632
56.380320	1981	0.10660801827907562
56.949531	2001	0.10573657602071762
57.518741	2021	0.10144492238759996
58.087952	2041	0.10815213620662688
58.657163	2061	0.10141155868768692
59.226373	2081	0.10252057760953905
59.795584	2101	0.10135793685913086
60.364795	2121	0.1021135076880455
60.934005	2141	0.10149023681879044
61.503216	2161	0.10074632614850998
62.072427	2181	0.10001251101493835
62.641638	2201	0.1009797379374504
63.210848	2221	0.10114506632089616
63.780059	2241	0.09951799362897872
64.349270	2261	0.101095512509346
64.918480	2281	0.09846360236406326
65.487691	2301	0.0979585498571396
66.056902	2321	0.09762807935476304
66.626113	2341	0.09879936277866364
67.195323	2361	0.09895903617143632
67.764534	2381	0.09737981855869292
68.333745	2401	0.09515071660280228
68.902955	2421	0.096231609582901
69.472166	2441	0.09963922202587128
70.041377	2461	0.09664396941661836
70.610587	2481	0.10311727970838548
71.179798	2501	0.09549843519926073
71.749009	2521	0.09691323339939116
72.318220	2541	0.09202952682971954
72.887430	2561	0.09483305364847185
73.456641	2581	0.09500046074390411
74.025852	2601	0.09578670561313628
74.595062	2621	0.09551523625850676
75.164273	2641	0.09369219094514848
75.733484	2661	0.09342782199382782
76.302694	2681	0.09419091045856476
76.871905	2701	0.09253142774105072
77.441116	2721	0.09313248097896576
78.010327	2741	0.09164448082447052
78.579537	2761	0.09224743396043776
79.148748	2781	0.09190747141838074
79.717959	2801	0.09137314558029176
80.287169	2821	0.09423033148050308
80.856380	2841	0.09133215993642808
81.425591	2861	0.09704659879207612
81.994801	2881	0.09289254248142242
82.564012	2901	0.0913182944059372
83.133223	2921	0.097300186753273
83.702434	2941	0.09191881120204926
84.271644	2961	0.09186828136444092
84.840855	2981	0.09332852065563202
85.410066	3001	0.09032727032899857
85.979276	3021	0.09134959429502489
86.548487	3041	0.09165582060813904
87.117698	3061	0.09098879247903824
87.686908	3081	0.09089012444019318
88.256119	3101	0.09158724546432497
88.825330	3121	0.0935993790626526
89.394541	3141	0.09052380919456482
89.963751	3161	0.09045623242855072
90.532962	3181	0.09243547171354294
91.102173	3201	0.08949362486600876
91.671383	3221	0.08950403332710266
92.240594	3241	0.09117564558982848
92.809805	3261	0.08877762407064438
93.379015	3281	0.08886668086051941
93.948226	3301	0.0885804072022438
94.517437	3321	0.08625161647796631
95.086648	3341	0.08947978913784027
95.655858	3361	0.08779475092887878
96.225069	3381	0.0872063860297203
96.794280	3401	0.0886283814907074
97.363490	3421	0.08966196328401566
97.932701	3441	0.08827278763055801
98.501912	3461	0.08933810889720917
99.071122	3481	0.08845867961645126
99.640333	3501	0.08701346814632416
100.209544	3521	0.0881950855255127
100.778755	3541	0.08559570461511612
101.347965	3561	0.08659225702285767
101.917176	3581	0.08831886947154999
102.486387	3601	0.08691877126693726
103.055597	3621	0.0868491530418396
103.624808	3641	0.08633551001548767
104.194019	3661	0.08995021879673004
104.763229	3681	0.085270456969738
105.332440	3701	0.08561225235462189
105.901651	3721	0.08681189268827438
106.470862	3741	0.08621661365032196
107.040072	3761	0.08624538779258728
107.609283	3781	0.0852053165435791
108.178494	3801	0.08697480708360672
108.747704	3821	0.08612492680549622
109.316915	3841	0.08592341840267181
109.886126	3861	0.08565319329500198
110.455336	3881	0.08565133810043335
111.024547	3901	0.0852230042219162
111.593758	3921	0.08590499311685562
112.162969	3941	0.0849490687251091
112.732179	3961	0.08401846140623093
113.301390	3981	0.08372817933559418
113.870601	4001	0.08564937859773636
114.439811	4021	0.08366168290376663
115.009022	4041	0.0845937430858612
115.578233	4061	0.08369426429271698
116.147443	4081	0.08418049663305283
116.716654	4101	0.08578348159790039
117.285865	4121	0.0848609209060669
117.855076	4141	0.08449710160493851
118.424286	4161	0.08443588018417358
118.993497	4181	0.08488152176141739
119.562708	4201	0.08847713470458984
120.131918	4221	0.08247555792331696
120.701129	4241	0.08318384736776352
121.270340	4261	0.08388647437095642
121.839550	4281	0.0848163440823555
122.408761	4301	0.0874055027961731
122.977972	4321	0.08551249653100967
123.547183	4341	0.08481478691101074
124.116393	4361	0.0860244482755661
124.685604	4381	0.08368793874979019
125.254815	4401	0.08203058689832687
125.824025	4421	0.08227711915969849
126.393236	4441	0.08362716436386108
126.962447	4461	0.08249939233064651
127.531657	4481	0.08148828148841858
128.100868	4501	0.08285855501890182
128.670079	4521	0.08410157263278961
129.239290	4541	0.0830848291516304
129.808500	4561	0.08062432706356049
130.377711	4581	0.08363685756921768
130.946922	4601	0.0821237862110138
131.516132	4621	0.08276676386594772
132.085343	4641	0.08167678117752075
132.654554	4661	0.08427118510007858
133.223764	4681	0.08217349648475647
133.792975	4701	0.0820000097155571
134.362186	4721	0.08386220782995224
134.931397	4741	0.08273646235466003
135.500607	4761	0.08227740973234177
136.069818	4781	0.0830189436674118
136.639029	4801	0.0812680721282959
137.208239	4821	0.08190645277500153
137.777450	4841	0.08281665295362473
138.346661	4861	0.08200517296791077
138.915871	4881	0.08212216943502426
139.485082	4901	0.08246453106403351
140.054293	4921	0.0824132189154625
140.623504	4941	0.08194413781166077
141.192714	4961	0.0842481181025505
141.761925	4981	0.081627756357193
142.331136	5001	0.07939857244491577
142.900346	5021	0.08053333312273026
143.469557	5041	0.0804421678185463
144.038768	5061	0.08153019100427628
144.607978	5081	0.08028265088796616
145.177189	5101	0.07988191395998001
145.746400	5121	0.08012954890727997
146.315611	5141	0.08167404681444168
146.884821	5161	0.08239182829856873
147.454032	5181	0.08099262416362762
148.023243	5201	0.07982700318098068
148.592453	5221	0.08058705925941467
149.161664	5241	0.08176575601100922
149.730875	5261	0.08157752454280853
150.300085	5281	0.07971814274787903
150.869296	5301	0.07980354130268097
151.438507	5321	0.07995513081550598
152.007718	5341	0.07990610599517822
152.576928	5361	0.0779215395450592
153.146139	5381	0.08087702095508575
153.715350	5401	0.07934101670980453
154.284560	5421	0.08193327486515045
154.853771	5441	0.0793742686510086
155.422982	5461	0.07883649319410324
155.992192	5481	0.08127981424331665
156.561403	5501	0.07984497398138046
157.130614	5521	0.07813632488250732
157.699825	5541	0.07982076704502106
158.269035	5561	0.08251070976257324
158.838246	5581	0.07827850431203842
159.407457	5601	0.07908909767866135
159.976667	5621	0.078891821205616
160.545878	5641	0.07886949926614761
161.115089	5661	0.08061449229717255
161.684299	5681	0.07868565618991852
162.253510	5701	0.07779116928577423
162.822721	5721	0.0798189714550972
163.391932	5741	0.07890037447214127
163.961142	5761	0.07923974096775055
164.530353	5781	0.07935266941785812
165.099564	5801	0.0796678215265274
165.668774	5821	0.07866686582565308
166.237985	5841	0.07974321395158768
166.807196	5861	0.08016643673181534
167.376407	5881	0.07874280214309692
167.945617	5901	0.07943020761013031
168.514828	5921	0.08122965693473816
169.084039	5941	0.07879084348678589
169.653249	5961	0.07949858903884888
170.222460	5981	0.07772360742092133
170.791671	6001	0.07920310646295547
171.360881	6021	0.08028843998908997
171.930092	6041	0.07675021141767502
172.499303	6061	0.07612790167331696
173.068514	6081	0.07918433845043182
173.637724	6101	0.07867816090583801
174.206935	6121	0.07693210244178772
174.776146	6141	0.08153737336397171
175.345356	6161	0.07800018042325974
175.914567	6181	0.07966555655002594
176.483778	6201	0.07949464023113251
177.052988	6221	0.07804897427558899
177.622199	6241	0.07780831307172775
178.191410	6261	0.07778112590312958
178.760621	6281	0.07776038348674774
179.329831	6301	0.078193798661232
179.899042	6321	0.0764310359954834
180.468253	6341	0.07840229570865631
181.037463	6361	0.07822691649198532
181.606674	6381	0.07794978469610214
182.175885	6401	0.08240162581205368
182.745095	6421	0.07636766880750656
183.314306	6441	0.07868362218141556
183.883517	6461	0.07813270390033722
184.452728	6481	0.07768705487251282
185.021938	6501	0.07711175084114075
185.591149	6521	0.07741805166006088
186.160360	6541	0.07597575336694717
186.729570	6561	0.07675562053918839
187.298781	6581	0.07699182629585266
187.867992	6601	0.07882026582956314
188.437202	6621	0.07662950456142426
189.006413	6641	0.07608336210250854
189.575624	6661	0.07780613005161285
190.144835	6681	0.07648696005344391
190.714045	6701	0.078436478972435
191.283256	6721	0.07571180164813995
191.852467	6741	0.077666737139225
192.421677	6761	0.0775616392493248
192.990888	6781	0.07678164541721344
193.560099	6801	0.07626098394393921
194.129309	6821	0.07775973528623581
194.698520	6841	0.07617001235485077
195.267731	6861	0.07703252136707306
195.836942	6881	0.07774195075035095
196.406152	6901	0.07716228067874908
196.975363	6921	0.07654150575399399
197.544574	6941	0.07668272405862808
198.113784	6961	0.07875794172286987
198.682995	6981	0.07774695008993149
199.252206	7001	0.07477960735559464
199.821416	7021	0.07505879551172256
200.390627	7041	0.07512147724628448
200.959838	7061	0.07551220059394836
201.529049	7081	0.07561977207660675
202.098259	7101	0.07623028755187988
202.667470	7121	0.07647914439439774
203.236681	7141	0.07627525180578232
203.805891	7161	0.07755076885223389
204.375102	7181	0.07557655870914459
204.944313	7201	0.07625944167375565
205.513523	7221	0.0763043686747551
206.082734	7241	0.07712198793888092
206.651945	7261	0.07394403219223022
207.221156	7281	0.07500415295362473
207.790366	7301	0.0760854184627533
208.359577	7321	0.07608027756214142
208.928788	7341	0.07507330179214478
209.497998	7361	0.0763433501124382
210.067209	7381	0.07614094763994217
210.636420	7401	0.0753769502043724
211.205630	7421	0.07448984682559967
211.774841	7441	0.07495805621147156
212.344052	7461	0.07551959156990051
212.913263	7481	0.07679670304059982
213.482473	7501	0.074816033244133
214.051684	7521	0.07656465470790863
214.620895	7541	0.07600056380033493
215.190105	7561	0.07434876263141632
215.759316	7581	0.07629629224538803
216.328527	7601	0.07409163564443588
216.897737	7621	0.07628068327903748
217.466948	7641	0.07536685466766357
218.036159	7661	0.07562625408172607
218.605370	7681	0.07447730004787445
219.174580	7701	0.07504583150148392
219.743791	7721	0.07620355486869812
220.313002	7741	0.0751698687672615
220.882212	7761	0.07494880259037018
221.451423	7781	0.07566814124584198
222.020634	7801	0.07379139214754105
222.589844	7821	0.07364536821842194
223.159055	7841	0.07586263865232468
223.728266	7861	0.07392101734876633
224.297477	7881	0.07601287215948105
224.866687	7901	0.07475922256708145
225.435898	7921	0.07426358014345169
226.005109	7941	0.07527804374694824
226.574319	7961	0.07356675714254379
227.143530	7981	0.07674827426671982
227.712741	8001	0.07394663244485855
228.281951	8021	0.07424792647361755
228.851162	8041	0.07484731078147888
229.420373	8061	0.07435361295938492
229.989584	8081	0.07418441772460938
230.558794	8101	0.07406458258628845
231.128005	8121	0.07426725327968597
231.697216	8141	0.07397415488958359
232.266426	8161	0.07392563670873642
232.835637	8181	0.07442701607942581
233.404848	8201	0.07473061978816986
233.974058	8221	0.07419416308403015
234.543269	8241	0.07427366077899933
235.112480	8261	0.07345028966665268
235.681691	8281	0.07510547339916229
236.250901	8301	0.07503221929073334
236.820112	8321	0.07470528781414032
237.389323	8341	0.07376649230718613
237.958533	8361	0.07387490570545197
238.527744	8381	0.07493345439434052
239.096955	8401	0.0749092623591423
239.666165	8421	0.0750228688120842
240.235376	8441	0.07331011444330215
240.804587	8461	0.07420585304498672
241.373798	8481	0.07355848699808121
241.943008	8501	0.07309356331825256
242.512219	8521	0.0742681473493576
243.081430	8541	0.0739622488617897
243.650640	8561	0.07356426864862442
244.219851	8581	0.07325641810894012
244.789062	8601	0.0724366158246994
245.358272	8621	0.07360945641994476
245.927483	8641	0.07270799577236176
246.496694	8661	0.07426483929157257
247.065905	8681	0.07421986013650894
247.635115	8701	0.0741373673081398
248.204326	8721	0.07331684231758118
248.773537	8741	0.07363676279783249
249.342747	8761	0.07364151626825333
249.911958	8781	0.07409369200468063
250.481169	8801	0.07315047085285187
251.050379	8821	0.07392232120037079
251.619590	8841	0.07323944568634033
252.188801	8861	0.07333794981241226
252.758012	8881	0.07314881682395935
253.327222	8901	0.07378137856721878
253.896433	8921	0.07390295714139938
254.465644	8941	0.07254590839147568
255.034854	8961	0.07335270941257477
255.604065	8981	0.07495222240686417
256.173276	9001	0.07312452048063278
256.742486	9021	0.07377354800701141
257.311697	9041	0.07343264669179916
257.880908	9061	0.0722130760550499
258.450119	9081	0.07375984638929367
259.019329	9101	0.07219772785902023
259.588540	9121	0.07437820732593536
260.157751	9141	0.07219482958316803
260.726961	9161	0.07246062159538269
261.296172	9181	0.07462459802627563
261.865383	9201	0.07370546460151672
262.434593	9221	0.07289388030767441
263.003804	9241	0.07282687723636627
263.573015	9261	0.07296410948038101
264.142226	9281	0.07137893885374069
264.711436	9301	0.0744512751698494
265.280647	9321	0.07288241386413574
265.849858	9341	0.07180541753768921
266.419068	9361	0.07311329245567322
266.988279	9381	0.07248467952013016
267.557490	9401	0.0746297761797905
268.126701	9421	0.07259885221719742
268.695911	9441	0.07313821464776993
269.265122	9461	0.07366419583559036
269.834333	9481	0.07216446846723557
270.403543	9501	0.0736243948340416
270.972754	9521	0.07319943606853485
271.541965	9541	0.07195284962654114
272.111175	9561	0.07347101718187332
272.680386	9581	0.07332666963338852
273.249597	9601	0.07192409038543701
273.818808	9621	0.07303144782781601
274.388018	9641	0.07084587216377258
274.957229	9661	0.07232074439525604
275.526440	9681	0.07246209681034088
276.095650	9701	0.07327423244714737
276.664861	9721	0.07128652930259705
277.234072	9741	0.07283392548561096
277.803282	9761	0.07254042476415634
278.372493	9781	0.0727500393986702
278.941704	9801	0.0717998594045639
279.510915	9821	0.07361743599176407
280.080125	9841	0.0711318776011467
280.649336	9861	0.07218463718891144
281.218547	9881	0.07191994786262512
281.787757	9901	0.07244443893432617
282.356968	9921	0.0727371796965599
282.926179	9941	0.07242454588413239
283.495389	9961	0.07225063443183899
284.064600	9981	0.07274754345417023
284.633811	10001	0.07327599078416824
285.203022	10021	0.07164278626441956
285.772232	10041	0.07075424492359161
286.341443	10061	0.07119669020175934
286.910654	10081	0.07148335874080658
287.479864	10101	0.07296685874462128
288.049075	10121	0.07203978300094604
288.618286	10141	0.07221480458974838
289.187496	10161	0.07321399450302124
289.756707	10181	0.07208970189094543
290.325918	10201	0.07079221308231354
290.895129	10221	0.07089070975780487
291.464339	10241	0.07295230031013489
292.033550	10261	0.07164791226387024
292.602761	10281	0.07206080108880997
293.171971	10301	0.07068710029125214
293.741182	10321	0.07078419625759125
294.310393	10341	0.07075905054807663
294.879603	10361	0.07184351235628128
295.448814	10381	0.07267888635396957
296.018025	10401	0.07218305766582489
296.587236	10421	0.07121220976114273
297.156446	10441	0.07114099711179733
297.725657	10461	0.07223451882600784
298.294868	10481	0.07062208652496338
298.864078	10501	0.07025154680013657
299.433289	10521	0.07025574147701263
300.002500	10541	0.07200104743242264
300.571710	10561	0.07045409828424454
301.140921	10581	0.07098648697137833
301.710132	10601	0.07170330733060837
302.279343	10621	0.06984899938106537
302.848553	10641	0.07180779427289963
303.417764	10661	0.07016053795814514
303.986975	10681	0.07029686123132706
304.556185	10701	0.07240808755159378
305.125396	10721	0.07173445075750351
305.694607	10741	0.07257195562124252
306.263817	10761	0.06975647062063217
306.833028	10781	0.07023382186889648
307.402239	10801	0.0707031711935997
307.971450	10821	0.07131653279066086
308.540660	10841	0.07171553373336792
309.109871	10861	0.07098101079463959
309.679082	10881	0.07142666727304459
310.248292	10901	0.07098323106765747
310.817503	10921	0.07221300899982452
311.386714	10941	0.07213861495256424
311.955924	10961	0.07083439081907272
312.525135	10981	0.0716489925980568
313.094346	11001	0.07255568355321884
313.663557	11021	0.07024143636226654
314.232767	11041	0.07036913186311722
314.801978	11061	0.07013606280088425
315.371189	11081	0.06974147260189056
315.940399	11101	0.07035430520772934
316.509610	11121	0.07188905775547028
317.078821	11141	0.0711757093667984
317.648031	11161	0.06989812105894089
318.217242	11181	0.07174353301525116
318.786453	11201	0.07055903971195221
319.355664	11221	0.07104282081127167
319.924874	11241	0.07100481539964676
320.494085	11261	0.0717599019408226
321.063296	11281	0.07230239361524582
321.632506	11301	0.0697929710149765
322.201717	11321	0.07079271227121353
322.770928	11341	0.06986242532730103
323.340138	11361	0.0715072825551033
323.909349	11381	0.0710352286696434
324.478560	11401	0.07114201039075851
325.047771	11421	0.07419084012508392
325.616981	11441	0.06975133717060089
326.186192	11461	0.07057657092809677
326.755403	11481	0.07075025141239166
327.324613	11501	0.07047460973262787
327.893824	11521	0.07157570123672485
328.463035	11541	0.07147258520126343
329.032245	11561	0.07010521739721298
329.601456	11581	0.07155708968639374
330.170667	11601	0.07026846706867218
330.739878	11621	0.06951259821653366
331.309088	11641	0.07105468213558197
331.878299	11661	0.07114913314580917
332.447510	11681	0.06843508034944534
333.016720	11701	0.07079513370990753
333.585931	11721	0.06938423216342926
334.155142	11741	0.07058108597993851
334.724352	11761	0.07101951539516449
335.293563	11781	0.07068504393100739
335.862774	11801	0.07125850021839142
336.431985	11821	0.07048042863607407
337.001195	11841	0.0715491771697998
337.570406	11861	0.07057961821556091
338.139617	11881	0.07067553699016571
338.708827	11901	0.0702882632613182
339.278038	11921	0.06896708160638809
339.847249	11941	0.0709047019481659
340.416459	11961	0.07120437920093536
340.985670	11981	0.07003189623355865
341.554881	12001	0.07107041776180267
342.124092	12021	0.0683441013097763
342.693302	12041	0.06946509331464767
343.262513	12061	0.07025207579135895
343.831724	12081	0.07083985209465027
344.400934	12101	0.07070952653884888
344.970145	12121	0.07083446532487869
345.539356	12141	0.06952055543661118
346.108566	12161	0.0700056180357933
346.677777	12181	0.06896813958883286
347.246988	12201	0.07010756433010101
347.816199	12221	0.06970691680908203
348.385409	12241	0.07025036960840225
348.954620	12261	0.07029923051595688
349.523831	12281	0.0714711919426918
350.093041	12301	0.07005776464939117
350.662252	12321	0.06985647231340408
351.231463	12341	0.06982412934303284
351.800673	12361	0.07030262798070908
352.369884	12381	0.0715600773692131
352.939095	12401	0.07091215252876282
353.508306	12421	0.07053949683904648
354.077516	12441	0.07140449434518814
354.646727	12461	0.07051746547222137
355.215938	12481	0.07068711519241333
355.785148	12501	0.06969009339809418
356.354359	12521	0.07116289436817169
356.923570	12541	0.07114202529191971
357.492780	12561	0.06875661760568619
358.061991	12581	0.06999052315950394
358.631202	12601	0.06930086761713028
359.200413	12621	0.06912773847579956
359.769623	12641	0.06937827169895172
360.338834	12661	0.06927864253520966
360.908045	12681	0.0695565789937973
361.477255	12701	0.06847663223743439
362.046466	12721	0.06953582912683487
362.615677	12741	0.06993546336889267
363.184887	12761	0.06796913594007492
363.754098	12781	0.06941022723913193
364.323309	12801	0.06875564903020859
364.892520	12821	0.06953686475753784
365.461730	12841	0.07066401094198227
366.030941	12861	0.06927736103534698
366.600152	12881	0.07012921571731567
367.169362	12901	0.06974232196807861
367.738573	12921	0.0693497359752655
368.307784	12941	0.0687052458524704
368.876995	12961	0.0699470266699791
369.446205	12981	0.06965294480323792
370.015416	13001	0.06935733556747437
370.584627	13021	0.06885218620300293
371.153837	13041	0.06858573853969574
371.723048	13061	0.06831374019384384
372.292259	13081	0.06897968798875809
372.861469	13101	0.06867197155952454
373.430680	13121	0.06955783069133759
373.999891	13141	0.06916821002960205
374.569102	13161	0.06909329444169998
375.138312	13181	0.06787118315696716
375.707523	13201	0.06880191713571548
376.276734	13221	0.0679846853017807
376.845944	13241	0.07029958069324493
377.415155	13261	0.069362111389637
377.984366	13281	0.06914608180522919
378.553576	13301	0.07043999433517456
379.122787	13321	0.06950373947620392
379.691998	13341	0.06943917274475098
380.261209	13361	0.06862431764602661
380.830419	13381	0.06832446902990341
381.399630	13401	0.06920085847377777
381.968841	13421	0.0689893290400505
382.538051	13441	0.06806937605142593
383.107262	13461	0.0696031004190445
383.676473	13481	0.06911236047744751
384.245683	13501	0.06824471801519394
384.814894	13521	0.06803939491510391
385.384105	13541	0.06914673745632172
385.953316	13561	0.06863433867692947
386.522526	13581	0.06871992349624634
387.091737	13601	0.06860564649105072
387.660948	13621	0.06944180279970169
388.230158	13641	0.0684833750128746
388.799369	13661	0.06865491718053818
389.368580	13681	0.06836617738008499
389.937790	13701	0.06840178370475769
390.507001	13721	0.0688415914773941
391.076212	13741	0.06883835792541504
391.645423	13761	0.06772062182426453
392.214633	13781	0.06886019557714462
392.783844	13801	0.06789761781692505
393.353055	13821	0.06925395131111145
393.922265	13841	0.06880629062652588
394.491476	13861	0.06768151372671127
395.060687	13881	0.06870963424444199
395.629897	13901	0.06848356127738953
396.199108	13921	0.0700230747461319
396.768319	13941	0.06734362244606018
397.337530	13961	0.06883981078863144
397.906740	13981	0.06839057058095932
398.475951	14001	0.07033674418926239
399.045162	14021	0.06942455470561981
399.614372	14041	0.06908339262008667
400.183583	14061	0.06916861236095428
400.752794	14081	0.06945858895778656
401.322004	14101	0.06978687644004822
401.891215	14121	0.069249227643013
402.460426	14141	0.0691663920879364
403.029637	14161	0.06906422972679138
403.598847	14181	0.06889129430055618
404.168058	14201	0.06902682036161423
404.737269	14221	0.0684489831328392
405.306479	14241	0.0684085488319397
405.875690	14261	0.06697796285152435
406.444901	14281	0.0706307590007782
407.014111	14301	0.06991023570299149
407.583322	14321	0.06774216890335083
408.152533	14341	0.06870731711387634
408.721744	14361	0.067497119307518
409.290954	14381	0.06725703924894333
409.860165	14401	0.06814663112163544
410.429376	14421	0.06764918565750122
410.998586	14441	0.06997134536504745
411.567797	14461	0.06757461279630661
412.137008	14481	0.06890793889760971
412.706218	14501	0.06779138743877411
413.275429	14521	0.06819528341293335
413.844640	14541	0.06943290680646896
414.413851	14561	0.06925980746746063
414.983061	14581	0.06745294481515884
415.552272	14601	0.06881673634052277
416.121483	14621	0.0678664892911911
416.690693	14641	0.06950820982456207
417.259904	14661	0.06783445179462433
417.829115	14681	0.06855554133653641
418.398325	14701	0.06769345700740814
418.967536	14721	0.06761239469051361
419.536747	14741	0.06775251775979996
420.105958	14761	0.06729666888713837
420.675168	14781	0.06901577115058899
421.244379	14801	0.06952187418937683
421.813590	14821	0.06819216907024384
422.382800	14841	0.0688779279589653
422.952011	14861	0.0683009997010231
423.521222	14881	0.06880345940589905
424.090432	14901	0.06804170459508896
424.659643	14921	0.0690261572599411
425.228854	14941	0.06671363860368729
425.798065	14961	0.06857094168663025
426.367275	14981	0.06862164288759232
426.936486	15001	0.06835132092237473
427.505697	15021	0.06691975891590118
428.074907	15041	0.06710976362228394
428.644118	15061	0.0680832639336586
429.213329	15081	0.06790740042924881
429.782539	15101	0.06762693077325821
430.351750	15121	0.0688856989145279
430.920961	15141	0.06764440983533859
431.490172	15161	0.06842701882123947
432.059382	15181	0.06769894063472748
432.628593	15201	0.0666293278336525
433.197804	15221	0.067781463265419
433.767014	15241	0.06779652088880539
434.336225	15261	0.06743410229682922
434.905436	15281	0.06805520504713058
435.474646	15301	0.06893206387758255
436.043857	15321	0.06741837412118912
436.613068	15341	0.0676317885518074
437.182279	15361	0.06856919080018997
437.751489	15381	0.06737465411424637
438.320700	15401	0.06871769577264786
438.889911	15421	0.06767520308494568
439.459121	15441	0.06749148666858673
440.028332	15461	0.06852424144744873
440.597543	15481	0.0675174742937088
441.166753	15501	0.06764193624258041
441.735964	15521	0.06760452687740326
442.305175	15541	0.06826259195804596
442.874386	15561	0.06752323359251022
443.443596	15581	0.06866012513637543
444.012807	15601	0.0665057897567749
444.582018	15621	0.06754746288061142
445.151228	15641	0.0675579085946083
445.720439	15661	0.06727668642997742
446.289650	15681	0.06810180842876434
446.858860	15701	0.06714165955781937
447.428071	15721	0.06734531372785568
447.997282	15741	0.06763102114200592
448.566493	15761	0.06758890300989151
449.135703	15781	0.06841091811656952
449.704914	15801	0.0670321136713028
450.274125	15821	0.06725198775529861
450.843335	15841	0.06756605207920074
451.412546	15861	0.06703394651412964
451.981757	15881	0.06740609556436539
452.550967	15901	0.06634754687547684
453.120178	15921	0.06792028993368149
453.689389	15941	0.06793875247240067
454.258600	15961	0.06693800538778305
454.827810	15981	0.06731446087360382
455.397021	16001	0.06803537160158157
455.966232	16021	0.06798425316810608
456.535442	16041	0.06778080761432648
457.104653	16061	0.06920570135116577
457.673864	16081	0.06825429201126099
458.243074	16101	0.06748228520154953
458.812285	16121	0.0673590749502182
459.381496	16141	0.06741269677877426
459.950707	16161	0.06704919040203094
460.519917	16181	0.06820234656333923
461.089128	16201	0.06750823557376862
461.658339	16221	0.06645195186138153
462.227549	16241	0.06790833920240402
462.796760	16261	0.06766094267368317
463.365971	16281	0.067783884704113
463.935182	16301	0.06804468482732773
464.504392	16321	0.06775136291980743
465.073603	16341	0.06610031425952911
465.642814	16361	0.06656745821237564
466.212024	16381	0.06818735599517822
466.781235	16401	0.0677158534526825
467.350446	16421	0.06774897128343582
467.919656	16441	0.06724029034376144
468.488867	16461	0.06708104908466339
469.058078	16481	0.06847741454839706
469.627289	16501	0.06689698249101639
470.196499	16521	0.0669630765914917
470.765710	16541	0.06646400690078735
471.334921	16561	0.06687105447053909
471.904131	16581	0.06738395988941193
472.473342	16601	0.0676722526550293
473.042553	16621	0.06644173711538315
473.611763	16641	0.06511356681585312
474.180974	16661	0.06747722625732422
474.750185	16681	0.0655917227268219
475.319396	16701	0.06712816655635834
475.888606	16721	0.06709673255681992
476.457817	16741	0.06728992611169815
477.027028	16761	0.06709124892950058
477.596238	16781	0.0675482302904129
478.165449	16801	0.06610096991062164
478.734660	16821	0.06660376489162445
479.303870	16841	0.06659748405218124
479.873081	16861	0.06653760373592377
480.442292	16881	0.06668830662965775
481.011503	16901	0.06791470944881439
481.580713	16921	0.06699956953525543
482.149924	16941	0.06677047908306122
482.719135	16961	0.06781254708766937
483.288345	16981	0.06678909063339233
483.857556	17001	0.06825163960456848
484.426767	17021	0.06743906438350677
484.995977	17041	0.06893632560968399
485.565188	17061	0.06668965518474579
486.134399	17081	0.06706947088241577
486.703610	17101	0.06672709435224533
487.272820	17121	0.06664714217185974
487.842031	17141	0.06713957339525223
488.411242	17161	0.06746084243059158
488.980452	17181	0.06685562431812286
489.549663	17201	0.06637305021286011
490.118874	17221	0.0678749829530716
490.688084	17241	0.06817768514156342
491.257295	17261	0.06647858023643494
491.826506	17281	0.06663359701633453
492.395717	17301	0.06823901832103729
492.964927	17321	0.06641232222318649
493.534138	17341	0.06666024029254913
494.103349	17361	0.06644238531589508
494.672559	17381	0.06676231324672699
495.241770	17401	0.06623368710279465
495.810981	17421	0.06711513549089432
496.380191	17441	0.06737605482339859
496.949402	17461	0.06656717509031296
497.518613	17481	0.06763552874326706
498.087824	17501	0.06628512591123581
498.657034	17521	0.06849778443574905
499.226245	17541	0.06724841892719269
499.795456	17561	0.06634892523288727
500.364666	17581	0.06525367498397827
500.933877	17601	0.06720005720853806
501.503088	17621	0.06655191630125046
502.072298	17641	0.06646299362182617
502.641509	17661	0.06637027859687805
503.210720	17681	0.06714009493589401
503.779931	17701	0.06690256297588348
504.349141	17721	0.06629465520381927
504.918352	17741	0.06787494570016861
505.487563	17761	0.0666993260383606
506.056773	17781	0.0664617046713829
506.625984	17801	0.06674712151288986
507.195195	17821	0.06713614612817764
507.764405	17841	0.06574549525976181
508.333616	17861	0.06720022857189178
508.902827	17881	0.06566968560218811
509.472038	17901	0.06643695384263992
510.041248	17921	0.06791506707668304
510.610459	17941	0.06625628471374512
511.179670	17961	0.06787943840026855
511.748880	17981	0.06701912730932236
512.318091	18001	0.06603667140007019
512.887302	18021	0.06660585105419159
513.456512	18041	0.06709851324558258
514.025723	18061	0.06724102050065994
514.594934	18081	0.06666836887598038
515.164145	18101	0.06651589274406433
515.733355	18121	0.06630812585353851
516.302566	18141	0.06650253385305405
516.871777	18161	0.065910205245018
517.440987	18181	0.06652271747589111
518.010198	18201	0.066815085709095
518.579409	18221	0.0664793848991394
519.148619	18241	0.06603685766458511
519.717830	18261	0.06695998460054398
520.287041	18281	0.0660729631781578
520.856252	18301	0.06538911908864975
521.425462	18321	0.06505613029003143
521.994673	18341	0.0678892582654953
522.563884	18361	0.06626275181770325
523.133094	18381	0.0664997324347496
523.702305	18401	0.06781713664531708
524.271516	18421	0.06466657668352127
524.840726	18441	0.065483458340168
525.409937	18461	0.06688450276851654
525.979148	18481	0.06654822826385498
526.548359	18501	0.06567598879337311
527.117569	18521	0.06738843023777008
527.686780	18541	0.06524490565061569
528.255991	18561	0.06576705724000931
528.825201	18581	0.06697018444538116
529.394412	18601	0.06621801108121872
529.963623	18621	0.06554760783910751
530.532833	18641	0.06490395218133926
531.102044	18661	0.0649503692984581
531.671255	18681	0.06667949259281158
532.240466	18701	0.0667649507522583
532.809676	18721	0.0665973573923111
533.378887	18741	0.0651102140545845
533.948098	18761	0.06615814566612244
534.517308	18781	0.06634953618049622
535.086519	18801	0.06611480563879013
535.655730	18821	0.06600519269704819
536.224940	18841	0.06527449190616608
536.794151	18861	0.06579141318798065
537.363362	18881	0.06661561131477356
537.932573	18901	0.06627427041530609
538.501783	18921	0.06561889499425888
539.070994	18941	0.06640253961086273
539.640205	18961	0.06618490815162659
540.209415	18981	0.06713064759969711
540.778626	19001	0.06657125055789948
541.347837	19021	0.06607693433761597
541.917047	19041	0.06656140089035034
542.486258	19061	0.0665031373500824
543.055469	19081	0.06616434454917908
543.624680	19101	0.06622869521379471
544.193890	19121	0.06651311367750168
544.763101	19141	0.06452906131744385
545.332312	19161	0.06601060181856155
545.901522	19181	0.06656892597675323
546.470733	19201	0.06649483740329742
547.039944	19221	0.06512684375047684
547.609154	19241	0.06627299636602402
548.178365	19261	0.06682564318180084
548.747576	19281	0.06586191058158875
549.316787	19301	0.06655138731002808
549.885997	19321	0.06576123088598251
550.455208	19341	0.06728820502758026
551.024419	19361	0.06596584618091583
551.593629	19381	0.06479139626026154
552.162840	19401	0.06644899398088455
552.732051	19421	0.06557488441467285
553.301261	19441	0.06503123044967651
553.870472	19461	0.06526163220405579
554.439683	19481	0.06589125096797943
555.008894	19501	0.06624430418014526
555.578104	19521	0.06508105993270874
556.147315	19541	0.06474176049232483
556.716526	19561	0.06668621301651001
557.285736	19581	0.06754538416862488
557.854947	19601	0.06567942351102829
558.424158	19621	0.06586583703756332
558.993368	19641	0.06514368206262589
559.562579	19661	0.06513611972332001
560.131790	19681	0.06621313095092773
560.701001	19701	0.06677518039941788
561.270211	19721	0.06477122753858566
561.839422	19741	0.06556598097085953
562.408633	19761	0.06580451875925064
562.977843	19781	0.06505373120307922
563.547054	19801	0.06521429866552353
564.116265	19821	0.06521901488304138
564.685476	19841	0.06553056091070175
565.254686	19861	0.0659269392490387
565.823897	19881	0.06552310287952423
566.393108	19901	0.06625178456306458
566.962318	19921	0.06715826690196991
567.531529	19941	0.0654306635260582
568.100740	19961	0.06548351049423218
568.669950	19981	0.06435118615627289
569.239161	20001	0.06601487100124359
569.808372	20021	0.06654541939496994
570.377583	20041	0.06702569127082825
570.946793	20061	0.06570223718881607
571.516004	20081	0.06578662246465683
572.085215	20101	0.06549332290887833
572.654425	20121	0.06555556505918503
573.223636	20141	0.06611549109220505
573.792847	20161	0.06539024412631989
574.362057	20181	0.06610710918903351
574.931268	20201	0.06490180641412735
575.500479	20221	0.06628430634737015
576.069690	20241	0.06541385501623154
576.638900	20261	0.0656767264008522
577.208111	20281	0.06511329114437103
577.777322	20301	0.06666193902492523
578.346532	20321	0.06666012853384018
578.915743	20341	0.0662517175078392
579.484954	20361	0.06452929973602295
580.054164	20381	0.06669949740171432
580.623375	20401	0.06529933214187622
581.192586	20421	0.06563085317611694
581.761797	20441	0.06478824466466904
582.331007	20461	0.06527622044086456
582.900218	20481	0.06529178470373154
583.469429	20501	0.06563705205917358
584.038639	20521	0.06522246450185776
584.607850	20541	0.06565923988819122
585.177061	20561	0.06451109796762466
585.746271	20581	0.06623120605945587
586.315482	20601	0.06502392143011093
586.884693	20621	0.066395103931427
587.453904	20641	0.06518441438674927
588.023114	20661	0.06509263813495636
588.592325	20681	0.06516185402870178
589.161536	20701	0.06567123532295227
589.730746	20721	0.06561978161334991
590.299957	20741	0.06525140255689621
590.869168	20761	0.06542276591062546
591.438378	20781	0.06471262127161026
592.007589	20801	0.06557609140872955
592.576800	20821	0.06436174362897873
593.146011	20841	0.06503704190254211
593.715221	20861	0.06546379625797272
594.284432	20881	0.06579671800136566
594.853643	20901	0.06501685827970505
595.422853	20921	0.06554693728685379
595.992064	20941	0.06431370228528976
596.561275	20961	0.06527771800756454
597.130485	20981	0.06501959264278412
597.699696	21001	0.0659923106431961
598.268907	21021	0.0653730034828186
598.838118	21041	0.06456943601369858
599.407328	21061	0.06455531716346741
599.976539	21081	0.06584671884775162
600.545750	21101	0.06534966081380844
601.114960	21121	0.06605979055166245
601.684171	21141	0.06539452821016312
602.253382	21161	0.06510662287473679
602.822592	21181	0.06468669325113297
603.391803	21201	0.06516074389219284
603.961014	21221	0.06483181565999985
604.530225	21241	0.06496270000934601
605.099435	21261	0.065599724650383
605.668646	21281	0.06486683338880539
606.237857	21301	0.06498359143733978
606.807067	21321	0.0648052841424942
607.376278	21341	0.06536436080932617
607.945489	21361	0.06510760635137558
608.514699	21381	0.0650709867477417
609.083910	21401	0.06482835114002228
609.653121	21421	0.06580310314893723
610.222332	21441	0.06557485461235046
610.791542	21461	0.06419200450181961
611.360753	21481	0.06580452620983124
611.929964	21501	0.06528200209140778
612.499174	21521	0.06439173221588135
613.068385	21541	0.06448010355234146
613.637596	21561	0.0643996000289917
614.206806	21581	0.06473395973443985
614.776017	21601	0.06618719547986984
615.345228	21621	0.06461763381958008
615.914439	21641	0.06569179892539978
616.483649	21661	0.06537579745054245
617.052860	21681	0.06537656486034393
617.622071	21701	0.06521447747945786
618.191281	21721	0.06410622596740723
618.760492	21741	0.06379657983779907
619.329703	21761	0.06481596827507019
619.898913	21781	0.06420909613370895
620.468124	21801	0.06549207866191864
621.037335	21821	0.06562469899654388
621.606546	21841	0.06431514769792557
622.175756	21861	0.06424456089735031
622.744967	21881	0.06462659686803818
623.314178	21901	0.06545597314834595
623.883388	21921	0.06557449698448181
624.452599	21941	0.06414087861776352
625.021810	21961	0.06549827009439468
625.591020	21981	0.06503242999315262
626.160231	22001	0.06576936691999435
626.729442	22021	0.06536771357059479
627.298653	22041	0.06472645699977875
627.867863	22061	0.06450831890106201
628.437074	22081	0.06546111404895782
629.006285	22101	0.06477593630552292
629.575495	22121	0.0646999329328537
630.144706	22141	0.06439012289047241
630.713917	22161	0.06573627144098282
631.283127	22181	0.06472526490688324
631.852338	22201	0.06696288287639618
632.421549	22221	0.06496044248342514
632.990760	22241	0.06578386574983597
633.559970	22261	0.06496981531381607
634.129181	22281	0.06379032135009766
634.698392	22301	0.06421728432178497
635.267602	22321	0.06459813565015793
635.836813	22341	0.06618253141641617
636.406024	22361	0.06551878154277802
636.975234	22381	0.06393929570913315
637.544445	22401	0.06643229722976685
638.113656	22421	0.06468509882688522
638.682867	22441	0.06414449959993362
639.252077	22461	0.06453527510166168
639.821288	22481	0.06553639471530914
640.390499	22501	0.06444691121578217
640.959709	22521	0.06512322276830673
641.528920	22541	0.06410133838653564
642.098131	22561	0.06556455790996552
642.667341	22581	0.06491845846176147
643.236552	22601	0.06444593518972397
643.805763	22621	0.06409991532564163
644.374974	22641	0.06421533226966858
644.944184	22661	0.06518469005823135
645.513395	22681	0.06508199870586395
646.082606	22701	0.06552252173423767
646.651816	22721	0.06369178742170334
647.221027	22741	0.06455815583467484
647.790238	22761	0.06485090404748917
648.359448	22781	0.06610122323036194
648.928659	22801	0.0639185681939125
649.497870	22821	0.06540094316005707
650.067081	22841	0.06479867547750473
650.636291	22861	0.06450890004634857
651.205502	22881	0.06427036225795746
651.774713	22901	0.06448443979024887
652.343923	22921	0.06441038101911545
652.913134	22941	0.06597095727920532
653.482345	22961	0.06650517135858536
654.051555	22981	0.06455890834331512
654.620766	23001	0.06565950065851212
655.189977	23021	0.06550000607967377
655.759188	23041	0.06511060893535614
656.328398	23061	0.06370280683040619
656.897609	23081	0.06384719908237457
657.466820	23101	0.06435996294021606
658.036030	23121	0.06398944556713104
658.605241	23141	0.06397973001003265
659.174452	23161	0.06382744759321213
659.743662	23181	0.06466042250394821
660.312873	23201	0.06511534005403519
660.882084	23221	0.06377700716257095
661.451295	23241	0.0649029016494751
662.020505	23261	0.06495750695466995
662.589716	23281	0.06503357738256454
663.158927	23301	0.06429490447044373
663.728137	23321	0.06479936093091965
664.297348	23341	0.06442203372716904
664.866559	23361	0.06420962512493134
665.435770	23381	0.06355035305023193
666.004980	23401	0.06473004072904587
666.574191	23421	0.06444825232028961
667.143402	23441	0.06460605561733246
667.712612	23461	0.06478025764226913
668.281823	23481	0.06370748579502106
668.851034	23501	0.06415771692991257
669.420244	23521	0.06376233696937561
669.989455	23541	0.0655510351061821
670.558666	23561	0.06418818980455399
671.127877	23581	0.06366929411888123
671.697087	23601	0.06357816606760025
672.266298	23621	0.06445393711328506
672.835509	23641	0.06390532106161118
673.404719	23661	0.06405720114707947
673.973930	23681	0.06375743448734283
674.543141	23701	0.06420042365789413
675.112351	23721	0.06388124078512192
675.681562	23741	0.06371118128299713
676.250773	23761	0.06383529305458069
676.819984	23781	0.0644536241889
677.389194	23801	0.06362521648406982
677.958405	23821	0.06553792953491211
678.527616	23841	0.06293697655200958
679.096826	23861	0.06472036242485046
679.666037	23881	0.064347043633461
680.235248	23901	0.06398263573646545
680.804458	23921	0.06503555178642273
681.373669	23941	0.06400489807128906
681.942880	23961	0.06341337412595749
682.512091	23981	0.0633925348520279
683.081301	24001	0.06425506621599197
683.650512	24021	0.06371943652629852
684.219723	24041	0.06354772299528122
684.788933	24061	0.06395898014307022
685.358144	24081	0.06466339528560638
685.927355	24101	0.06431637704372406
686.496565	24121	0.06581112742424011
687.065776	24141	0.06331957876682281
687.634987	24161	0.06486102938652039
688.204198	24181	0.06449497491121292
688.773408	24201	0.06495484709739685
689.342619	24221	0.0647055059671402
689.911830	24241	0.06367690116167068
690.481040	24261	0.06350882351398468
691.050251	24281	0.06456907838582993
691.619462	24301	0.06316614151000977
692.188672	24321	0.06372538208961487
692.757883	24341	0.06535938382148743
693.327094	24361	0.06486665457487106
693.896305	24381	0.06387057155370712
694.465515	24401	0.06448544561862946
695.034726	24421	0.06462578475475311
695.603937	24441	0.06459156423807144
696.173147	24461	0.06295715272426605
696.742358	24481	0.06386052072048187
697.311569	24501	0.06415551900863647
697.880779	24521	0.06285158544778824
698.449990	24541	0.06416574120521545
699.019201	24561	0.06370365619659424
699.588412	24581	0.06425969302654266
700.157622	24601	0.06570204347372055
700.726833	24621	0.06388220191001892
701.296044	24641	0.06302593648433685
701.865254	24661	0.06335308402776718
702.434465	24681	0.06447381526231766
703.003676	24701	0.06472058594226837
703.572886	24721	0.06399407237768173
704.142097	24741	0.06458140164613724
704.711308	24761	0.0644698292016983
705.280519	24781	0.0637555718421936
705.849729	24801	0.06460577994585037
706.418940	24821	0.06319509446620941
706.988151	24841	0.06329687684774399
707.557361	24861	0.06380224972963333
708.126572	24881	0.06418018043041229
708.695783	24901	0.06348218023777008
709.264993	24921	0.06377122551202774
709.834204	24941	0.0642535537481308
710.403415	24961	0.0638151466846466
710.972626	24981	0.06412982940673828
711.541836	25001	0.06367836892604828
712.111047	25021	0.06488081067800522
712.680258	25041	0.06472130119800568
713.249468	25061	0.06236711144447327
713.818679	25081	0.06418008357286453
714.387890	25101	0.06403744220733643
714.957100	25121	0.06415537744760513
715.526311	25141	0.06343135982751846
716.095522	25161	0.06480120122432709
716.664733	25181	0.0634365826845169
717.233943	25201	0.06454183906316757
717.803154	25221	0.06399188935756683
718.372365	25241	0.06459050625562668
718.941575	25261	0.06405052542686462
719.510786	25281	0.06404770165681839
720.079997	25301	0.06378641724586487
720.649207	25321	0.06382042914628983
721.218418	25341	0.06504452228546143
721.787629	25361	0.06413641571998596
722.356840	25381	0.06542135030031204
722.926050	25401	0.06380589306354523
723.495261	25421	0.06439197063446045
724.064472	25441	0.06364765763282776
724.633682	25461	0.06289787590503693
725.202893	25481	0.06424032896757126
725.772104	25501	0.06362466514110565
726.341314	25521	0.06419800221920013
726.910525	25541	0.06370168179273605
727.479736	25561	0.06448620557785034
728.048947	25581	0.06220149248838425
728.618157	25601	0.06469221413135529
729.187368	25621	0.06432165950536728
729.756579	25641	0.06314551085233688
730.325789	25661	0.06400445848703384
730.895000	25681	0.06250666826963425
731.464211	25701	0.0637592151761055
732.033421	25721	0.064475879073143
732.602632	25741	0.06344851851463318
733.171843	25761	0.06328533589839935
733.741054	25781	0.06423430144786835
734.310264	25801	0.06392926722764969
734.879475	25821	0.06417752057313919
735.448686	25841	0.06425590813159943
736.017896	25861	0.06463088095188141
736.587107	25881	0.06421375274658203
737.156318	25901	0.0639360100030899
737.725528	25921	0.06412670016288757
738.294739	25941	0.06459876149892807
738.863950	25961	0.06288846582174301
739.433161	25981	0.0638737678527832
740.002371	26001	0.06309463083744049
740.571582	26021	0.06315892189741135
741.140793	26041	0.06314481049776077
741.710003	26061	0.06344357877969742
742.279214	26081	0.06339189410209656
742.848425	26101	0.06407858431339264
743.417635	26121	0.06334242224693298
743.986846	26141	0.0632895901799202
744.556057	26161	0.06506583094596863
745.125268	26181	0.0638909712433815
745.694478	26201	0.06387773901224136
746.263689	26221	0.06282868981361389
746.832900	26241	0.06410416215658188
747.402110	26261	0.062315475195646286
747.971321	26281	0.06278543919324875
748.540532	26301	0.06281739473342896
749.109742	26321	0.06382675468921661
749.678953	26341	0.06255969405174255
750.248164	26361	0.06426038593053818
750.817375	26381	0.0625709816813469
751.386585	26401	0.06283207982778549
751.955796	26421	0.0637935921549797
752.525007	26441	0.06361576914787292
753.094217	26461	0.06303084641695023
753.663428	26481	0.06306719779968262
754.232639	26501	0.06373699009418488
754.801849	26521	0.06328138709068298
755.371060	26541	0.06325653195381165
755.940271	26561	0.06434621661901474
756.509482	26581	0.06394489854574203
757.078692	26601	0.06421028077602386
757.647903	26621	0.062169354408979416
758.217114	26641	0.06333043426275253
758.786324	26661	0.06295914947986603
759.355535	26681	0.06354890763759613
759.924746	26701	0.06243053451180458
760.493956	26721	0.06326383352279663
761.063167	26741	0.06351600587368011
761.632378	26761	0.06267309933900833
762.201589	26781	0.06420108675956726
762.770799	26801	0.06429854035377502
763.340010	26821	0.06294763088226318
763.909221	26841	0.06333579123020172
764.478431	26861	0.06383753567934036
765.047642	26881	0.0646735355257988
765.616853	26901	0.06258231401443481
766.186064	26921	0.06404761970043182
766.755274	26941	0.06260784715414047
767.324485	26961	0.06240301951766014
767.893696	26981	0.06344541162252426
768.462906	27001	0.06324253976345062
769.032117	27021	0.062447257339954376
769.601328	27041	0.06270298361778259
770.170538	27061	0.06315106153488159
770.739749	27081	0.06258030235767365
771.308960	27101	0.06359492242336273
771.878171	27121	0.06507307291030884
772.447381	27141	0.06181396171450615
773.016592	27161	0.06346193701028824
773.585803	27181	0.0635860338807106
774.155013	27201	0.06323306262493134
774.724224	27221	0.06448578834533691
775.293435	27241	0.06389530003070831
775.862645	27261	0.0636785626411438
776.431856	27281	0.06264499574899673
777.001067	27301	0.06313010305166245
777.570278	27321	0.06261128187179565
778.139488	27341	0.06237669661641121
778.708699	27361	0.06367921829223633
779.277910	27381	0.06288508325815201
779.847120	27401	0.06359805166721344
780.416331	27421	0.0638190507888794
780.985542	27441	0.062179576605558395
781.554752	27461	0.06321147829294205
782.123963	27481	0.06371115148067474
782.693174	27501	0.0622238926589489
783.262385	27521	0.06305243819952011
783.831595	27541	0.06264878809452057
784.400806	27561	0.06252016127109528
784.970017	27581	0.062287669628858566
785.539227	27601	0.06351914256811142
786.108438	27621	0.06242741271853447
786.677649	27641	0.06324993818998337
787.246859	27661	0.06193801015615463
787.816070	27681	0.06277602910995483
788.385281	27701	0.0628737360239029
788.954492	27721	0.06330378353595734
789.523702	27741	0.0636528730392456
790.092913	27761	0.06281626224517822
790.662124	27781	0.06322253495454788
791.231334	27801	0.06225011497735977
791.800545	27821	0.06332538276910782
792.369756	27841	0.06252938508987427
792.938966	27861	0.06256306916475296
793.508177	27881	0.06363514065742493
794.077388	27901	0.06240728497505188
794.646599	27921	0.06249517947435379
795.215809	27941	0.06328683346509933
795.785020	27961	0.0632009282708168
796.354231	27981	0.06250867247581482
796.923441	28001	0.06393714249134064
797.492652	28021	0.06295005977153778
798.061863	28041	0.06336411088705063
798.631073	28061	0.06277812272310257
799.200284	28081	0.06161871179938316
799.769495	28101	0.06318335980176926
800.338706	28121	0.06293114274740219
800.907916	28141	0.06314870715141296
801.477127	28161	0.06238486245274544
802.046338	28181	0.06354168057441711
802.615548	28201	0.06310993432998657
803.184759	28221	0.06272585690021515
803.753970	28241	0.062492914497852325
804.323180	28261	0.06319695711135864
804.892391	28281	0.06234306842088699
805.461602	28301	0.06307538598775864
806.030813	28321	0.06306758522987366
806.600023	28341	0.06382542103528976
807.169234	28361	0.06320258229970932
807.738445	28381	0.06233460456132889
808.307655	28401	0.06305108219385147
808.876866	28421	0.06401296705007553
809.446077	28441	0.0636352077126503
810.015287	28461	0.062163956463336945
810.584498	28481	0.06369664520025253
811.153709	28501	0.06314095109701157
811.722920	28521	0.06271494179964066
812.292130	28541	0.06361899524927139
812.861341	28561	0.06278164684772491
813.430552	28581	0.06292898952960968
813.999762	28601	0.06254220008850098
814.568973	28621	0.06245807185769081
815.138184	28641	0.06232480704784393
815.707394	28661	0.06253091990947723
816.276605	28681	0.062077827751636505
816.845816	28701	0.06349057704210281
817.415027	28721	0.06251785159111023
817.984237	28741	0.06391254812479019
818.553448	28761	0.06236325949430466
819.122659	28781	0.06379643082618713
819.691869	28801	0.06262610852718353
820.261080	28821	0.06221174076199531
820.830291	28841	0.06400980800390244
821.399501	28861	0.06366704404354095
821.968712	28881	0.0625833198428154
822.537923	28901	0.06214265525341034
823.107134	28921	0.0641607940196991
823.676344	28941	0.06430370360612869
824.245555	28961	0.06314211338758469
824.814766	28981	0.0639319121837616
825.383976	29001	0.06266947090625763
825.953187	29021	0.06349647045135498
826.522398	29041	0.06228289008140564
827.091608	29061	0.061762139201164246
827.660819	29081	0.06307695060968399
828.230030	29101	0.06371945887804031
828.799241	29121	0.061522550880908966
829.368451	29141	0.06220264732837677
829.937662	29161	0.06213858351111412
830.506873	29181	0.062250085175037384
831.076083	29201	0.06209225580096245
831.645294	29221	0.06299463659524918
832.214505	29241	0.06184103339910507
832.783715	29261	0.06315229833126068
833.352926	29281	0.06246317923069
833.922137	29301	0.06342679262161255
834.491348	29321	0.06238766014575958
835.060558	29341	0.06285741180181503
835.629769	29361	0.06348916888237
836.198980	29381	0.062033433467149734
836.768190	29401	0.06286202371120453
837.337401	29421	0.06302399188280106
837.906612	29441	0.06254139542579651
838.475822	29461	0.06326013058423996
839.045033	29481	0.06266862154006958
839.614244	29501	0.06282784044742584
840.183455	29521	0.06202937662601471
840.752665	29541	0.06286865472793579
841.321876	29561	0.06216215342283249
841.891087	29581	0.06322479993104935
842.460297	29601	0.062170300632715225
843.029508	29621	0.06359851360321045
843.598719	29641	0.06302402168512344
844.167929	29661	0.0627477690577507
844.737140	29681	0.061706963926553726
845.306351	29701	0.0635635033249855
845.875562	29721	0.06120957434177399
846.444772	29741	0.0623636320233345
847.013983	29761	0.06376185268163681
847.583194	29781	0.062787726521492
848.152404	29801	0.06231120601296425
848.721615	29821	0.061845313757658005
849.290826	29841	0.06222857907414436
849.860036	29861	0.06330499798059464
850.429247	29881	0.06284643709659576
850.998458	29901	0.06296179443597794
851.567669	29921	0.061918020248413086
852.136879	29941	0.06185713782906532
852.706090	29961	0.062394365668296814
853.275301	29981	0.06358087062835693
853.844511	30001	0.06285559386014938
854.413722	30021	0.06316988170146942
854.982933	30041	0.06205533817410469
855.552143	30061	0.06231731176376343
856.121354	30081	0.06360097974538803
856.690565	30101	0.062026262283325195
857.259776	30121	0.06234166771173477
857.828986	30141	0.06185659021139145
858.398197	30161	0.06245855614542961
858.967408	30181	0.061957139521837234
859.536618	30201	0.06269802153110504
860.105829	30221	0.06261270493268967
860.675040	30241	0.0632629320025444
861.244250	30261	0.06190727651119232
861.813461	30281	0.06285339593887329
862.382672	30301	0.061547547578811646
862.951883	30321	0.0631297156214714
863.521093	30341	0.06244668364524841
864.090304	30361	0.0622934028506279
864.659515	30381	0.062276460230350494
865.228725	30401	0.06251172721385956
865.797936	30421	0.061231452971696854
866.367147	30441	0.06165161356329918
866.936358	30461	0.06315731257200241
867.505568	30481	0.062203653156757355
868.074779	30501	0.06193070113658905
868.643990	30521	0.062097690999507904
869.213200	30541	0.0621713362634182
869.782411	30561	0.06166869401931763
870.351622	30581	0.062164392322301865
870.920832	30601	0.06285631656646729
871.490043	30621	0.06269136071205139
872.059254	30641	0.06248730048537254
872.628465	30661	0.06236322596669197
873.197675	30681	0.06241247057914734
873.766886	30701	0.06251747906208038
874.336097	30721	0.06285427510738373
874.905307	30741	0.0627826526761055
875.474518	30761	0.0635082796216011
876.043729	30781	0.061954569071531296
876.612939	30801	0.06221688166260719
877.182150	30821	0.06292854249477386
877.751361	30841	0.0617874450981617
878.320572	30861	0.06198004260659218
878.889782	30881	0.0622079037129879
879.458993	30901	0.06321761012077332
880.028204	30921	0.06316434592008591
880.597414	30941	0.06227606907486915
881.166625	30961	0.06283746659755707
881.735836	30981	0.06260744482278824
882.305046	31001	0.06152515113353729
882.874257	31021	0.06277278065681458
883.443468	31041	0.06178910657763481
884.012679	31061	0.06216045469045639
884.581889	31081	0.06148026883602142
885.151100	31101	0.06203943118453026
885.720311	31121	0.06243317574262619
886.289521	31141	0.06317601352930069
886.858732	31161	0.0617700070142746
887.427943	31181	0.06256749480962753
887.997153	31201	0.06239943951368332
888.566364	31221	0.0627165213227272
889.135575	31241	0.0626692920923233
889.704786	31261	0.06194412708282471
890.273996	31281	0.0632401704788208
890.843207	31301	0.06256883591413498
891.412418	31321	0.06250835210084915
891.981628	31341	0.062099769711494446
892.550839	31361	0.061972711235284805
893.120050	31381	0.06264148652553558
893.689260	31401	0.06051865965127945
894.258471	31421	0.06196657568216324
894.827682	31441	0.06163651868700981
895.396893	31461	0.06159259378910065
895.966103	31481	0.0616099014878273
896.535314	31501	0.062045369297266006
897.104525	31521	0.06151765212416649
897.673735	31541	0.06160358339548111
898.242946	31561	0.06329113245010376
898.812157	31581	0.062177494168281555
899.381367	31601	0.061926182359457016
899.950578	31621	0.06270243227481842
900.519789	31641	0.06268405169248581
901.089000	31661	0.06250755488872528
901.658210	31681	0.062211453914642334
902.227421	31701	0.06124143674969673
902.796632	31721	0.062174346297979355
903.365842	31741	0.06141506507992744
903.935053	31761	0.06315438449382782
904.504264	31781	0.062277548015117645
905.073474	31801	0.06221650168299675
905.642685	31821	0.06084853783249855
906.211896	31841	0.06096992641687393
906.781107	31861	0.06285776197910309
907.350317	31881	0.06079993396997452
907.919528	31901	0.06166081130504608
908.488739	31921	0.06294596195220947
909.057949	31941	0.061895426362752914
909.627160	31961	0.06175639107823372
910.196371	31981	0.06154818832874298
910.765581	32001	0.06138945743441582
911.334792	32021	0.06195291131734848
911.904003	32041	0.06225065141916275
912.473214	32061	0.06274344027042389
913.042424	32081	0.06193850561976433
913.611635	32101	0.06188410520553589
914.180846	32121	0.060163818299770355
914.750056	32141	0.06199425458908081
915.319267	32161	0.06280471384525299
915.888478	32181	0.061636291444301605
916.457688	32201	0.06174680218100548
917.026899	32221	0.061476271599531174
917.596110	32241	0.061096373945474625
918.165321	32261	0.06146240234375
918.734531	32281	0.06117153912782669
919.303742	32301	0.06143128126859665
919.872953	32321	0.06198821589350701
920.442163	32341	0.06252805143594742
921.011374	32361	0.061961449682712555
921.580585	32381	0.06317247450351715
922.149795	32401	0.06186710670590401
922.719006	32421	0.06171611696481705
923.288217	32441	0.06175979971885681
923.857428	32461	0.06192489713430405
924.426638	32481	0.06283586472272873
924.995849	32501	0.0617576465010643
925.565060	32521	0.0627080500125885
926.134270	32541	0.06190378963947296
926.703481	32561	0.06270401179790497
927.272692	32581	0.062089916318655014
927.841902	32601	0.06219107285141945
928.411113	32621	0.06192247197031975
928.980324	32641	0.06116896867752075
929.549535	32661	0.0634588822722435
930.118745	32681	0.06086220219731331
930.687956	32701	0.0613366924226284
931.257167	32721	0.062351543456315994
931.826377	32741	0.06194858253002167
932.395588	32761	0.06251005083322525
932.964799	32781	0.0624881274998188
933.534009	32801	0.061734817922115326
934.103220	32821	0.06205378845334053
934.672431	32841	0.06198779121041298
935.241642	32861	0.06075294688344002
935.810852	32881	0.06236211210489273
936.380063	32901	0.061677854508161545
936.949274	32921	0.061351478099823
937.518484	32941	0.06195886060595512
938.087695	32961	0.0617203488945961
938.656906	32981	0.06218107044696808
939.226116	33001	0.06216948479413986
939.795327	33021	0.06270620226860046
940.364538	33041	0.06167163699865341
940.933749	33061	0.061439089477062225
941.502959	33081	0.061081841588020325
942.072170	33101	0.06117955595254898
942.641381	33121	0.06267866492271423
943.210591	33141	0.06269943714141846
943.779802	33161	0.06202290207147598
944.349013	33181	0.0616576187312603
944.918223	33201	0.06110292673110962
945.487434	33221	0.061602573841810226
946.056645	33241	0.06206849589943886
946.625856	33261	0.061349134892225266
947.195066	33281	0.06288119405508041
947.764277	33301	0.061643872410058975
948.333488	33321	0.06157980486750603
948.902698	33341	0.06124570220708847
949.471909	33361	0.06147589534521103
950.041120	33381	0.061162300407886505
950.610330	33401	0.061622992157936096
951.179541	33421	0.06106003001332283
951.748752	33441	0.06243426352739334
952.317963	33461	0.06093452498316765
952.887173	33481	0.06270402669906616
953.456384	33501	0.06116603314876557
954.025595	33521	0.06199786067008972
954.594805	33541	0.061602771282196045
955.164016	33561	0.06052735075354576
955.733227	33581	0.06176159530878067
956.302437	33601	0.06236650794744491
956.871648	33621	0.06133786588907242
957.440859	33641	0.06260962039232254
958.010070	33661	0.06159421056509018
958.579280	33681	0.061797402799129486
959.148491	33701	0.06253383308649063
959.717702	33721	0.061613231897354126
960.286912	33741	0.0609990656375885
960.856123	33761	0.0621894933283329
961.425334	33781	0.06066316366195679
961.994545	33801	0.06053776666522026
962.563755	33821	0.06053207069635391
963.132966	33841	0.06064298003911972
963.702177	33861	0.06193042919039726
964.271387	33881	0.06187261641025543
964.840598	33901	0.06246662512421608
965.409809	33921	0.06182880699634552
965.979019	33941	0.0624932236969471
966.548230	33961	0.061411302536726
967.117441	33981	0.06100000813603401
967.686652	34001	0.06079564988613129
968.255862	34021	0.06116240844130516
968.825073	34041	0.0615837387740612
969.394284	34061	0.06131397187709808
969.963494	34081	0.0618431381881237
970.532705	34101	0.06171334534883499
971.101916	34121	0.061668094247579575
971.671126	34141	0.06119432300329208
972.240337	34161	0.061004266142845154
972.809548	34181	0.061120063066482544
973.378759	34201	0.06041565537452698
973.947969	34221	0.06106627732515335
974.517180	34241	0.061108946800231934
975.086391	34261	0.061613183468580246
975.655601	34281	0.061020467430353165
976.224812	34301	0.0634210929274559
976.794023	34321	0.06104336678981781
977.363233	34341	0.062007199972867966
977.932444	34361	0.06089148297905922
978.501655	34381	0.06047223880887032
979.070866	34401	0.06108233332633972
979.640076	34421	0.06078775227069855
980.209287	34441	0.06230189651250839
980.778498	34461	0.061396945267915726
981.347708	34481	0.06160618364810944
981.916919	34501	0.06191188097000122
982.486130	34521	0.06220877915620804
983.055340	34541	0.06245753541588783
983.624551	34561	0.06132998317480087
984.193762	34581	0.06138918921351433
984.762973	34601	0.06238016486167908
985.332183	34621	0.061099011451005936
985.901394	34641	0.06196381151676178
986.470605	34661	0.06220865622162819
987.039815	34681	0.0620129220187664
987.609026	34701	0.06130734831094742
988.178237	34721	0.06177938729524613
988.747447	34741	0.06168511509895325
989.316658	34761	0.0603238083422184
989.885869	34781	0.0609748549759388
990.455080	34801	0.06012102589011192
991.024290	34821	0.06175125390291214
991.593501	34841	0.06099267676472664
992.162712	34861	0.061653148382902145
992.731922	34881	0.06055567413568497
993.301133	34901	0.0617053247988224
993.870344	34921	0.06068187952041626
994.439554	34941	0.061845362186431885
995.008765	34961	0.06195550411939621
995.577976	34981	0.061741311103105545
996.147187	35001	0.060881372541189194
996.716397	35021	0.06093323975801468
997.285608	35041	0.06028974801301956
997.854819	35061	0.0613187700510025
998.424029	35081	0.06103873625397682
998.993240	35101	0.060802701860666275
999.562451	35121	0.06251991540193558
1000.131661	35141	0.060300312936306
1000.700872	35161	0.0615299679338932
1001.270083	35181	0.06213972344994545
1001.839294	35201	0.06114380061626434
1002.408504	35221	0.06171384826302528
1002.977715	35241	0.06120960041880608
1003.546926	35261	0.06144629791378975
1004.116136	35281	0.06184503436088562
1004.685347	35301	0.06132158637046814
1005.254558	35321	0.060481902211904526
1005.823768	35341	0.06192437931895256
1006.392979	35361	0.06080884113907814
1006.962190	35381	0.06208847090601921
1007.531401	35401	0.06072685122489929
1008.100611	35421	0.06142951548099518
1008.669822	35441	0.06125370413064957
1009.239033	35461	0.061448246240615845
1009.808243	35481	0.0611283965408802
1010.377454	35501	0.061894986778497696
1010.946665	35521	0.06177789345383644
1011.515875	35541	0.06198190897703171
1012.085086	35561	0.060891758650541306
1012.654297	35581	0.06078650802373886
1013.223508	35601	0.06200843304395676
1013.792718	35621	0.060945890843868256
1014.361929	35641	0.06074049323797226
1014.931140	35661	0.0614183247089386
1015.500350	35681	0.06161896884441376
1016.069561	35701	0.06191544607281685
1016.638772	35721	0.0611882247030735
1017.207982	35741	0.060320381075143814
1017.777193	35761	0.06101907789707184
1018.346404	35781	0.062155429273843765
1018.915615	35801	0.06182500347495079
1019.484825	35821	0.06140943989157677
1020.054036	35841	0.06141410395503044
1020.623247	35861	0.060894060879945755
1021.192457	35881	0.06181918829679489
1021.761668	35901	0.06110112741589546
1022.330879	35921	0.06154263019561768
1022.900089	35941	0.061647821217775345
1023.469300	35961	0.06166606768965721
1024.038511	35981	0.06074295192956925
1024.607722	36001	0.06066029518842697
1025.176932	36021	0.060805242508649826
1025.746143	36041	0.06123394891619682
1026.315354	36061	0.060672592371702194
1026.884564	36081	0.0601203553378582
1027.453775	36101	0.06009181588888168
1028.022986	36121	0.060641154646873474
1028.592196	36141	0.06106902286410332
1029.161407	36161	0.06162705272436142
1029.730618	36181	0.06095503270626068
1030.299829	36201	0.0616571307182312
1030.869039	36221	0.06258022785186768
1031.438250	36241	0.06083060801029205
1032.007461	36261	0.06003671884536743
1032.576671	36281	0.06258974969387054
1033.145882	36301	0.0609898716211319
1033.715093	36321	0.061408087611198425
1034.284303	36341	0.06105680391192436
1034.853514	36361	0.06031681224703789
1035.422725	36381	0.0614682137966156
1035.991936	36401	0.06056905910372734
1036.561146	36421	0.06100624427199364
1037.130357	36441	0.06145121157169342
1037.699568	36461	0.06136438995599747
1038.268778	36481	0.061511456966400146
1038.837989	36501	0.06254468113183975
1039.407200	36521	0.05956351384520531
1039.976410	36541	0.06150228902697563
1040.545621	36561	0.06166810542345047
1041.114832	36581	0.06115660071372986
1041.684043	36601	0.06131066754460335
1042.253253	36621	0.06215851381421089
1042.822464	36641	0.0608854666352272
1043.391675	36661	0.06119740381836891
1043.960885	36681	0.06066160649061203
1044.530096	36701	0.061800822615623474
1045.099307	36721	0.06140536442399025
1045.668517	36741	0.06077487766742706
1046.237728	36761	0.06081347167491913
1046.806939	36781	0.060812391340732574
1047.376150	36801	0.05969645455479622
1047.945360	36821	0.06003750488162041
1048.514571	36841	0.06101473793387413
1049.083782	36861	0.05936988815665245
1049.652992	36881	0.06170003488659859
1050.222203	36901	0.060607410967350006
1050.791414	36921	0.06250222027301788
1051.360624	36941	0.06106112152338028
1051.929835	36961	0.06022612750530243
1052.499046	36981	0.06074603646993637
1053.068257	37001	0.061201389878988266
1053.637467	37021	0.06095387041568756
1054.206678	37041	0.06074725091457367
1054.775889	37061	0.06113463640213013
1055.345099	37081	0.06165145710110664
1055.914310	37101	0.060914281755685806
1056.483521	37121	0.060692500323057175
1057.052731	37141	0.06023577228188515
1057.621942	37161	0.06032038852572441
1058.191153	37181	0.06153787299990654
1058.760364	37201	0.06125565990805626
1059.329574	37221	0.06111712008714676
1059.898785	37241	0.060082972049713135
1060.467996	37261	0.061116330325603485
1061.037206	37281	0.059756722301244736
1061.606417	37301	0.061854712665081024
1062.175628	37321	0.06066962331533432
1062.744839	37341	0.061264436691999435
1063.314049	37361	0.06192130595445633
1063.883260	37381	0.061711058020591736
1064.452471	37401	0.06063983589410782
1065.021681	37421	0.0617927610874176
1065.590892	37441	0.06098003312945366
1066.160103	37461	0.06072806566953659
1066.729313	37481	0.060694411396980286
1067.298524	37501	0.06100768595933914
1067.867735	37521	0.061885058879852295
1068.436946	37541	0.06175439804792404
1069.006156	37561	0.061188943684101105
1069.575367	37581	0.06112159788608551
1070.144578	37601	0.06082145869731903
1070.713788	37621	0.061588846147060394
1071.282999	37641	0.06062996014952659
1071.852210	37661	0.06053395941853523
1072.421420	37681	0.06087352707982063
1072.990631	37701	0.06150820106267929
1073.559842	37721	0.0606754757463932
1074.129053	37741	0.05994940921664238
1074.698263	37761	0.059348441660404205
1075.267474	37781	0.06204972416162491
1075.836685	37801	0.06078080460429192
1076.405895	37821	0.060385193675756454
1076.975106	37841	0.06206445023417473
1077.544317	37861	0.0615578256547451
1078.113527	37881	0.06086208298802376
1078.682738	37901	0.06157707050442696
1079.251949	37921	0.06122428923845291
1079.821160	37941	0.05954783782362938
1080.390370	37961	0.06051051616668701
1080.959581	37981	0.06101271882653237
1081.528792	38001	0.061408642679452896
1082.098002	38021	0.06181614100933075
1082.667213	38041	0.059411730617284775
1083.236424	38061	0.05967684090137482
1083.805634	38081	0.06051843613386154
1084.374845	38101	0.06089154630899429
1084.944056	38121	0.06059546396136284
1085.513267	38141	0.06113376468420029
1086.082477	38161	0.060624781996011734
1086.651688	38181	0.060580894351005554
1087.220899	38201	0.06099464371800423
1087.790109	38221	0.06056509166955948
1088.359320	38241	0.06050282344222069
1088.928531	38261	0.05975979566574097
1089.497741	38281	0.061125993728637695
1090.066952	38301	0.06038930639624595
1090.636163	38321	0.0605621412396431
1091.205374	38341	0.06046711653470993
1091.774584	38361	0.061008259654045105
1092.343795	38381	0.06081680580973625
1092.913006	38401	0.060864511877298355
1093.482216	38421	0.06123778223991394
1094.051427	38441	0.06165128946304321
1094.620638	38461	0.06117554008960724
1095.189848	38481	0.060573212802410126
1095.759059	38501	0.06090812385082245
1096.328270	38521	0.060534801334142685
1096.897481	38541	0.06197671219706535
1097.466691	38561	0.05993998050689697
1098.035902	38581	0.06115814670920372
1098.605113	38601	0.06106157600879669
1099.174323	38621	0.061496540904045105
1099.743534	38641	0.061005137860774994
1100.312745	38661	0.060315147042274475
1100.881955	38681	0.06127288192510605
1101.451166	38701	0.06085981801152229
1102.020377	38721	0.060162968933582306
1102.589588	38741	0.06055838614702225
1103.158798	38761	0.06064070016145706
1103.728009	38781	0.06179682910442352
1104.297220	38801	0.06212611123919487
1104.866430	38821	0.05889018252491951
1105.435641	38841	0.059929974377155304
1106.004852	38861	0.060379259288311005
1106.574062	38881	0.060984134674072266
1107.143273	38901	0.05934105068445206
1107.712484	38921	0.06052594259381294
1108.281695	38941	0.06046319752931595
1108.850905	38961	0.06057683005928993
1109.420116	38981	0.060639895498752594
1109.989327	39001	0.059618398547172546
1110.558537	39021	0.06025857850909233
1111.127748	39041	0.06125478446483612
1111.696959	39061	0.05976760014891625
1112.266169	39081	0.059993989765644073
1112.835380	39101	0.06178518384695053
1113.404591	39121	0.05984800308942795
1113.973802	39141	0.059844303876161575
1114.543012	39161	0.060694027692079544
1115.112223	39181	0.060733675956726074
1115.681434	39201	0.06051880121231079
1116.250644	39221	0.0612800270318985
1116.819855	39241	0.06151894852519035
1117.389066	39261	0.060593780130147934
1117.958276	39281	0.06004648655653
1118.527487	39301	0.060492753982543945
1119.096698	39321	0.060124050825834274
1119.665909	39341	0.0605701357126236
1120.235119	39361	0.06142761558294296
1120.804330	39381	0.06031246483325958
1121.373541	39401	0.060243990272283554
1121.942751	39421	0.05996781215071678
1122.511962	39441	0.061219993978738785
1123.081173	39461	0.060110632330179214
1123.650383	39481	0.06081044673919678
1124.219594	39501	0.060673218220472336
1124.788805	39521	0.05970222130417824
1125.358016	39541	0.06050663813948631
1125.927226	39561	0.06021860986948013
1126.496437	39581	0.06070508807897568
1127.065648	39601	0.0611928254365921
1127.634858	39621	0.06116529554128647
1128.204069	39641	0.0600370317697525
1128.773280	39661	0.05969976633787155
1129.342490	39681	0.06058285757899285
1129.911701	39701	0.05960714817047119
1130.480912	39721	0.059057459235191345
1131.050123	39741	0.05961987376213074
1131.619333	39761	0.05985422432422638
1132.188544	39781	0.06007831543684006
1132.757755	39801	0.06089114397764206
1133.326965	39821	0.060519296675920486
1133.896176	39841	0.06115300580859184
1134.465387	39861	0.06109552085399628
1135.034597	39881	0.060237158089876175
1135.603808	39901	0.06066708266735077
1136.173019	39921	0.05984388291835785
1136.742230	39941	0.06102918088436127
1137.311440	39961	0.06084155663847923
1137.880651	39981	0.059510260820388794
1138.449862	40001	0.0603705458343029
1139.019072	40021	0.05998517572879791
1139.588283	40041	0.059292539954185486
1140.157494	40061	0.06164490804076195
1140.726704	40081	0.06082937866449356
1141.295915	40101	0.0609702467918396
1141.865126	40121	0.060455482453107834
1142.434337	40141	0.06166323646903038
1143.003547	40161	0.059412576258182526
1143.572758	40181	0.06044399365782738
1144.141969	40201	0.061238132417202
1144.711179	40221	0.05940130725502968
1145.280390	40241	0.06069397181272507
1145.849601	40261	0.06057645380496979
1146.418811	40281	0.06101711094379425
1146.988022	40301	0.06001190468668938
1147.557233	40321	0.060029007494449615
1148.126444	40341	0.0589979887008667
1148.695654	40361	0.061334095895290375
1149.264865	40381	0.060633137822151184
1149.834076	40401	0.0602976530790329
1150.403286	40421	0.061095770448446274
1150.972497	40441	0.05943318456411362
1151.541708	40461	0.06039878726005554
1152.110918	40481	0.059476159512996674
1152.680129	40501	0.05970126762986183
1153.249340	40521	0.06021041050553322
1153.818551	40541	0.05939565598964691
1154.387761	40561	0.060119856148958206
1154.956972	40581	0.061162058264017105
1155.526183	40601	0.06136437878012657
1156.095393	40621	0.05919109657406807
1156.664604	40641	0.059796545654535294
1157.233815	40661	0.06096938252449035
1157.803025	40681	0.061027009040117264
1158.372236	40701	0.06066720932722092
1158.941447	40721	0.060439370572566986
1159.510658	40741	0.05989807844161987
1160.079868	40761	0.060056570917367935
1160.649079	40781	0.061034608632326126
1161.218290	40801	0.0600951686501503
1161.787500	40821	0.06000440567731857
1162.356711	40841	0.0609767884016037
1162.925922	40861	0.05985577777028084
1163.495133	40881	0.060284506529569626
1164.064343	40901	0.060715898871421814
1164.633554	40921	0.06096874177455902
1165.202765	40941	0.0604095496237278
1165.771975	40961	0.06043999269604683
1166.341186	40981	0.05986111238598823
1166.910397	41001	0.059909746050834656
1167.479607	41021	0.060365378856658936
1168.048818	41041	0.06010107323527336
1168.618029	41061	0.05997554212808609
1169.187240	41081	0.05923407897353172
1169.756450	41101	0.06035865098237991
1170.325661	41121	0.05933678522706032
1170.894872	41141	0.05930297076702118
1171.464082	41161	0.0588623508810997
1172.033293	41181	0.05982773005962372
1172.602504	41201	0.06028158217668533
1173.171714	41221	0.06063704192638397
1173.740925	41241	0.06033771112561226
1174.310136	41261	0.059490226209163666
1174.879347	41281	0.059584345668554306
1175.448557	41301	0.05949950218200683
1176.017768	41321	0.06083673983812332
1176.586979	41341	0.05923397094011307
1177.156189	41361	0.06075624376535416
1177.725400	41381	0.05990114435553551
1178.294611	41401	0.05964641645550728
1178.863821	41421	0.05993698909878731
1179.433032	41441	0.06064409017562866
1180.002243	41461	0.05922988057136536
1180.571454	41481	0.061780523508787155
1181.140664	41501	0.05900496244430542
1181.709875	41521	0.06058115512132645
1182.279086	41541	0.059916213154792786
1182.848296	41561	0.05988781899213791
1183.417507	41581	0.05964088067412376
1183.986718	41601	0.06082164868712425
1184.555928	41621	0.06002812087535858
1185.125139	41641	0.0605025589466095
1185.694350	41661	0.06060855835676193
1186.263561	41681	0.06074484437704086
1186.832771	41701	0.05954566225409508
1187.401982	41721	0.059381477534770966
1187.971193	41741	0.060728248208761215
1188.540403	41761	0.06119711697101593
1189.109614	41781	0.058525267988443375
1189.678825	41801	0.059369444847106934
1190.248035	41821	0.060264214873313904
1190.817246	41841	0.059837356209754944
1191.386457	41861	0.05991248041391373
1191.955668	41881	0.06058064103126526
1192.524878	41901	0.06051275506615639
1193.094089	41921	0.06033770367503166
1193.663300	41941	0.06060304492712021
1194.232510	41961	0.05976503342390061
1194.801721	41981	0.061198726296424866
1195.370932	42001	0.060219671577215195
1195.940142	42021	0.05991355329751968
1196.509353	42041	0.05948625877499581
1197.078564	42061	0.05995090678334236
1197.647775	42081	0.06029035151004791
1198.216985	42101	0.05929464101791382
1198.786196	42121	0.05985862016677856
1199.355407	42141	0.05985039472579956
1199.924617	42161	0.06018916144967079
1200.493828	42181	0.06012490019202232
1201.063039	42201	0.06007827818393707
1201.632249	42221	0.0587785504758358
1202.201460	42241	0.06054985150694847
1202.770671	42261	0.06097245588898659
1203.339882	42281	0.059880223125219345
1203.909092	42301	0.06005395948886871
1204.478303	42321	0.059507451951503754
1205.047514	42341	0.05936714634299278
1205.616724	42361	0.05932435020804405
1206.185935	42381	0.06003962457180023
1206.755146	42401	0.05962870270013809
1207.324356	42421	0.060776762664318085
1207.893567	42441	0.05947132781147957
1208.462778	42461	0.0606347918510437
1209.031989	42481	0.05954872816801071
1209.601199	42501	0.06139225885272026
1210.170410	42521	0.060430530458688736
1210.739621	42541	0.05994286388158798
1211.308831	42561	0.05989457294344902
1211.878042	42581	0.05946488305926323
1212.447253	42601	0.06123489513993263
1213.016463	42621	0.060092080384492874
1213.585674	42641	0.059591785073280334
1214.154885	42661	0.05961409211158752
1214.724096	42681	0.06126180291175842
1215.293306	42701	0.05988698452711105
1215.862517	42721	0.05955665931105614
1216.431728	42741	0.05967181175947189
1217.000938	42761	0.05887695774435997
1217.570149	42781	0.05974041670560837
1218.139360	42801	0.05916982889175415
1218.708570	42821	0.05959513038396835
1219.277781	42841	0.05952245742082596
1219.846992	42861	0.060257893055677414
1220.416203	42881	0.06038856878876686
1220.985413	42901	0.059153854846954346
1221.554624	42921	0.0601334311068058
1222.123835	42941	0.06067823991179466
1222.693045	42961	0.05973261594772339
1223.262256	42981	0.06061442941427231
1223.831467	43001	0.060825247317552567
1224.400677	43021	0.06001937761902809
1224.969888	43041	0.059204764664173126
1225.539099	43061	0.06002681329846382
1226.108310	43081	0.05935908854007721
1226.677520	43101	0.058920178562402725
1227.246731	43121	0.06150241941213608
1227.815942	43141	0.06070785969495773
1228.385152	43161	0.05912948027253151
1228.954363	43181	0.06107747182250023
1229.523574	43201	0.06046001985669136
1230.092784	43221	0.059674251824617386
1230.661995	43241	0.05967000499367714
1231.231206	43261	0.05940606817603111
1231.800417	43281	0.05926217883825302
1232.369627	43301	0.05962499976158142
1232.938838	43321	0.05979135259985924
1233.508049	43341	0.059373889118433
1234.077259	43361	0.05877017229795456
1234.646470	43381	0.059456802904605865
1235.215681	43401	0.05944157391786575
1235.784891	43421	0.059050552546978
1236.354102	43441	0.06052032113075256
1236.923313	43461	0.060020774602890015
1237.492524	43481	0.060976289212703705
1238.061734	43501	0.06044348329305649
1238.630945	43521	0.059924885630607605
1239.200156	43541	0.0599408857524395
1239.769366	43561	0.06012122705578804
1240.338577	43581	0.05966837331652641
1240.907788	43601	0.059812191873788834
1241.476998	43621	0.058785781264305115
1242.046209	43641	0.06027768179774285
1242.615420	43661	0.06053398549556732
1243.184631	43681	0.05877046287059784
1243.753841	43701	0.05962292850017547
1244.323052	43721	0.059925228357315063
1244.892263	43741	0.059537552297115326
1245.461473	43761	0.06040429696440697
1246.030684	43781	0.06026063486933708
1246.599895	43801	0.0596747100353241
1247.169105	43821	0.060183994472026825
1247.738316	43841	0.059038594365119934
1248.307527	43861	0.059245456010103226
1248.876738	43881	0.06032903864979744
1249.445948	43901	0.059137534350156784
1250.015159	43921	0.06043575704097748
1250.584370	43941	0.05990399420261383
1251.153580	43961	0.05917442589998245
1251.722791	43981	0.05947225168347359
1252.292002	44001	0.060433268547058105
1252.861212	44021	0.06061851233243942
1253.430423	44041	0.059333741664886475
1253.999634	44061	0.05939669907093048
1254.568845	44081	0.05998531356453896
1255.138055	44101	0.059328678995370865
1255.707266	44121	0.06010312959551811
1256.276477	44141	0.059204574674367905
1256.845687	44161	0.05966741591691971
1257.414898	44181	0.060104455798864365
1257.984109	44201	0.05998381972312927
1258.553319	44221	0.058993831276893616
1259.122530	44241	0.05967257544398308
1259.691741	44261	0.06130506098270416
1260.260952	44281	0.06035089492797851
1260.830162	44301	0.05935263633728027
1261.399373	44321	0.05988854542374611
1261.968584	44341	0.05979815497994423
1262.537794	44361	0.05967375636100769
1263.107005	44381	0.05976997688412666
1263.676216	44401	0.058934345841407776
1264.245427	44421	0.059894416481256485
1264.814637	44441	0.05957379564642906
1265.383848	44461	0.0598723366856575
1265.953059	44481	0.059652820229530334
1266.522269	44501	0.059537000954151154
1267.091480	44521	0.060290563851594925
1267.660691	44541	0.059627458453178406
1268.229901	44561	0.05882516875863075
1268.799112	44581	0.0602710023522377
1269.368323	44601	0.060910649597644806
1269.937534	44621	0.05908871814608574
1270.506744	44641	0.0591198205947876
1271.075955	44661	0.059374723583459854
1271.645166	44681	0.06023605912923813
1272.214376	44701	0.05973590165376663
1272.783587	44721	0.05920930206775665
1273.352798	44741	0.05973486974835396
1273.922008	44761	0.060109082609415054
1274.491219	44781	0.05921027436852455
1275.060430	44801	0.059838224202394485
1275.629641	44821	0.05927645415067673
1276.198851	44841	0.05898364633321762
1276.768062	44861	0.059813421219587326
1277.337273	44881	0.05951686576008797
1277.906483	44901	0.05924079567193985
1278.475694	44921	0.0596667006611824
1279.044905	44941	0.06043580546975136
1279.614115	44961	0.05929016321897507
1280.183326	44981	0.060333218425512314
1280.752537	45001	0.05965393036603928
1281.321748	45021	0.06054317206144333
1281.890958	45041	0.05944592505693436
1282.460169	45061	0.05921329557895661
1283.029380	45081	0.05958238244056702
1283.598590	45101	0.05942972004413605
1284.167801	45121	0.06002318859100342
1284.737012	45141	0.060598913580179214
1285.306222	45161	0.059246063232421875
1285.875433	45181	0.05833364278078079
1286.444644	45201	0.05890171602368355
1287.013855	45221	0.05957206338644028
1287.583065	45241	0.05942104756832123
1288.152276	45261	0.05978894978761673
1288.721487	45281	0.05918121337890625
1289.290697	45301	0.05845586955547333
1289.859908	45321	0.05862714350223541
1290.429119	45341	0.06003577262163162
1290.998329	45361	0.05965728685259819
1291.567540	45381	0.05923902988433838
1292.136751	45401	0.059309810400009155
1292.705962	45421	0.05904669314622879
1293.275172	45441	0.05906809121370315
1293.844383	45461	0.06002616509795189
1294.413594	45481	0.05888877809047699
1294.982804	45501	0.06058702617883682
1295.552015	45521	0.05816873162984848
1296.121226	45541	0.06019064038991928
1296.690436	45561	0.0597093440592289
1297.259647	45581	0.05953308939933777
1297.828858	45601	0.0589863695204258
1298.398069	45621	0.06075034290552139
1298.967279	45641	0.0589744970202446
1299.536490	45661	0.05918078497052193
1300.105701	45681	0.05908380076289177
1300.674911	45701	0.05926445126533508
1301.244122	45721	0.05831767991185188
1301.813333	45741	0.060627710074186325
1302.382543	45761	0.05953275039792061
1302.951754	45781	0.05943231284618378
1303.520965	45801	0.05887754634022713
1304.090176	45821	0.059120602905750275
1304.659386	45841	0.05936145409941673
1305.228597	45861	0.059429530054330826
1305.797808	45881	0.058782096952199936
1306.367018	45901	0.05938194319605827
1306.936229	45921	0.05917084589600563
1307.505440	45941	0.05923078581690788
1308.074650	45961	0.05853802710771561
1308.643861	45981	0.0594661571085453
1309.213072	46001	0.05958263948559761
1309.782283	46021	0.05945051461458206
1310.351493	46041	0.059521790593862534
1310.920704	46061	0.05976356565952301
1311.489915	46081	0.05917496979236603
1312.059125	46101	0.06027989089488983
1312.628336	46121	0.05959707498550415
1313.197547	46141	0.059540942311286926
1313.766757	46161	0.05923723429441452
1314.335968	46181	0.05877121165394783
1314.905179	46201	0.059357911348342896
1315.474390	46221	0.06016573682427406
1316.043600	46241	0.05952282994985581
1316.612811	46261	0.05964914336800575
1317.182022	46281	0.059069275856018066
1317.751232	46301	0.05942127853631973
1318.320443	46321	0.059782758355140686
1318.889654	46341	0.05950530245900154
1319.458864	46361	0.05855570361018181
1320.028075	46381	0.059930626302957535
1320.597286	46401	0.05939701944589615
1321.166497	46421	0.059351738542318344
1321.735707	46441	0.05987974628806114
1322.304918	46461	0.060318488627672195
1322.874129	46481	0.05920756608247757
1323.443339	46501	0.05875137075781822
1324.012550	46521	0.060744233429431915
1324.581761	46541	0.05930884927511215
1325.150971	46561	0.058869220316410065
1325.720182	46581	0.05945901572704315
1326.289393	46601	0.05924925208091736
1326.858604	46621	0.058916155248880386
1327.427814	46641	0.0596739687025547
1327.997025	46661	0.06019829213619232
1328.566236	46681	0.06034716218709946
1329.135446	46701	0.05978795513510704
1329.704657	46721	0.059856709092855453
1330.273868	46741	0.05902193486690521
1330.843078	46761	0.05810121446847915
1331.412289	46781	0.05964156240224838
1331.981500	46801	0.06037134677171707
1332.550711	46821	0.05793961137533188
1333.119921	46841	0.05961966514587402
1333.689132	46861	0.05959209427237511
1334.258343	46881	0.05883590131998062
1334.827553	46901	0.05953475832939148
1335.396764	46921	0.05865196883678436
1335.965975	46941	0.05932004749774933
1336.535185	46961	0.05824770033359528
1337.104396	46981	0.05975136160850525
1337.673607	47001	0.05883268266916275
1338.242818	47021	0.05838730186223984
1338.812028	47041	0.05952860042452812
1339.381239	47061	0.05963879823684693
1339.950450	47081	0.05897006765007973
1340.519660	47101	0.05869760364294052
1341.088871	47121	0.05921882018446922
1341.658082	47141	0.05864699184894562
1342.227292	47161	0.0591086708009243
1342.796503	47181	0.059674471616744995
1343.365714	47201	0.05878166854381561
1343.934925	47221	0.06015539914369583
1344.504135	47241	0.05769582465291023
1345.073346	47261	0.05965503677725792
1345.642557	47281	0.0588856153190136
1346.211767	47301	0.06002367660403251
1346.780978	47321	0.05894989520311355
1347.350189	47341	0.0588761642575264
1347.919399	47361	0.05856849625706673
1348.488610	47381	0.059338003396987915
1349.057821	47401	0.059226375073194504
1349.627032	47421	0.05898374319076538
1350.196242	47441	0.05917195975780487
1350.765453	47461	0.05923514813184738
1351.334664	47481	0.05913947522640228
1351.903874	47501	0.06022876873612404
1352.473085	47521	0.05886562168598175
1353.042296	47541	0.059666723012924194
1353.611506	47561	0.06036023050546646
1354.180717	47581	0.05933607369661331
1354.749928	47601	0.05942878872156143
1355.319139	47621	0.05876712501049042
1355.888349	47641	0.060063015669584274
1356.457560	47661	0.05861900374293327
1357.026771	47681	0.059480682015419006
1357.595981	47701	0.05971641093492508
1358.165192	47721	0.057971373200416565
1358.734403	47741	0.05873900279402733
1359.303613	47761	0.05930079519748688
1359.872824	47781	0.05848652124404907
1360.442035	47801	0.05955682322382927
1361.011246	47821	0.05864068865776062
1361.580456	47841	0.058775123208761215
1362.149667	47861	0.05902160704135895
1362.718878	47881	0.059128157794475555
1363.288088	47901	0.059991709887981415
1363.857299	47921	0.05815585702657699
1364.426510	47941	0.05897720530629158
1364.995721	47961	0.05898439139127731
1365.564931	47981	0.058787327259778976
1366.134142	48001	0.05904442071914673
1366.703353	48021	0.059125203639268875
1367.272563	48041	0.0599532350897789
1367.841774	48061	0.05844379961490631
1368.410985	48081	0.059587687253952026
1368.980195	48101	0.05818221718072891
1369.549406	48121	0.05864983797073364
1370.118617	48141	0.06023431196808815
1370.687828	48161	0.059446319937705994
1371.257038	48181	0.059915803372859955
1371.826249	48201	0.05878050997853279
1372.395460	48221	0.05941437929868698
1372.964670	48241	0.05867691710591316
1373.533881	48261	0.0584464967250824
1374.103092	48281	0.05965247750282288
1374.672302	48301	0.05861531570553779
1375.241513	48321	0.05833752453327179
1375.810724	48341	0.05932776629924774
1376.379935	48361	0.05898326262831688
1376.949145	48381	0.059561584144830704
1377.518356	48401	0.059143099933862686
1378.087567	48421	0.05893348157405853
1378.656777	48441	0.05886271968483925
1379.225988	48461	0.05941084772348404
1379.795199	48481	0.05923837423324585
1380.364409	48501	0.05852896347641945
1380.933620	48521	0.059284500777721405
1381.502831	48541	0.059086401015520096
1382.072042	48561	0.058085039258003235
1382.641252	48581	0.05891577899456024
1383.210463	48601	0.0594954788684845
1383.779674	48621	0.05923345312476158
1384.348884	48641	0.05914359912276268
1384.918095	48661	0.05949410796165466
1385.487306	48681	0.0589839331805706
1386.056516	48701	0.059447627514600754
1386.625727	48721	0.05963300168514252
1387.194938	48741	0.05921713262796402
1387.764149	48761	0.059959087520837784
1388.333359	48781	0.05889815464615822
1388.902570	48801	0.059300314635038376
1389.471781	48821	0.05859202891588211
1390.040991	48841	0.059579331427812576
1390.610202	48861	0.0583503320813179
1391.179413	48881	0.05814826115965843
1391.748623	48901	0.058682266622781754
1392.317834	48921	0.05947893112897873
1392.887045	48941	0.05895603075623512
1393.456256	48961	0.05981991067528725
1394.025466	48981	0.058975134044885635
1394.594677	49001	0.05969615280628204
1395.163888	49021	0.05835985764861107
1395.733098	49041	0.05859432369470596
1396.302309	49061	0.05919160693883896
1396.871520	49081	0.059703849256038666
1397.440730	49101	0.05985013395547867
1398.009941	49121	0.0593089759349823
1398.579152	49141	0.05940448120236397
1399.148363	49161	0.058905236423015594
1399.717573	49181	0.058509618043899536
1400.286784	49201	0.05944536253809929
1400.855995	49221	0.0593629851937294
1401.425205	49241	0.05843549966812134
1401.994416	49261	0.05936984345316887
1402.563627	49281	0.059288520365953445
1403.132837	49301	0.05933019146323204
1403.702048	49321	0.05890943855047226
1404.271259	49341	0.05980133265256882
1404.840470	49361	0.05910731106996536
1405.409680	49381	0.05901512876152992
1405.978891	49401	0.05870788171887398
1406.548102	49421	0.058517493307590485
1407.117312	49441	0.058966513723134995
1407.686523	49461	0.05923399701714516
1408.255734	49481	0.05848630145192146
1408.824944	49501	0.05916532129049301
1409.394155	49521	0.059116583317518234
1409.963366	49541	0.05939759314060211
1410.532577	49561	0.0594162680208683
1411.101787	49581	0.05872104689478874
1411.670998	49601	0.05890721082687378
1412.240209	49621	0.05913290381431579
1412.809419	49641	0.059805408120155334
1413.378630	49661	0.0593322180211544
1413.947841	49681	0.05897849053144455
1414.517051	49701	0.05955682694911957
1415.086262	49721	0.05813517048954964
1415.655473	49741	0.05801882967352867
1416.224684	49761	0.05967186763882637
1416.793894	49781	0.05914374813437462
1417.363105	49801	0.05867687612771988
1417.932316	49821	0.05914502963423729
1418.501526	49841	0.05930754169821739
1419.070737	49861	0.059422604739665985
1419.639948	49881	0.0582369863986969
1420.209158	49901	0.05859455466270447
1420.778369	49921	0.05873527005314827
1421.347580	49941	0.06023569405078888
1421.916791	49961	0.058695316314697266
1422.486001	49981	0.058830782771110535
1423.055212	50001	0.05854739621281624
1423.624423	50021	0.05851774662733078
1424.193633	50041	0.05823344364762306
1424.762844	50061	0.05741799622774124
1425.332055	50081	0.058962807059288025
1425.901265	50101	0.05841361731290817
1426.470476	50121	0.05782465264201164
1427.039687	50141	0.0589061938226223
1427.608898	50161	0.05932377651333809
1428.178108	50181	0.05860947445034981
1428.747319	50201	0.059388209134340286
1429.316530	50221	0.059900544583797455
1429.885740	50241	0.05939136818051338
1430.454951	50261	0.05915249139070511
1431.024162	50281	0.058803487569093704
1431.593372	50301	0.05800369754433632
1432.162583	50321	0.058307334780693054
1432.731794	50341	0.058258187025785446
1433.301005	50361	0.05842229351401329
1433.870215	50381	0.05890725553035736
1434.439426	50401	0.05925969406962395
1435.008637	50421	0.05923379957675934
1435.577847	50441	0.060055818408727646
1436.147058	50461	0.058196935802698135
1436.716269	50481	0.059259239584207535
1437.285479	50501	0.05808611959218979
1437.854690	50521	0.05825662240386009
1438.423901	50541	0.058577314019203186
1438.993112	50561	0.05857992172241211
1439.562322	50581	0.05880313366651535
1440.131533	50601	0.05791672319173813
1440.700744	50621	0.05796326324343681
1441.269954	50641	0.05903907120227814
1441.839165	50661	0.058539412915706635
1442.408376	50681	0.05828635022044182
1442.977586	50701	0.05978904664516449
1443.546797	50721	0.05804355442523956
1444.116008	50741	0.05901109054684639
1444.685219	50761	0.05908287316560745
1445.254429	50781	0.05873733013868332
1445.823640	50801	0.05891158804297447
1446.392851	50821	0.058086097240448
1446.962061	50841	0.05914862081408501
1447.531272	50861	0.05908910930156708
1448.100483	50881	0.05776115134358406
1448.669693	50901	0.05827002972364426
1449.238904	50921	0.0594855435192585
1449.808115	50941	0.058917686343193054
1450.377326	50961	0.05949369817972183
1450.946536	50981	0.05818185210227966
1451.515747	51001	0.05935906618833542
1452.084958	51021	0.058711688965559006
1452.654168	51041	0.05891759321093559
1453.223379	51061	0.0586092509329319
1453.792590	51081	0.05885476619005203
1454.361800	51101	0.05980144068598747
1454.931011	51121	0.058384280651807785
1455.500222	51141	0.059611726552248
1456.069433	51161	0.05805287882685661
1456.638643	51181	0.05956538766622543
1457.207854	51201	0.06051135063171387
1457.777065	51221	0.05917191877961159
1458.346275	51241	0.058919165283441544
1458.915486	51261	0.05929190665483475
1459.484697	51281	0.05841328203678131
1460.053907	51301	0.05820512771606445
1460.623118	51321	0.05806097015738487
1461.192329	51341	0.05838511139154434
1461.761540	51361	0.05923429876565933
1462.330750	51381	0.05874140188097954
1462.899961	51401	0.05819304287433624
1463.469172	51421	0.0586414560675621
1464.038382	51441	0.057838138192892075
1464.607593	51461	0.05894937738776207
1465.176804	51481	0.05793443322181702
1465.746015	51501	0.05871550366282463
1466.315225	51521	0.05842038244009018
1466.884436	51541	0.05877207964658737
1467.453647	51561	0.05839487910270691
1468.022857	51581	0.05825752392411232
1468.592068	51601	0.05779891461133957
1469.161279	51621	0.0583311952650547
1469.730489	51641	0.05874219536781311
1470.299700	51661	0.058364883065223694
1470.868911	51681	0.058765020221471786
1471.438122	51701	0.0587618350982666
1472.007332	51721	0.057665422558784485
1472.576543	51741	0.0588989183306694
1473.145754	51761	0.05828922241926193
1473.714964	51781	0.05842360109090805
1474.284175	51801	0.059054527431726456
1474.853386	51821	0.057944174855947495
1475.422596	51841	0.05922993645071983
1475.991807	51861	0.05852364003658295
1476.561018	51881	0.05839654430747032
1477.130229	51901	0.058499474078416824
1477.699439	51921	0.0589049756526947
1478.268650	51941	0.05800830572843552
1478.837861	51961	0.05772281438112259
1479.407071	51981	0.059740886092185974
1479.976282	52001	0.059072863310575485
1480.545493	52021	0.058620523661375046
1481.114703	52041	0.05807383358478546
1481.683914	52061	0.05875399708747864
1482.253125	52081	0.05916774645447731
1482.822336	52101	0.05903387442231178
1483.391546	52121	0.05905727297067642
1483.960757	52141	0.057821597903966904
1484.529968	52161	0.05769240856170654
1485.099178	52181	0.05942094698548317
1485.668389	52201	0.05835947021842003
1486.237600	52221	0.05909039452672005
1486.806810	52241	0.058798301964998245
1487.376021	52261	0.05776447430253029
1487.945232	52281	0.05839387699961662
1488.514443	52301	0.05949004366993904
1489.083653	52321	0.058236319571733475
1489.652864	52341	0.0602494440972805
1490.222075	52361	0.05834261327981949
1490.791285	52381	0.057808052748441696
1491.360496	52401	0.0592493936419487
1491.929707	52421	0.05832484737038613
1492.498917	52441	0.0584481880068779
1493.068128	52461	0.05948507785797119
1493.637339	52481	0.05811702832579613
1494.206550	52501	0.05869447439908981
1494.775760	52521	0.058849185705184937
1495.344971	52541	0.05850612744688988
1495.914182	52561	0.05748894065618515
1496.483392	52581	0.05807104334235191
1497.052603	52601	0.058499742299318314
1497.621814	52621	0.05901409685611725
1498.191024	52641	0.05861976370215416
1498.760235	52661	0.059079647064208984
1499.329446	52681	0.05855514854192734
1499.898657	52701	0.05902965739369392
1500.467867	52721	0.058711402118206024
1501.037078	52741	0.05888206139206886
1501.606289	52761	0.058701857924461365
1502.175499	52781	0.05808523669838905
1502.744710	52801	0.057932015508413315
1503.313921	52821	0.05870022997260094
1503.883131	52841	0.058889277279376984
1504.452342	52861	0.05842217057943344
1505.021553	52881	0.058843642473220825
1505.590764	52901	0.05883440747857094
1506.159974	52921	0.05857856944203377
1506.729185	52941	0.05796452611684799
1507.298396	52961	0.05767986923456192
1507.867606	52981	0.05845924094319344
1508.436817	53001	0.0587923526763916
1509.006028	53021	0.05941631644964218
1509.575238	53041	0.05846317857503891
1510.144449	53061	0.05778830125927925
1510.713660	53081	0.058038510382175446
1511.282871	53101	0.05761861801147461
1511.852081	53121	0.05842728167772293
1512.421292	53141	0.057262808084487915
1512.990503	53161	0.058366451412439346
1513.559713	53181	0.05872296541929245
1514.128924	53201	0.05845378339290619
1514.698135	53221	0.05761748179793358
1515.267345	53241	0.05830533802509308
1515.836556	53261	0.05825498327612877
1516.405767	53281	0.059159111231565475
1516.974978	53301	0.05722898617386818
1517.544188	53321	0.058008573949337006
1518.113399	53341	0.05827605351805687
1518.682610	53361	0.058348748832941055
1519.251820	53381	0.05831810086965561
1519.821031	53401	0.0579216368496418
1520.390242	53421	0.0592171773314476
1520.959452	53441	0.058504655957221985
1521.528663	53461	0.05898230150341987
1522.097874	53481	0.05882202833890915
1522.667085	53501	0.058525849133729935
1523.236295	53521	0.05893733724951744
1523.805506	53541	0.05812502279877663
1524.374717	53561	0.058378107845783234
1524.943927	53581	0.05838942527770996
1525.513138	53601	0.05813848227262497
1526.082349	53621	0.05964565649628639
1526.651559	53641	0.05772191286087036
1527.220770	53661	0.058074336498975754
1527.789981	53681	0.05876552686095238
1528.359192	53701	0.05943336710333824
1528.928402	53721	0.05891283601522446
1529.497613	53741	0.05919002369046211
1530.066824	53761	0.05876299738883972
1530.636034	53781	0.05928894877433777
1531.205245	53801	0.05810902267694473
1531.774456	53821	0.057769596576690674
1532.343666	53841	0.05835594609379768
1532.912877	53861	0.05915506184101105
1533.482088	53881	0.05843675136566162
1534.051299	53901	0.057871729135513306
1534.620509	53921	0.05864176526665688
1535.189720	53941	0.05893582850694656
1535.758931	53961	0.05838617309927941
1536.328141	53981	0.05872531235218048
1536.897352	54001	0.058235298842191696
1537.466563	54021	0.057618968188762665
1538.035773	54041	0.05803889408707619
1538.604984	54061	0.0576736181974411
1539.174195	54081	0.0592433363199234
1539.743406	54101	0.058657675981521606
1540.312616	54121	0.057621367275714874
1540.881827	54141	0.05708152428269386
1541.451038	54161	0.05878012627363205
1542.020248	54181	0.0576481968164444
1542.589459	54201	0.057951223105192184
1543.158670	54221	0.05757142975926399
1543.727880	54241	0.05892215669155121
1544.297091	54261	0.05789791792631149
1544.866302	54281	0.0577932745218277
1545.435513	54301	0.059075601398944855
1546.004723	54321	0.059093911200761795
1546.573934	54341	0.05833143368363381
1547.143145	54361	0.057192131876945496
1547.712355	54381	0.05729538947343826
1548.281566	54401	0.0584404431283474
1548.850777	54421	0.05806583911180496
1549.419987	54441	0.058939240872859955
1549.989198	54461	0.05876664072275162
1550.558409	54481	0.05732022225856781
1551.127620	54501	0.05762762576341629
1551.696830	54521	0.057715676724910736
1552.266041	54541	0.05907132476568222
1552.835252	54561	0.05811508744955063
1553.404462	54581	0.0580325685441494
1553.973673	54601	0.05887620896100998
1554.542884	54621	0.057817492634058
1555.112094	54641	0.05755103752017021
1555.681305	54661	0.057711340487003326
1556.250516	54681	0.05818361416459083
1556.819727	54701	0.05857473611831665
1557.388937	54721	0.059077005833387375
1557.958148	54741	0.05849660933017731
1558.527359	54761	0.058364883065223694
1559.096569	54781	0.05760093033313751
1559.665780	54801	0.05840664356946945
1560.234991	54821	0.057530492544174194
1560.804202	54841	0.05782045423984528
1561.373412	54861	0.05794313922524452
1561.942623	54881	0.05911487713456154
1562.511834	54901	0.05838247016072273
1563.081044	54921	0.05962642654776573
1563.650255	54941	0.05756549909710884
1564.219466	54961	0.05739850550889969
1564.788676	54981	0.05813657119870186
1565.357887	55001	0.05827968940138817
1565.927098	55021	0.05807798355817795
1566.496309	55041	0.05852686241269112
1567.065519	55061	0.058121856302022934
1567.634730	55081	0.05850452929735184
1568.203941	55101	0.058132048696279526
1568.773151	55121	0.058984920382499695
1569.342362	55141	0.05885262042284012
1569.911573	55161	0.057981960475444794
1570.480783	55181	0.05868924409151077
1571.049994	55201	0.057846494019031525
1571.619205	55221	0.05791499465703964
1572.188416	55241	0.05804296210408211
1572.757626	55261	0.057913683354854584
1573.326837	55281	0.058099571615457535
1573.896048	55301	0.05685164034366608
1574.465258	55321	0.0576842799782753
1575.034469	55341	0.058247558772563934
1575.603680	55361	0.05715525895357132
1576.172890	55381	0.056706368923187256
1576.742101	55401	0.05739596486091614
1577.311312	55421	0.05850791558623314
1577.880523	55441	0.05910112336277962
1578.449733	55461	0.05757361277937889
1579.018944	55481	0.05817446857690811
1579.588155	55501	0.05862552300095558
1580.157365	55521	0.05863567814230919
1580.726576	55541	0.05798744782805443
1581.295787	55561	0.057831887155771255
1581.864997	55581	0.059159841388463974
1582.434208	55601	0.05676781386137009
1583.003419	55621	0.05767735093832016
1583.572630	55641	0.058484479784965515
1584.141840	55661	0.05837663263082504
1584.711051	55681	0.058255359530448914
1585.280262	55701	0.05742731690406799
1585.849472	55721	0.0572984553873539
1586.418683	55741	0.05793686583638191
1586.987894	55761	0.05847856029868126
1587.557104	55781	0.05802851542830467
1588.126315	55801	0.05783465504646301
1588.695526	55821	0.0585830956697464
1589.264737	55841	0.05845233425498009
1589.833947	55861	0.0571853369474411
1590.403158	55881	0.05805656686425209
1590.972369	55901	0.05807724967598915
1591.541579	55921	0.05820276215672493
1592.110790	55941	0.05891023948788643
1592.680001	55961	0.058282848447561264
1593.249211	55981	0.05812664330005646
1593.818422	56001	0.05839655175805092
1594.387633	56021	0.057672932744026184
1594.956844	56041	0.05841074883937836
1595.526054	56061	0.0593462735414505
1596.095265	56081	0.05753228813409805
1596.664476	56101	0.058498453348875046
1597.233686	56121	0.059325188398361206
1597.802897	56141	0.05849233269691467
1598.372108	56161	0.058401674032211304
1598.941318	56181	0.05786096304655075
1599.510529	56201	0.05832464620471001
1600.079740	56221	0.05819128453731537
1600.648951	56241	0.05848474055528641
1601.218161	56261	0.0580950528383255
1601.787372	56281	0.0574331171810627
1602.356583	56301	0.05766896903514862
1602.925793	56321	0.05854341015219688
1603.495004	56341	0.05809049308300018
1604.064215	56361	0.05758834630250931
1604.633425	56381	0.058323703706264496
1605.202636	56401	0.05757094919681549
1605.771847	56421	0.05822905898094177
1606.341058	56441	0.05811168625950813
1606.910268	56461	0.0576029010117054
1607.479479	56481	0.057566042989492416
1608.048690	56501	0.05951803922653198
1608.617900	56521	0.05726969242095947
1609.187111	56541	0.05785420909523964
1609.756322	56561	0.057055894285440445
1610.325532	56581	0.05849757790565491
1610.894743	56601	0.057945650070905685
1611.463954	56621	0.0581684447824955
1612.033165	56641	0.058100540190935135
1612.602375	56661	0.0573352575302124
1613.171586	56681	0.05735660716891289
1613.740797	56701	0.05869901552796364
1614.310007	56721	0.05731869116425514
1614.879218	56741	0.05796348676085472
1615.448429	56761	0.05756041780114174
1616.017639	56781	0.057365141808986664
1616.586850	56801	0.05694754049181938
1617.156061	56821	0.05749247223138809
1617.725272	56841	0.057954855263233185
1618.294482	56861	0.05788095667958259
1618.863693	56881	0.05832670256495476
1619.432904	56901	0.05780402198433876
1620.002114	56921	0.05709356442093849
1620.571325	56941	0.0571947805583477
1621.140536	56961	0.05813255533576012
1621.709746	56981	0.05777030438184738
1622.278957	57001	0.059355128556489944
1622.848168	57021	0.057522740215063095
1623.417379	57041	0.056977856904268265
1623.986589	57061	0.059003349393606186
1624.555800	57081	0.056958213448524475
1625.125011	57101	0.05782948061823845
1625.694221	57121	0.057457976043224335
1626.263432	57141	0.058382149785757065
1626.832643	57161	0.05785451456904411
1627.401853	57181	0.05808112025260925
1627.971064	57201	0.0578090138733387
1628.540275	57221	0.05767232924699783
1629.109486	57241	0.058559004217386246
1629.678696	57261	0.05793645232915878
1630.247907	57281	0.05935348942875862
1630.817118	57301	0.05812479555606842
1631.386328	57321	0.05756452307105064
1631.955539	57341	0.05833126977086067
1632.524750	57361	0.057646676898002625
1633.093960	57381	0.05723830312490463
1633.663171	57401	0.05879083648324013
1634.232382	57421	0.05660029500722885
1634.801593	57441	0.05810613930225372
1635.370803	57461	0.05722873657941818
1635.940014	57481	0.05834390223026275
1636.509225	57501	0.05700598657131195
1637.078435	57521	0.05711762607097626
1637.647646	57541	0.05877261608839035
1638.216857	57561	0.057343143969774246
1638.786067	57581	0.05824195593595505
1639.355278	57601	0.05843701958656311
1639.924489	57621	0.05653619021177292
1640.493700	57641	0.05850519612431526
1641.062910	57661	0.05777420103549957
1641.632121	57681	0.05796452611684799
1642.201332	57701	0.05749664828181267
1642.770542	57721	0.058236751705408096
1643.339753	57741	0.05852746590971947
1643.908964	57761	0.058060891926288605
1644.478174	57781	0.057764872908592224
1645.047385	57801	0.057689737528562546
1645.616596	57821	0.05778469145298004
1646.185807	57841	0.05774371325969696
1646.755017	57861	0.05730712413787842
1647.324228	57881	0.058308206498622894
1647.893439	57901	0.05821636691689491
1648.462649	57921	0.058637846261262894
1649.031860	57941	0.05861223116517067
1649.601071	57961	0.05710902810096741
1650.170281	57981	0.05824305862188339
1650.739492	58001	0.05800623446702957
1651.308703	58021	0.058042775839567184
1651.877914	58041	0.05759916454553604
1652.447124	58061	0.05796302855014801
1653.016335	58081	0.05764717236161232
1653.585546	58101	0.059610188007354736
1654.154756	58121	0.05840860679745674
1654.723967	58141	0.05760033428668976
1655.293178	58161	0.05748326703906059
1655.862388	58181	0.05835665762424469
1656.431599	58201	0.058067552745342255
1657.000810	58221	0.057484064251184464
1657.570021	58241	0.05754237622022629
1658.139231	58261	0.05834461376070976
1658.708442	58281	0.058190472424030304
1659.277653	58301	0.05774804204702377
1659.846863	58321	0.05737802758812904
1660.416074	58341	0.05752256140112877
1660.985285	58361	0.057965923100709915
1661.554496	58381	0.057796161621809006
1662.123706	58401	0.057338714599609375
1662.692917	58421	0.057836003601551056
1663.262128	58441	0.057894255965948105
1663.831338	58461	0.05827159434556961
1664.400549	58481	0.057941365987062454
1664.969760	58501	0.05724053084850311
1665.538970	58521	0.05732989311218262
1666.108181	58541	0.05796639993786812
1666.677392	58561	0.05747156590223312
1667.246603	58581	0.057540878653526306
1667.815813	58601	0.05696957930922508
1668.385024	58621	0.05827324837446213
1668.954235	58641	0.05736785754561424
1669.523445	58661	0.05780298262834549
1670.092656	58681	0.05731424689292908
1670.661867	58701	0.05866043642163277
1671.231077	58721	0.05738174915313721
1671.800288	58741	0.05806127190589905
1672.369499	58761	0.057749491184949875
1672.938710	58781	0.056715287268161774
1673.507920	58801	0.05811649188399315
1674.077131	58821	0.05807231739163399
1674.646342	58841	0.05735946074128151
1675.215552	58861	0.05776294320821762
1675.784763	58881	0.058920156210660934
1676.353974	58901	0.058068592101335526
1676.923184	58921	0.05837210267782211
1677.492395	58941	0.05773388966917992
1678.061606	58961	0.05756935104727745
1678.630817	58981	0.05781550332903862
1679.200027	59001	0.05808350071310997
1679.769238	59021	0.05812909081578255
1680.338449	59041	0.05682119354605675
1680.907659	59061	0.057674333453178406
1681.476870	59081	0.05648412182927132
1682.046081	59101	0.05731423571705818
1682.615291	59121	0.057833872735500336
1683.184502	59141	0.05699707567691803
1683.753713	59161	0.05781649053096771
1684.322924	59181	0.05715779960155487
1684.892134	59201	0.05849406868219376
1685.461345	59221	0.05802571773529053
1686.030556	59241	0.0579831525683403
1686.599766	59261	0.05745900794863701
1687.168977	59281	0.05860559642314911
1687.738188	59301	0.05731134116649628
1688.307398	59321	0.05840792879462242
1688.876609	59341	0.05809947848320007
1689.445820	59361	0.059375789016485214
1690.015031	59381	0.05774746090173721
1690.584241	59401	0.05821759253740311
1691.153452	59421	0.05712316557765007
1691.722663	59441	0.05750545114278793
1692.291873	59461	0.05848254635930061
1692.861084	59481	0.05731820315122605
1693.430295	59501	0.05760636553168297
1693.999505	59521	0.059233397245407104
1694.568716	59541	0.05756936967372894
1695.137927	59561	0.05736444890499115
1695.707138	59581	0.05779903382062912
1696.276348	59601	0.05695826932787895
1696.845559	59621	0.056275997310876846
1697.414770	59641	0.057930536568164825
1697.983980	59661	0.056873951107263565
1698.553191	59681	0.05872832238674164
1699.122402	59701	0.0567239485681057
1699.691612	59721	0.0590502992272377
1700.260823	59741	0.05841720849275589
1700.830034	59761	0.05682689696550369
1701.399245	59781	0.058074720203876495
1701.968455	59801	0.05865615978837013
1702.537666	59821	0.0577690526843071
1703.106877	59841	0.058288346976041794
1703.676087	59861	0.057557977735996246
1704.245298	59881	0.057285137474536896
1704.814509	59901	0.05660666525363922
1705.383719	59921	0.0578853040933609
1705.952930	59941	0.05767489969730377
1706.522141	59961	0.05784345045685768
1707.091352	59981	0.057454273104667664
1707.660562	60001	0.05797628685832024
1708.229773	60021	0.05742470920085907
1708.798984	60041	0.05794788524508476
1709.368194	60061	0.0571264773607254
1709.937405	60081	0.05734885856509209
1710.506616	60101	0.05870756506919861
1711.075826	60121	0.059040192514657974
1711.645037	60141	0.05858934670686722
1712.214248	60161	0.057270560413599014
1712.783459	60181	0.05807116627693176
1713.352669	60201	0.05785000324249267
1713.921880	60221	0.05793622136116028
1714.491091	60241	0.05825810506939888
1715.060301	60261	0.0576615110039711
1715.629512	60281	0.057407282292842865
1716.198723	60301	0.05723047628998757
1716.767933	60321	0.05744345858693123
1717.337144	60341	0.05756931006908417
1717.906355	60361	0.05779292434453964
1718.475566	60381	0.05836104229092598
1719.044776	60401	0.05665508657693863
1719.613987	60421	0.0568908154964447
1720.183198	60441	0.05797690153121948
1720.752408	60461	0.05771629139780998
1721.321619	60481	0.05646606534719467
1721.890830	60501	0.05681531876325607
1722.460040	60521	0.05815844237804413
1723.029251	60541	0.05754224583506584
1723.598462	60561	0.05762133002281189
1724.167673	60581	0.05807378515601158
1724.736883	60601	0.057757727801799774
1725.306094	60621	0.05803697556257248
1725.875305	60641	0.05653645098209381
1726.444515	60661	0.05751372128725052
1727.013726	60681	0.05838162079453468
1727.582937	60701	0.057834792882204056
1728.152147	60721	0.05716891214251518
1728.721358	60741	0.056807879358530045
1729.290569	60761	0.05832426622509957
1729.859780	60781	0.05778617411851883
1730.428990	60801	0.05702834948897362
1730.998201	60821	0.05671883746981621
1731.567412	60841	0.05842761695384979
1732.136622	60861	0.05721503868699074
1732.705833	60881	0.05763748660683632
1733.275044	60901	0.0573309138417244
1733.844254	60921	0.05749128758907318
1734.413465	60941	0.0566231869161129
1734.982676	60961	0.057510264217853546
1735.551887	60981	0.05785486102104187
1736.121097	61001	0.057409532368183136
1736.690308	61021	0.05761188268661499
1737.259519	61041	0.05724349617958069
1737.828729	61061	0.05675570294260979
1738.397940	61081	0.05752957612276077
1738.967151	61101	0.057612065225839615
1739.536361	61121	0.05687032267451286
1740.105572	61141	0.05788109451532364
1740.674783	61161	0.058133289217948914
1741.243994	61181	0.057936541736125946
1741.813204	61201	0.05725998803973198
1742.382415	61221	0.05764748901128769
1742.951626	61241	0.05687813088297844
1743.520836	61261	0.05774456262588501
1744.090047	61281	0.05731640383601189
1744.659258	61301	0.05719168111681938
1745.228468	61321	0.05703526735305786
1745.797679	61341	0.05799461901187897
1746.366890	61361	0.05746879428625107
1746.936101	61381	0.05686565488576889
1747.505311	61401	0.05718991160392761
1748.074522	61421	0.0578157864511013
1748.643733	61441	0.05840789154171944
1749.212943	61461	0.05863777175545693
1749.782154	61481	0.05821461603045464
1750.351365	61501	0.05755595117807388
1750.920575	61521	0.057715751230716705
1751.489786	61541	0.05664753168821335
1752.058997	61561	0.05827971547842026
1752.628208	61581	0.05872704833745957
1753.197418	61601	0.0569441094994545
1753.766629	61621	0.057782839983701706
1754.335840	61641	0.05798634886741638
1754.905050	61661	0.05659358948469162
1755.474261	61681	0.0583304837346077
1756.043472	61701	0.058579832315444946
1756.612682	61721	0.05698008090257645
1757.181893	61741	0.056541357189416885
1757.751104	61761	0.05661486089229584
1758.320315	61781	0.057522546499967575
1758.889525	61801	0.05746956914663315
1759.458736	61821	0.0571197010576725
1760.027947	61841	0.05749078094959259
1760.597157	61861	0.057753708213567734
1761.166368	61881	0.05638768896460533
1761.735579	61901	0.05725865811109543
1762.304790	61921	0.05693840608000755
1762.874000	61941	0.05817442387342453
1763.443211	61961	0.0576661042869091
1764.012422	61981	0.058136481791734695
1764.581632	62001	0.05790727585554123
1765.150843	62021	0.057610053569078445
1765.720054	62041	0.05735322460532189
1766.289264	62061	0.05693214014172554
1766.858475	62081	0.05719837546348572
1767.427686	62101	0.05730688571929931
1767.996897	62121	0.058091968297958374
1768.566107	62141	0.05821530893445015
1769.135318	62161	0.05887551233172417
1769.704529	62181	0.05653056129813194
1770.273739	62201	0.057559095323085785
1770.842950	62221	0.05752573907375336
1771.412161	62241	0.05711247399449349
1771.981371	62261	0.05746917426586151
1772.550582	62281	0.05646927282214165
1773.119793	62301	0.05691177397966385
1773.689004	62321	0.05769903212785721
1774.258214	62341	0.05695606768131256
1774.827425	62361	0.05710349604487419
1775.396636	62381	0.0569637343287468
1775.965846	62401	0.05704711377620697
1776.535057	62421	0.05726657435297966
1777.104268	62441	0.05747229233384133
1777.673478	62461	0.05694546550512314
1778.242689	62481	0.058033380657434464
1778.811900	62501	0.05700322985649109
1779.381111	62521	0.0571366585791111
1779.950321	62541	0.05704471841454506
1780.519532	62561	0.057580482214689255
1781.088743	62581	0.05791282281279564
1781.657953	62601	0.05708913877606392
1782.227164	62621	0.05675278976559639
1782.796375	62641	0.0571637824177742
1783.365585	62661	0.05652303993701935
1783.934796	62681	0.05720210075378418
1784.504007	62701	0.056750357151031494
1785.073218	62721	0.057902731001377106
1785.642428	62741	0.05790549889206886
1786.211639	62761	0.05670585483312607
1786.780850	62781	0.0574813187122345
1787.350060	62801	0.05608396604657173
1787.919271	62821	0.05841836705803871
1788.488482	62841	0.05802267789840698
1789.057692	62861	0.056637004017829895
1789.626903	62881	0.05807119607925415
1790.196114	62901	0.05739473178982735
1790.765325	62921	0.057508889585733414
1791.334535	62941	0.05758526176214218
1791.903746	62961	0.057886190712451935
1792.472957	62981	0.05748628079891205
1793.042167	63001	0.057981763035058975
1793.611378	63021	0.05787093564867973
1794.180589	63041	0.058278974145650864
1794.749799	63061	0.05756242573261261
1795.319010	63081	0.05720797926187515
1795.888221	63101	0.056186072528362274
1796.457432	63121	0.05677667260169983
1797.026642	63141	0.057811275124549866
1797.595853	63161	0.056139636784791946
1798.165064	63181	0.05755041539669037
1798.734274	63201	0.05806596949696541
1799.303485	63221	0.05722366273403168
1799.872696	63241	0.057147588580846786
1800.441906	63261	0.05678287893533707
1801.011117	63281	0.05639129504561424
1801.580328	63301	0.05645013600587845
1802.149539	63321	0.05713816359639168
1802.718749	63341	0.0569511242210865
1803.287960	63361	0.05747362971305847
1803.857171	63381	0.055817726999521255
1804.426381	63401	0.057449012994766235
1804.995592	63421	0.0571322962641716
1805.564803	63441	0.056390225887298584
1806.134013	63461	0.05654283985495567
1806.703224	63481	0.05710930749773979
1807.272435	63501	0.057273730635643005
1807.841646	63521	0.05819803103804588
1808.410856	63541	0.056391891092062
1808.980067	63561	0.05699364095926285
1809.549278	63581	0.05843500420451164
1810.118488	63601	0.05691364407539368
1810.687699	63621	0.057526715099811554
1811.256910	63641	0.05672326683998108
1811.826120	63661	0.05712923780083656
1812.395331	63681	0.05674928426742554
1812.964542	63701	0.057026706635952
1813.533753	63721	0.05661137029528618
1814.102963	63741	0.05710330605506897
1814.672174	63761	0.05604054406285286
1815.241385	63781	0.0566074438393116
1815.810595	63801	0.0576837845146656
1816.379806	63821	0.05735272541642189
1816.949017	63841	0.058099109679460526
1817.518227	63861	0.05818401277065277
1818.087438	63881	0.05756906792521477
1818.656649	63901	0.05719739571213722
1819.225860	63921	0.05653068795800209
1819.795070	63941	0.05720101669430733
1820.364281	63961	0.0566999614238739
1820.933492	63981	0.05625278875231743
1821.502702	64001	0.05700093135237694
1822.071913	64021	0.05658501014113426
1822.641124	64041	0.0573161244392395
1823.210334	64061	0.057187508791685104
1823.779545	64081	0.05703417956829071
1824.348756	64101	0.05747160315513611
1824.917967	64121	0.05771780014038086
1825.487177	64141	0.05655427277088165
1826.056388	64161	0.05693892017006874
1826.625599	64181	0.057039979845285416
1827.194809	64201	0.05773391202092171
1827.764020	64221	0.05686527490615845
1828.333231	64241	0.05691526085138321
1828.902441	64261	0.05763861536979675
1829.471652	64281	0.05657132342457771
1830.040863	64301	0.057154230773448944
1830.610074	64321	0.0578216090798378
1831.179284	64341	0.05690322816371918
1831.748495	64361	0.05717954412102699
1832.317706	64381	0.05705960467457771
1832.886916	64401	0.05826795846223831
1833.456127	64421	0.057189106941223145
1834.025338	64441	0.05724402517080307
1834.594548	64461	0.05732567608356476
1835.163759	64481	0.05757952481508255
1835.732970	64501	0.05634228140115738
1836.302181	64521	0.05666204541921616
1836.871391	64541	0.05583706498146057
1837.440602	64561	0.05725953355431557
1838.009813	64581	0.057637497782707214
1838.579023	64601	0.05747746676206589
1839.148234	64621	0.0578559935092926
1839.717445	64641	0.0577482245862484
1840.286655	64661	0.056660380214452744
1840.855866	64681	0.057222675532102585
1841.425077	64701	0.05703382194042206
1841.994288	64721	0.057303451001644135
1842.563498	64741	0.05670084059238434
1843.132709	64761	0.057122789323329926
1843.701920	64781	0.05611704662442207
1844.271130	64801	0.056822001934051514
1844.840341	64821	0.057635705918073654
1845.409552	64841	0.0574900396168232
1845.978762	64861	0.05724373459815979
1846.547973	64881	0.05693938210606575
1847.117184	64901	0.05667726695537567
1847.686395	64921	0.05723769962787628
1848.255605	64941	0.05733306705951691
1848.824816	64961	0.05674675852060318
1849.394027	64981	0.05785958468914032
1849.963237	65001	0.057801783084869385
1850.532448	65021	0.05659972131252289
1851.101659	65041	0.05701850727200508
1851.670869	65061	0.05801531672477722
1852.240080	65081	0.05674729496240616
1852.809291	65101	0.05717002972960472
1853.378502	65121	0.057644907385110855
1853.947712	65141	0.05676665902137756
1854.516923	65161	0.056542761623859406
1855.086134	65181	0.05744730681180954
1855.655344	65201	0.056780457496643066
1856.224555	65221	0.05615269020199776
1856.793766	65241	0.056392818689346313
1857.362976	65261	0.05659813433885574
1857.932187	65281	0.05786110460758209
1858.501398	65301	0.05728607624769211
1859.070609	65321	0.05623979866504669
1859.639819	65341	0.057415176182985306
1860.209030	65361	0.0563950315117836
1860.778241	65381	0.05708707869052887
1861.347451	65401	0.057322677224874496
1861.916662	65421	0.05604327470064163
1862.485873	65441	0.05653589963912964
1863.055084	65461	0.057548291981220245
1863.624294	65481	0.05634466931223869
1864.193505	65501	0.057601768523454666
1864.762716	65521	0.05758146196603775
1865.331926	65541	0.056707896292209625
1865.901137	65561	0.056900084018707275
1866.470348	65581	0.05739219859242439
1867.039558	65601	0.056182634085416794
1867.608769	65621	0.05601733177900314
1868.177980	65641	0.05710068717598915
1868.747191	65661	0.05552815645933151
1869.316401	65681	0.05725280940532684
1869.885612	65701	0.05709352716803551
1870.454823	65721	0.05755234882235527
1871.024033	65741	0.055805254727602005
1871.593244	65761	0.056742455810308456
1872.162455	65781	0.05662388727068901
1872.731665	65801	0.056667618453502655
1873.300876	65821	0.05770904943346977
1873.870087	65841	0.05769260972738266
1874.439298	65861	0.056516457349061966
1875.008508	65881	0.05783518776297569
1875.577719	65901	0.05708028003573418
1876.146930	65921	0.057098016142845154
1876.716140	65941	0.056542739272117615
1877.285351	65961	0.05682943016290665
1877.854562	65981	0.05629396066069603
1878.423772	66001	0.056751541793346405
1878.992983	66021	0.05752357468008995
1879.562194	66041	0.05611643195152283
1880.131405	66061	0.05706454813480377
1880.700615	66081	0.05615019425749779
1881.269826	66101	0.057157132774591446
1881.839037	66121	0.05691295489668846
1882.408247	66141	0.05693516135215759
1882.977458	66161	0.0563606470823288
1883.546669	66181	0.0570923313498497
1884.115879	66201	0.05817738547921181
1884.685090	66221	0.05592137947678566
1885.254301	66241	0.05742467939853668
1885.823512	66261	0.05651118606328964
1886.392722	66281	0.05679081752896309
1886.961933	66301	0.05688066780567169
1887.531144	66321	0.057220134884119034
1888.100354	66341	0.05704036355018616
1888.669565	66361	0.05735151469707489
1889.238776	66381	0.05645110458135605
1889.807986	66401	0.05665849149227142
1890.377197	66421	0.05719124153256416
1890.946408	66441	0.05698297172784805
1891.515619	66461	0.05700312554836273
1892.084829	66481	0.05639633908867836
1892.654040	66501	0.05652901530265808
1893.223251	66521	0.05715406686067581
1893.792461	66541	0.057140596210956573
1894.361672	66561	0.05706442892551422
1894.930883	66581	0.057436637580394745
1895.500093	66601	0.05581885576248169
1896.069304	66621	0.05608873814344406
1896.638515	66641	0.05642443150281906
1897.207726	66661	0.05609728395938873
1897.776936	66681	0.05734522268176079
1898.346147	66701	0.05773182958364487
1898.915358	66721	0.057247549295425415
1899.484568	66741	0.05656563490629196
1900.053779	66761	0.05783809348940849
1900.622990	66781	0.057060811668634415
1901.192200	66801	0.05653678998351097
1901.761411	66821	0.0569237619638443
1902.330622	66841	0.05735395103693008
1902.899833	66861	0.05660196393728256
1903.469043	66881	0.0561915822327137
1904.038254	66901	0.05605284869670868
1904.607465	66921	0.057402268052101135
1905.176675	66941	0.05663597583770752
1905.745886	66961	0.056948740035295486
1906.315097	66981	0.057493433356285095
1906.884307	67001	0.05739862844347954
1907.453518	67021	0.05681763216853142
1908.022729	67041	0.05660523474216461
1908.591940	67061	0.057117268443107605
1909.161150	67081	0.05782723054289818
1909.730361	67101	0.057390715926885605
1910.299572	67121	0.0563884936273098
1910.868782	67141	0.05659528821706772
1911.437993	67161	0.057960495352745056
1912.007204	67181	0.05648261308670044
1912.576414	67201	0.056518539786338806
1913.145625	67221	0.057090770453214645
1913.714836	67241	0.05605870112776756
1914.284047	67261	0.05585424229502678
1914.853257	67281	0.05638572573661804
1915.422468	67301	0.05702132731676102
1915.991679	67321	0.05668829381465912
1916.560889	67341	0.0562606044113636
1917.130100	67361	0.05536383390426636
1917.699311	67381	0.056032948195934296
1918.268521	67401	0.05653144791722298
1918.837732	67421	0.05630191043019295
1919.406943	67441	0.0569734126329422
1919.976154	67461	0.05684496462345123
1920.545364	67481	0.057214900851249695
1921.114575	67501	0.057103462517261505
1921.683786	67521	0.05744227394461632
1922.252996	67541	0.05704479664564133
1922.822207	67561	0.058221690356731415
1923.391418	67581	0.05664277821779251
1923.960628	67601	0.055901359766721725
1924.529839	67621	0.05748356133699417
1925.099050	67641	0.05571625754237175
1925.668261	67661	0.0570763386785984
1926.237471	67681	0.05647186189889908
1926.806682	67701	0.05682056024670601
1927.375893	67721	0.055867791175842285
1927.945103	67741	0.0564664825797081
1928.514314	67761	0.05726216360926628
1929.083525	67781	0.055689871311187744
1929.652735	67801	0.056203246116638184
1930.221946	67821	0.057786665856838226
1930.791157	67841	0.056413765996694565
1931.360368	67861	0.05755547806620598
1931.929578	67881	0.056504182517528534
1932.498789	67901	0.0562579482793808
1933.068000	67921	0.05745180696249008
1933.637210	67941	0.05669679492712021
1934.206421	67961	0.05637298151850701
1934.775632	67981	0.05669490993022919
1935.344842	68001	0.05624823644757271
1935.914053	68021	0.05704145133495331
1936.483264	68041	0.05602055415511131
1937.052475	68061	0.05677333101630211
1937.621685	68081	0.0563059039413929
1938.190896	68101	0.057181600481271744
1938.760107	68121	0.05650071054697037
1939.329317	68141	0.05614548176527023
1939.898528	68161	0.0566909983754158
1940.467739	68181	0.05719584971666336
1941.036949	68201	0.05620034411549568
1941.606160	68221	0.05599714443087578
1942.175371	68241	0.05624857172369957
1942.744582	68261	0.05622251704335213
1943.313792	68281	0.05687088519334793
1943.883003	68301	0.055935923010110855
1944.452214	68321	0.05638125538825989
1945.021424	68341	0.05755683034658432
1945.590635	68361	0.05732012912631035
1946.159846	68381	0.05671479180455208
1946.729056	68401	0.057413987815380096
1947.298267	68421	0.056535754352808
1947.867478	68441	0.05694666504859924
1948.436689	68461	0.05568912252783775
1949.005899	68481	0.057554904371500015
1949.575110	68501	0.05639924108982086
1950.144321	68521	0.05713217332959175
1950.713531	68541	0.05683775246143341
1951.282742	68561	0.05673700571060181
1951.851953	68581	0.05636835843324661
1952.421163	68601	0.05711180716753006
1952.990374	68621	0.05724979192018509
1953.559585	68641	0.057912759482860565
1954.128796	68661	0.056302838027477264
1954.698006	68681	0.056275874376297
1955.267217	68701	0.05679972097277641
1955.836428	68721	0.05607236176729202
1956.405638	68741	0.056659385561943054
1956.974849	68761	0.057677991688251495
1957.544060	68781	0.05625475198030472
1958.113270	68801	0.05688515305519104
1958.682481	68821	0.05620015785098076
1959.251692	68841	0.05596965551376343
1959.820903	68861	0.056400053203105927
1960.390113	68881	0.05621565878391266
1960.959324	68901	0.0564185231924057
1961.528535	68921	0.056642159819602966
1962.097745	68941	0.05507580190896988
1962.666956	68961	0.057309363037347794
1963.236167	68981	0.05651617795228958
1963.805378	69001	0.05627407133579254
1964.374588	69021	0.05688123032450676
1964.943799	69041	0.0564592145383358
1965.513010	69061	0.05646298825740814
1966.082220	69081	0.05654966086149216
1966.651431	69101	0.056936416774988174
1967.220642	69121	0.05604073032736778
1967.789852	69141	0.05713839083909989
1968.359063	69161	0.05754421651363373
1968.928274	69181	0.05649631470441818
1969.497485	69201	0.05603718385100365
1970.066695	69221	0.05644066259264946
1970.635906	69241	0.056849248707294464
1971.205117	69261	0.05684611201286316
1971.774327	69281	0.056586481630802155
1972.343538	69301	0.05679905042052269
1972.912749	69321	0.057025790214538574
1973.481959	69341	0.05589136853814125
1974.051170	69361	0.05601125583052635
1974.620381	69381	0.05600584298372269
1975.189592	69401	0.05549111962318421
1975.758802	69421	0.057005591690540314
1976.328013	69441	0.05674371495842934
1976.897224	69461	0.057445138692855835
1977.466434	69481	0.05629650130867958
1978.035645	69501	0.05639601871371269
1978.604856	69521	0.05564548447728157
1979.174066	69541	0.056815341114997864
1979.743277	69561	0.0563310943543911
1980.312488	69581	0.05630621686577797
1980.881699	69601	0.05684549733996391
1981.450909	69621	0.05580749362707138
1982.020120	69641	0.05647264048457146
1982.589331	69661	0.057328175753355026
1983.158541	69681	0.05735792964696884
1983.727752	69701	0.05692485347390175
1984.296963	69721	0.05674486234784126
1984.866173	69741	0.05681302025914192
1985.435384	69761	0.05640994384884834
1986.004595	69781	0.05633985251188278
1986.573806	69801	0.05800070986151695
1987.143016	69821	0.05736815929412842
1987.712227	69841	0.05644523352384567
1988.281438	69861	0.05695733800530434
1988.850648	69881	0.056367047131061554
1989.419859	69901	0.05632722377777099
1989.989070	69921	0.05663951486349106
1990.558280	69941	0.05591713264584541
1991.127491	69961	0.056573476642370224
1991.696702	69981	0.05644568055868149
1992.265913	70001	0.05651378631591797
1992.835123	70021	0.05607803165912628
1993.404334	70041	0.05567764490842819
1993.973545	70061	0.05729103460907936
1994.542755	70081	0.05589444562792778
1995.111966	70101	0.05691394582390785
1995.681177	70121	0.0566529743373394
1996.250387	70141	0.056996602565050125
1996.819598	70161	0.05708947777748108
1997.388809	70181	0.05741143971681595
1997.958020	70201	0.05715042352676392
1998.527230	70221	0.05597732216119766
1999.096441	70241	0.05604975298047066
1999.665652	70261	0.05716449394822121
2000.234862	70281	0.05642332509160042
2000.804073	70301	0.056671760976314545
2001.373284	70321	0.05774783343076706
2001.942494	70341	0.057944733649492264
2002.511705	70361	0.05610601603984833
2003.080916	70381	0.05601364746689797
2003.650127	70401	0.05698713660240173
2004.219337	70421	0.056575603783130646
2004.788548	70441	0.05551712587475777
2005.357759	70461	0.056783586740493774
2005.926969	70481	0.0568278431892395
2006.496180	70501	0.05737713724374771
2007.065391	70521	0.05684936419129371
2007.634601	70541	0.05720048025250435
2008.203812	70561	0.055806003510952
2008.773023	70581	0.05649278312921524
2009.342234	70601	0.055978499352931976
2009.911444	70621	0.05619689077138901
2010.480655	70641	0.05615092068910599
2011.049866	70661	0.05606415122747421
2011.619076	70681	0.05608387291431427
2012.188287	70701	0.0557570606470108
2012.757498	70721	0.057009272277355194
2013.326708	70741	0.05749925971031189
2013.895919	70761	0.05562929809093475
2014.465130	70781	0.05655064061284065
2015.034341	70801	0.05650637671351433
2015.603551	70821	0.0577077716588974
2016.172762	70841	0.05643387138843536
2016.741973	70861	0.055933959782123566
2017.311183	70881	0.0567687414586544
2017.880394	70901	0.05590273067355156
2018.449605	70921	0.0561353974044323
2019.018815	70941	0.0552615225315094
2019.588026	70961	0.0566430427134037
2020.157237	70981	0.05687766522169113
2020.726448	71001	0.05593981593847275
2021.295658	71021	0.05702178180217743
2021.864869	71041	0.055881306529045105
2022.434080	71061	0.05631787329912186
2023.003290	71081	0.0562693364918232
2023.572501	71101	0.05532015115022659
2024.141712	71121	0.05753519386053085
2024.710922	71141	0.05698363855481148
2025.280133	71161	0.056937240064144135
2025.849344	71181	0.0561312697827816
2026.418555	71201	0.05546628683805466
2026.987765	71221	0.05728156492114067
2027.556976	71241	0.0560024194419384
2028.126187	71261	0.05583887919783592
2028.695397	71281	0.05623702332377434
2029.264608	71301	0.058202337473630905
2029.833819	71321	0.05704504996538162
2030.403029	71341	0.05664566159248352
2030.972240	71361	0.05568390712141991
2031.541451	71381	0.05579359829425812
2032.110662	71401	0.05715049058198929
2032.679872	71421	0.05699705705046654
2033.249083	71441	0.05515294522047043
2033.818294	71461	0.05644318088889122
2034.387504	71481	0.05696930363774299
2034.956715	71501	0.056464411318302155
2035.525926	71521	0.05614388361573219
2036.095136	71541	0.05649823695421219
2036.664347	71561	0.056445781141519547
2037.233558	71581	0.05663619190454483
2037.802769	71601	0.05650993064045906
2038.371979	71621	0.057118624448776245
2038.941190	71641	0.0566391795873642
2039.510401	71661	0.05593693256378174
2040.079611	71681	0.05598016828298569
2040.648822	71701	0.05613638088107109
2041.218033	71721	0.05600140243768692
2041.787243	71741	0.056651920080184937
2042.356454	71761	0.05645575746893883
2042.925665	71781	0.05678308755159378
2043.494876	71801	0.05554961413145065
2044.064086	71821	0.05704353004693985
2044.633297	71841	0.055505458265542984
2045.202508	71861	0.055382322520017624
2045.771718	71881	0.05639483034610748
2046.340929	71901	0.05636493116617203
2046.910140	71921	0.05622704327106476
2047.479350	71941	0.05715927481651306
2048.048561	71961	0.057113759219646454
2048.617772	71981	0.05553075298666954
2049.186983	72001	0.05626553297042847
2049.756193	72021	0.05597996711730957
2050.325404	72041	0.05486266314983368
2050.894615	72061	0.05496271327137947
2051.463825	72081	0.056635770946741104
2052.033036	72101	0.05679052695631981
2052.602247	72121	0.0565711185336113
2053.171457	72141	0.05609768629074097
2053.740668	72161	0.057433050125837326
2054.309879	72181	0.05483044683933258
2054.879090	72201	0.05674721673130989
2055.448300	72221	0.05599135160446167
2056.017511	72241	0.0564163476228714
2056.586722	72261	0.0556938536465168
2057.155932	72281	0.05640525743365288
2057.725143	72301	0.05489518865942955
2058.294354	72321	0.05497503280639648
2058.863565	72341	0.055906981229782104
2059.432775	72361	0.057219248265028
2060.001986	72381	0.05638596788048744
2060.571197	72401	0.055064570158720016
2061.140407	72421	0.05656562000513077
2061.709618	72441	0.05625925958156586
2062.278829	72461	0.05585365369915962
2062.848039	72481	0.05663257837295532
2063.417250	72501	0.05594030022621155
2063.986461	72521	0.055517107248306274
2064.555672	72541	0.05647118389606476
2065.124882	72561	0.056451890617609024
2065.694093	72581	0.0570514090359211
2066.263304	72601	0.05659414082765579
2066.832514	72621	0.056044016033411026
2067.401725	72641	0.05559927597641945
2067.970936	72661	0.05616959184408188
2068.540146	72681	0.05708665773272514
2069.109357	72701	0.055685415863990784
2069.678568	72721	0.05511873960494995
2070.247779	72741	0.05641167610883713
2070.816989	72761	0.05662628635764122
2071.386200	72781	0.05546141788363457
2071.955411	72801	0.05545265972614288
2072.524621	72821	0.05659457668662071
2073.093832	72841	0.05636454001069069
2073.663043	72861	0.056800782680511475
2074.232253	72881	0.05642752721905708
2074.801464	72901	0.05530896037817001
2075.370675	72921	0.05602698773145676
2075.939886	72941	0.05602918192744255
2076.509096	72961	0.056329358369112015
2077.078307	72981	0.0562138594686985
2077.647518	73001	0.056305523961782455
2078.216728	73021	0.05603550747036934
2078.785939	73041	0.05570327490568161
2079.355150	73061	0.05505504459142685
2079.924360	73081	0.05622518807649613
2080.493571	73101	0.05624305456876755
2081.062782	73121	0.05656120553612709
2081.631993	73141	0.05572110041975975
2082.201203	73161	0.05635356158018112
2082.770414	73181	0.05575169250369072
2083.339625	73201	0.056411147117614746
2083.908835	73221	0.05668356269598007
2084.478046	73241	0.05582767724990845
2085.047257	73261	0.05607404559850693
2085.616467	73281	0.05737088620662689
2086.185678	73301	0.05573254823684693
2086.754889	73321	0.056227508932352066
2087.324100	73341	0.05675896257162094
2087.893310	73361	0.0577751025557518
2088.462521	73381	0.05650206655263901
2089.031732	73401	0.05590489134192467
2089.600942	73421	0.0565035380423069
2090.170153	73441	0.05576858669519424
2090.739364	73461	0.05520618334412575
2091.308574	73481	0.05564902350306511
2091.877785	73501	0.05708741024136543
2092.446996	73521	0.05725530534982681
2093.016207	73541	0.056315600872039795
2093.585417	73561	0.05593088269233704
2094.154628	73581	0.05601004138588905
2094.723839	73601	0.056182898581027985
2095.293049	73621	0.05609986186027527
2095.862260	73641	0.05490625649690628
2096.431471	73661	0.05642344802618027
2097.000681	73681	0.05601348727941513
2097.569892	73701	0.056121088564395905
2098.139103	73721	0.05657636374235153
2098.708314	73741	0.05568576976656914
2099.277524	73761	0.05518146604299545
2099.846735	73781	0.055937930941581726
2100.415946	73801	0.05592049658298493
2100.985156	73821	0.055533066391944885
2101.554367	73841	0.05672680959105491
2102.123578	73861	0.05567815527319908
2102.692788	73881	0.055604394525289536
2103.261999	73901	0.056459859013557434
2103.831210	73921	0.05611569806933403
2104.400421	73941	0.05556485801935196
2104.969631	73961	0.056157100945711136
2105.538842	73981	0.05629982054233551
2106.108053	74001	0.05537848547101021
2106.677263	74021	0.05661935359239578
2107.246474	74041	0.0566757395863533
2107.815685	74061	0.055450454354286194
2108.384895	74081	0.05601229518651962
2108.954106	74101	0.05630863457918167
2109.523317	74121	0.0558798685669899
2110.092528	74141	0.05626427382230759
2110.661738	74161	0.055763665586709976
2111.230949	74181	0.05532994121313095
2111.800160	74201	0.05699195712804794
2112.369370	74221	0.056408703327178955
2112.938581	74241	0.05609547346830368
2113.507792	74261	0.05627927556633949
2114.077002	74281	0.056821733713150024
2114.646213	74301	0.05524557828903198
2115.215424	74321	0.057087648659944534
2115.784635	74341	0.055599395185709
2116.353845	74361	0.055715132504701614
2116.923056	74381	0.05598534643650055
2117.492267	74401	0.055965472012758255
2118.061477	74421	0.056916672736406326
2118.630688	74441	0.05660846829414368
2119.199899	74461	0.05574516952037811
2119.769109	74481	0.055030759423971176
2120.338320	74501	0.05551804602146149
2120.907531	74521	0.05550295859575272
2121.476742	74541	0.055845703929662704
2122.045952	74561	0.05565425753593445
2122.615163	74581	0.05682992935180664
2123.184374	74601	0.05580856651067734
2123.753584	74621	0.056434325873851776
2124.322795	74641	0.05621073767542839
2124.892006	74661	0.05663866177201271
2125.461216	74681	0.0556124784052372
2126.030427	74701	0.05513437464833259
2126.599638	74721	0.05628587678074837
2127.168849	74741	0.055885110050439835
2127.738059	74761	0.056101102381944656
2128.307270	74781	0.055551812052726746
2128.876481	74801	0.05607260018587112
2129.445691	74821	0.05653161182999611
2130.014902	74841	0.05500870943069458
2130.584113	74861	0.056713685393333435
2131.153323	74881	0.055639028549194336
2131.722534	74901	0.0557643249630928
2132.291745	74921	0.05594427138566971
2132.860956	74941	0.0556613951921463
2133.430166	74961	0.05517017096281051
2133.999377	74981	0.055364686995744705
2134.568588	75001	0.05548051744699478
2135.137798	75021	0.055911585688591
2135.707009	75041	0.055681273341178894
2136.276220	75061	0.055183593183755875
2136.845430	75081	0.055319931358098984
2137.414641	75101	0.05609431117773056
2137.983852	75121	0.056130677461624146
2138.553063	75141	0.05618390440940857
2139.122273	75161	0.0559057891368866
2139.691484	75181	0.055127888917922974
2140.260695	75201	0.05611540377140045
2140.829905	75221	0.05586348846554756
2141.399116	75241	0.05514625832438469
2141.968327	75261	0.0553865060210228
2142.537537	75281	0.0555034764111042
2143.106748	75301	0.056326672434806824
2143.675959	75321	0.05583682283759117
2144.245170	75341	0.05591582506895065
2144.814380	75361	0.05593787133693695
2145.383591	75381	0.05582229420542717
2145.952802	75401	0.055709149688482285
2146.522012	75421	0.05498348921537399
2147.091223	75441	0.05582193657755852
2147.660434	75461	0.055639393627643585
2148.229644	75481	0.05715365335345268
2148.798855	75501	0.05537111312150955
2149.368066	75521	0.05668538436293602
2149.937277	75541	0.056295085698366165
2150.506487	75561	0.05610641837120056
2151.075698	75581	0.05549158155918121
2151.644909	75601	0.05492478609085083
2152.214119	75621	0.05568788945674896
2152.783330	75641	0.05563494190573692
2153.352541	75661	0.05594821274280548
2153.921751	75681	0.056123822927474976
2154.490962	75701	0.05546434596180916
2155.060173	75721	0.05557896941900253
2155.629384	75741	0.05637767910957336
2156.198594	75761	0.055563610047101974
2156.767805	75781	0.056247930973768234
2157.337016	75801	0.05626332759857178
2157.906226	75821	0.056611042469739914
2158.475437	75841	0.05562128126621246
2159.044648	75861	0.05549868196249008
2159.613859	75881	0.05579495429992676
2160.183069	75901	0.05615600571036339
2160.752280	75921	0.05545822158455849
2161.321491	75941	0.055235859006643295
2161.890701	75961	0.05519149824976921
2162.459912	75981	0.05535552650690079
2163.029123	76001	0.055958885699510574
2163.598333	76021	0.055700477212667465
2164.167544	76041	0.055709775537252426
2164.736755	76061	0.05575017258524895
2165.305966	76081	0.05665866658091545
2165.875176	76101	0.05521296709775925
2166.444387	76121	0.05615396052598953
2167.013598	76141	0.055679354816675186
2167.582808	76161	0.056048683822155
2168.152019	76181	0.056350693106651306
2168.721230	76201	0.05552547052502632
2169.290440	76221	0.05580957606434822
2169.859651	76241	0.05554952472448349
2170.428862	76261	0.05621811002492905
2170.998073	76281	0.05583377555012703
2171.567283	76301	0.05491900444030762
2172.136494	76321	0.05601153522729874
2172.705705	76341	0.05642113834619522
2173.274915	76361	0.05601741373538971
2173.844126	76381	0.055785149335861206
2174.413337	76401	0.05668994039297104
2174.982547	76421	0.0555303618311882
2175.551758	76441	0.05506984144449234
2176.120969	76461	0.055643849074840546
2176.690180	76481	0.055831361562013626
2177.259390	76501	0.05493038892745972
2177.828601	76521	0.05585195869207382
2178.397812	76541	0.05542872846126557
2178.967022	76561	0.05515971779823303
2179.536233	76581	0.05553198978304863
2180.105444	76601	0.0550980269908905
2180.674654	76621	0.05632101744413376
2181.243865	76641	0.05705656856298447
2181.813076	76661	0.05566215515136719
2182.382287	76681	0.05632903799414635
2182.951497	76701	0.05647236108779907
2183.520708	76721	0.056570690125226974
2184.089919	76741	0.05563488230109215
2184.659129	76761	0.055944398045539856
2185.228340	76781	0.056197844445705414
2185.797551	76801	0.055863168090581894
2186.366761	76821	0.05585538595914841
2186.935972	76841	0.05603698641061783
2187.505183	76861	0.0556626059114933
2188.074394	76881	0.05635656416416168
2188.643604	76901	0.05657854303717613
2189.212815	76921	0.05585215240716934
2189.782026	76941	0.05678188055753708
2190.351236	76961	0.056621305644512177
2190.920447	76981	0.05587080493569374
2191.489658	77001	0.05508505553007126
2192.058868	77021	0.05600222200155258
2192.628079	77041	0.0553722009062767
2193.197290	77061	0.0553363673388958
2193.766501	77081	0.05504322052001953
2194.335711	77101	0.05555788427591324
2194.904922	77121	0.05528850853443146
2195.474133	77141	0.05548008158802986
2196.043343	77161	0.05595381185412407
2196.612554	77181	0.05536846071481705
2197.181765	77201	0.05555690452456474
2197.750975	77221	0.05529032647609711
2198.320186	77241	0.05673878267407417
2198.889397	77261	0.055950842797756195
2199.458608	77281	0.05694079026579857
2200.027818	77301	0.05601450055837631
2200.597029	77321	0.05635184422135353
2201.166240	77341	0.055884137749671936
2201.735450	77361	0.0566987544298172
2202.304661	77381	0.054855864495038986
2202.873872	77401	0.055778756737709045
2203.443082	77421	0.05607178434729576
2204.012293	77441	0.05486387759447098
2204.581504	77461	0.05538693070411682
2205.150715	77481	0.05618089810013771
2205.719925	77501	0.055509302765131
2206.289136	77521	0.056244052946567535
2206.858347	77541	0.05604717135429382
2207.427557	77561	0.0554119274020195
2207.996768	77581	0.055435508489608765
2208.565979	77601	0.05578801780939102
2209.135189	77621	0.05421671643853187
2209.704400	77641	0.05533664673566818
2210.273611	77661	0.05661609768867493
2210.842822	77681	0.05640476942062378
2211.412032	77701	0.05578981712460518
2211.981243	77721	0.05500694736838341
2212.550454	77741	0.05571569502353668
2213.119664	77761	0.05640324577689171
2213.688875	77781	0.05493594706058502
2214.258086	77801	0.05588312819600105
2214.827296	77821	0.056046873331069946
2215.396507	77841	0.05483698472380638
2215.965718	77861	0.05562504008412361
2216.534929	77881	0.05620802193880081
2217.104139	77901	0.0557352676987648
2217.673350	77921	0.05551456660032272
2218.242561	77941	0.05647655576467514
2218.811771	77961	0.05665610358119011
2219.380982	77981	0.05625985562801361
2219.950193	78001	0.054544199258089066
2220.519403	78021	0.05652864649891853
2221.088614	78041	0.0559873953461647
2221.657825	78061	0.0551459863781929
2222.227036	78081	0.055164799094200134
2222.796246	78101	0.05486653372645378
2223.365457	78121	0.05573517456650734
2223.934668	78141	0.05452262610197067
2224.503878	78161	0.05503571406006813
2225.073089	78181	0.05616908520460129
2225.642300	78201	0.055222220718860626
2226.211510	78221	0.05549326911568642
2226.780721	78241	0.055017758160829544
2227.349932	78261	0.05579744279384613
2227.919143	78281	0.05586203560233116
2228.488353	78301	0.05640318617224693
2229.057564	78321	0.056029077619314194
2229.626775	78341	0.05587418004870415
2230.195985	78361	0.05655192211270332
2230.765196	78381	0.05538422241806984
2231.334407	78401	0.05583495646715164
2231.903617	78421	0.0543527714908123
2232.472828	78441	0.05499417707324028
2233.042039	78461	0.05586893856525421
2233.611250	78481	0.05566788837313652
2234.180460	78501	0.0555393323302269
2234.749671	78521	0.05494895577430725
2235.318882	78541	0.055739760398864746
2235.888092	78561	0.056000761687755585
2236.457303	78581	0.056014616042375565
2237.026514	78601	0.05597446113824845
2237.595724	78621	0.0559074804186821
2238.164935	78641	0.05547438561916351
2238.734146	78661	0.0546363964676857
2239.303357	78681	0.05531487241387367
2239.872567	78701	0.0549810566008091
2240.441778	78721	0.05542775988578797
2241.010989	78741	0.05554668232798576
2241.580199	78761	0.055661216378211975
2242.149410	78781	0.05595281720161438
2242.718621	78801	0.05698297917842865
2243.287831	78821	0.05576154217123985
2243.857042	78841	0.05551920458674431
2244.426253	78861	0.05567046254873276
2244.995464	78881	0.055961959064006805
2245.564674	78901	0.05626298487186432
2246.133885	78921	0.05525946617126465
2246.703096	78941	0.055534727871418
2247.272306	78961	0.055985771119594574
2247.841517	78981	0.05548396334052086
2248.410728	79001	0.055667366832494736
2248.979938	79021	0.05538279935717583
2249.549149	79041	0.05533268302679062
2250.118360	79061	0.05458229780197144
2250.687571	79081	0.05415772274136543
2251.256781	79101	0.05543195456266403
2251.825992	79121	0.05533766001462936
2252.395203	79141	0.05583518370985985
2252.964413	79161	0.05599380657076835
2253.533624	79181	0.05525711178779602
2254.102835	79201	0.05636731907725334
2254.672045	79221	0.056156933307647705
2255.241256	79241	0.05592464655637741
2255.810467	79261	0.05551925301551819
2256.379678	79281	0.05505854636430741
2256.948888	79301	0.057510048151016235
2257.518099	79321	0.05549200624227524
2258.087310	79341	0.055507857352495193
2258.656520	79361	0.0564984492957592
2259.225731	79381	0.05532270669937134
2259.794942	79401	0.05550908297300339
2260.364153	79421	0.05635604634881019
2260.933363	79441	0.05557788163423538
2261.502574	79461	0.05546170100569725
2262.071785	79481	0.056209299713373184
2262.640995	79501	0.055669814348220825
2263.210206	79521	0.05507978796958923
2263.779417	79541	0.05551540479063988
2264.348627	79561	0.05516549572348595
2264.917838	79581	0.05419105291366577
2265.487049	79601	0.05490092560648918
2266.056260	79621	0.05541183426976204
2266.625470	79641	0.05561254173517227
2267.194681	79661	0.0548299178481102
2267.763892	79681	0.05513519793748856
2268.333102	79701	0.055265866219997406
2268.902313	79721	0.05534955859184265
2269.471524	79741	0.05497416108846664
2270.040734	79761	0.05654922500252724
2270.609945	79781	0.05462972819805145
2271.179156	79801	0.055974118411540985
2271.748367	79821	0.05600131303071976
2272.317577	79841	0.05493168532848358
2272.886788	79861	0.055198028683662415
2273.455999	79881	0.055471815168857574
2274.025209	79901	0.05557926371693611
2274.594420	79921	0.05574995279312134
2275.163631	79941	0.05656710267066955
2275.732841	79961	0.055596861988306046
2276.302052	79981	0.055507685989141464
2276.871263	80001	0.05485827848315239
2277.440474	80021	0.054893143475055695
2278.009684	80041	0.05596921592950821
2278.578895	80061	0.055977582931518555
2279.148106	80081	0.055374786257743835
2279.717316	80101	0.05561903864145279
2280.286527	80121	0.0562664270401001
2280.855738	80141	0.05494783818721771
2281.424948	80161	0.05601949617266655
2281.994159	80181	0.05419415980577469
2282.563370	80201	0.056034401059150696
2283.132581	80221	0.0546238012611866
2283.701791	80241	0.05545196682214737
2284.271002	80261	0.05504324659705162
2284.840213	80281	0.056046951562166214
2285.409423	80301	0.05564172565937042
2285.978634	80321	0.055041681975126266
2286.547845	80341	0.05557623505592346
2287.117055	80361	0.054624319076538086
2287.686266	80381	0.05529669672250748
2288.255477	80401	0.054644837975502014
2288.824688	80421	0.055651307106018066
2289.393898	80441	0.055586520582437515
2289.963109	80461	0.05506947636604309
2290.532320	80481	0.055889103561639786
2291.101530	80501	0.055268339812755585
2291.670741	80521	0.05513738468289375
2292.239952	80541	0.05492864549160004
2292.809162	80561	0.05452284216880798
2293.378373	80581	0.05515647679567337
2293.947584	80601	0.05475861206650734
2294.516795	80621	0.054636526852846146
2295.086005	80641	0.05516120046377182
2295.655216	80661	0.055450525134801865
2296.224427	80681	0.055290136486291885
2296.793637	80701	0.056068502366542816
2297.362848	80721	0.055664099752902985
2297.932059	80741	0.05574079602956772
2298.501269	80761	0.05580941215157509
2299.070480	80781	0.05556846037507057
2299.639691	80801	0.054442670196294785
2300.208902	80821	0.05545840412378311
2300.778112	80841	0.05501141399145126
2301.347323	80861	0.055538859218358994
2301.916534	80881	0.05574841797351837
2302.485744	80901	0.055056069046258926
2303.054955	80921	0.05497317761182785
2303.624166	80941	0.05510671436786651
2304.193376	80961	0.05578789860010147
2304.762587	80981	0.05519401654601097
2305.331798	81001	0.05564996972680092
2305.901009	81021	0.05567076802253723
2306.470219	81041	0.05591392144560814
2307.039430	81061	0.05513426288962364
2307.608641	81081	0.05607752501964569
2308.177851	81101	0.05492230877280235
2308.747062	81121	0.055246081203222275
2309.316273	81141	0.0552603043615818
2309.885483	81161	0.05519779771566391
2310.454694	81181	0.0557994544506073
2311.023905	81201	0.05565812811255455
2311.593116	81221	0.056395016610622406
2312.162326	81241	0.0558476448059082
2312.731537	81261	0.05471552163362503
2313.300748	81281	0.056111641228199005
2313.869958	81301	0.0546356737613678
2314.439169	81321	0.05564102157950401
2315.008380	81341	0.05450465902686119
2315.577590	81361	0.05496697500348091
2316.146801	81381	0.05510180816054344
2316.716012	81401	0.05516888201236725
2317.285223	81421	0.05565667524933815
2317.854433	81441	0.05544999986886978
2318.423644	81461	0.055482201278209686
2318.992855	81481	0.054455820471048355
2319.562065	81501	0.055393822491168976
2320.131276	81521	0.05494067445397377
2320.700487	81541	0.05516402050852776
2321.269697	81561	0.05518888682126999
2321.838908	81581	0.055923569947481155
2322.408119	81601	0.05522127076983452
2322.977330	81621	0.05688996613025665
2323.546540	81641	0.05585189908742905
2324.115751	81661	0.05530017614364624
2324.684962	81681	0.05474343150854111
2325.254172	81701	0.055879026651382446
2325.823383	81721	0.05527911335229874
2326.392594	81741	0.05534860119223595
2326.961804	81761	0.05481404811143875
2327.531015	81781	0.05493566393852234
2328.100226	81801	0.05586624890565872
2328.669437	81821	0.055972542613744736
2329.238647	81841	0.055525969713926315
2329.807858	81861	0.05477483570575714
2330.377069	81881	0.05517315864562988
2330.946279	81901	0.05410987138748169
2331.515490	81921	0.05419501289725304
2332.084701	81941	0.05572007969021797
2332.653911	81961	0.055278047919273376
2333.223122	81981	0.054822247475385666
2333.792333	82001	0.05625388026237488
2334.361544	82021	0.0547034777700901
2334.930754	82041	0.05629303306341171
2335.499965	82061	0.05447300523519516
2336.069176	82081	0.05510426312685013
2336.638386	82101	0.055215418338775635
2337.207597	82121	0.054559096693992615
2337.776808	82141	0.05464327707886696
2338.346018	82161	0.05524333566427231
2338.915229	82181	0.05561143159866333
2339.484440	82201	0.055220089852809906
2340.053651	82221	0.055202458053827286
2340.622861	82241	0.05603349953889847
2341.192072	82261	0.05492527037858963
2341.761283	82281	0.05573025718331337
2342.330493	82301	0.05517248064279556
2342.899704	82321	0.05498445779085159
2343.468915	82341	0.05501837655901909
2344.038125	82361	0.054871365427970886
2344.607336	82381	0.05571839213371277
2345.176547	82401	0.056150782853364944
2345.745758	82421	0.05489930510520935
2346.314968	82441	0.054827190935611725
2346.884179	82461	0.0553891658782959
2347.453390	82481	0.05447554588317871
2348.022600	82501	0.05529110133647919
2348.591811	82521	0.055456068366765976
2349.161022	82541	0.05485081672668457
2349.730232	82561	0.05516922101378441
2350.299443	82581	0.05578228458762169
2350.868654	82601	0.05576048791408539
2351.437865	82621	0.05640433356165886
2352.007075	82641	0.05568685010075569
2352.576286	82661	0.055497247725725174
2353.145497	82681	0.05414072051644325
2353.714707	82701	0.0566345676779747
2354.283918	82721	0.05569607391953468
2354.853129	82741	0.05626285448670387
2355.422339	82761	0.05494419112801552
2355.991550	82781	0.05537906289100647
2356.560761	82801	0.05517102777957916
2357.129972	82821	0.055727437138557434
2357.699182	82841	0.05492476373910904
2358.268393	82861	0.055039092898368835
2358.837604	82881	0.05555148795247078
2359.406814	82901	0.05538452044129371
2359.976025	82921	0.05465153604745865
2360.545236	82941	0.05568330362439155
2361.114447	82961	0.05543620139360428
2361.683657	82981	0.05622969567775726
2362.252868	83001	0.05553436279296875
2362.822079	83021	0.05479956418275833
2363.391289	83041	0.05508415773510933
2363.960500	83061	0.05606256052851677
2364.529711	83081	0.055034738034009933
2365.098921	83101	0.05545071139931679
2365.668132	83121	0.055001065135002136
2366.237343	83141	0.05499522015452385
2366.806554	83161	0.05453777685761452
2367.375764	83181	0.05528943985700607
2367.944975	83201	0.054233368486166
2368.514186	83221	0.054921481758356094
2369.083396	83241	0.05391472578048706
2369.652607	83261	0.055138010531663895
2370.221818	83281	0.05537615716457367
2370.791028	83301	0.055265799164772034
2371.360239	83321	0.055704712867736816
2371.929450	83341	0.05515162646770477
2372.498661	83361	0.05502840876579285
2373.067871	83381	0.05644389986991882
2373.637082	83401	0.0545104518532753
2374.206293	83421	0.05569517984986305
2374.775503	83441	0.05471485108137131
2375.344714	83461	0.0557544119656086
2375.913925	83481	0.0542549304664135
2376.483135	83501	0.05517469346523285
2377.052346	83521	0.05559661239385605
2377.621557	83541	0.055164799094200134
2378.190768	83561	0.055807627737522125
2378.759978	83581	0.054319292306900024
2379.329189	83601	0.05477166920900345
2379.898400	83621	0.05534421652555466
2380.467610	83641	0.05433385446667671
2381.036821	83661	0.05501256510615349
2381.606032	83681	0.05621522665023804
2382.175242	83701	0.05592798441648483
2382.744453	83721	0.054539136588573456
2383.313664	83741	0.0547325536608696
2383.882875	83761	0.05578922852873802
2384.452085	83781	0.05496478080749512
2385.021296	83801	0.054591529071331024
2385.590507	83821	0.05491889640688896
2386.159717	83841	0.0554751455783844
2386.728928	83861	0.054939012974500656
2387.298139	83881	0.05525542795658112
2387.867349	83901	0.05597498267889023
2388.436560	83921	0.054750967770814896
2389.005771	83941	0.05457589402794838
2389.574982	83961	0.05572475492954254
2390.144192	83981	0.0543208122253418
2390.713403	84001	0.055488474667072296
2391.282614	84021	0.056293293833732605
2391.851824	84041	0.05564261972904205
2392.421035	84061	0.05397992953658104
2392.990246	84081	0.05553405731916427
2393.559456	84101	0.05391751602292061
2394.128667	84121	0.05528009310364723
2394.697878	84141	0.055088941007852554
2395.267089	84161	0.05508654564619064
2395.836299	84181	0.05480222776532173
2396.405510	84201	0.056255750358104706
2396.974721	84221	0.054419588297605515
2397.543931	84241	0.05465315282344818
2398.113142	84261	0.054452039301395416
2398.682353	84281	0.0553525909781456
2399.251563	84301	0.05404386669397354
2399.820774	84321	0.054694414138793945
2400.389985	84341	0.05539925396442413
2400.959196	84361	0.05594153702259064
2401.528406	84381	0.05529122054576874
2402.097617	84401	0.0551459826529026
2402.666828	84421	0.05667636543512344
2403.236038	84441	0.05535954609513283
2403.805249	84461	0.05534591525793075
2404.374460	84481	0.05556390807032585
2404.943670	84501	0.054277997463941574
2405.512881	84521	0.054390858858823776
2406.082092	84541	0.054828058928251266
2406.651303	84561	0.05557761341333389
2407.220513	84581	0.05587877705693245
2407.789724	84601	0.055232055485248566
2408.358935	84621	0.054783690720796585
2408.928145	84641	0.05548815429210663
2409.497356	84661	0.05523039773106575
2410.066567	84681	0.055361468344926834
2410.635777	84701	0.05551989749073982
2411.204988	84721	0.05370102450251579
2411.774199	84741	0.05520999804139137
2412.343410	84761	0.055109597742557526
2412.912620	84781	0.05424931272864342
2413.481831	84801	0.055538784712553024
2414.051042	84821	0.05483926832675934
2414.620252	84841	0.0547972247004509
2415.189463	84861	0.05495276674628258
2415.758674	84881	0.05527704954147339
2416.327884	84901	0.05546242743730545
2416.897095	84921	0.05585811287164688
2417.466306	84941	0.05516812950372696
2418.035517	84961	0.05567967891693115
2418.604727	84981	0.05608871951699257
2419.173938	85001	0.05558446794748306
2419.743149	85021	0.05531856790184975
2420.312359	85041	0.05485634505748749
2420.881570	85061	0.05511375144124031
2421.450781	85081	0.05464176461100578
2422.019991	85101	0.0541863776743412
2422.589202	85121	0.05513603240251541
2423.158413	85141	0.05605839192867279
2423.727624	85161	0.05630839616060257
2424.296834	85181	0.055075835436582565
2424.866045	85201	0.05496993660926819
2425.435256	85221	0.05464094504714012
2426.004466	85241	0.05534498393535614
2426.573677	85261	0.05422944948077202
2427.142888	85281	0.05505168065428734
2427.712098	85301	0.05535748600959778
2428.281309	85321	0.05475611239671707
2428.850520	85341	0.05518758296966553
2429.419731	85361	0.05411012843251228
2429.988941	85381	0.05489093437790871
2430.558152	85401	0.0547386147081852
2431.127363	85421	0.05565956234931946
2431.696573	85441	0.054704051464796066
2432.265784	85461	0.05436024069786072
2432.834995	85481	0.055134110152721405
2433.404205	85501	0.055306073278188705
2433.973416	85521	0.05442972481250763
2434.542627	85541	0.05466447025537491
2435.111838	85561	0.05506506562232971
2435.681048	85581	0.05527167767286301
2436.250259	85601	0.05481892451643944
2436.819470	85621	0.05488039180636406
2437.388680	85641	0.05471155047416687
2437.957891	85661	0.05499960482120514
2438.527102	85681	0.05436551198363304
2439.096312	85701	0.05523861199617386
2439.665523	85721	0.054855238646268845
2440.234734	85741	0.054309263825416565
2440.803945	85761	0.05524223297834397
2441.373155	85781	0.05529607832431793
2441.942366	85801	0.05502885207533837
2442.511577	85821	0.05573280155658722
2443.080787	85841	0.05542754754424095
2443.649998	85861	0.054506950080394745
2444.219209	85881	0.05539363995194435
2444.788419	85901	0.054726384580135345
2445.357630	85921	0.05487213283777237
2445.926841	85941	0.054344434291124344
2446.496052	85961	0.054799288511276245
2447.065262	85981	0.05512173846364021
2447.634473	86001	0.05501706525683403
2448.203684	86021	0.05560921877622605
2448.772894	86041	0.05485492944717407
2449.342105	86061	0.0546281561255455
2449.911316	86081	0.0551614984869957
2450.480526	86101	0.05456577241420746
2451.049737	86121	0.05507437512278557
2451.618948	86141	0.05495019257068634
2452.188159	86161	0.05504802614450455
2452.757369	86181	0.0552222803235054
2453.326580	86201	0.05485601723194122
2453.895791	86221	0.053852379322052
2454.465001	86241	0.05422376096248627
2455.034212	86261	0.054576605558395386
2455.603423	86281	0.05462013930082321
2456.172633	86301	0.05410173162817955
2456.741844	86321	0.054674774408340454
2457.311055	86341	0.05517951399087906
2457.880266	86361	0.055738672614097595
2458.449476	86381	0.05433068796992302
2459.018687	86401	0.055180445313453674
2459.587898	86421	0.0544474795460701
2460.157108	86441	0.0549665242433548
2460.726319	86461	0.054800525307655334
2461.295530	86481	0.05471086502075195
2461.864741	86501	0.054045386612415314
2462.433951	86521	0.055449433624744415
2463.003162	86541	0.0547037273645401
2463.572373	86561	0.05407635495066643
2464.141583	86581	0.05437283962965011
2464.710794	86601	0.05491456016898155
2465.280005	86621	0.054568540304899216
2465.849215	86641	0.05468284338712692
2466.418426	86661	0.05462162941694259
2466.987637	86681	0.05470580235123634
2467.556848	86701	0.05393695458769798
2468.126058	86721	0.05558621510863304
2468.695269	86741	0.05488859862089157
2469.264480	86761	0.05460265278816223
2469.833690	86781	0.054636720567941666
2470.402901	86801	0.05446930602192879
2470.972112	86821	0.05482272803783417
2471.541322	86841	0.05547749996185303
2472.110533	86861	0.0548572801053524
2472.679744	86881	0.05545425787568092
2473.248955	86901	0.054957568645477295
2473.818165	86921	0.05448930710554123
2474.387376	86941	0.05412430316209793
2474.956587	86961	0.0551639087498188
2475.525797	86981	0.055888839066028595
2476.095008	87001	0.05492234230041504
2476.664219	87021	0.054568227380514145
2477.233429	87041	0.05463241785764694
2477.802640	87061	0.055082935839891434
2478.371851	87081	0.05467969924211502
2478.941062	87101	0.055150169879198074
2479.510272	87121	0.05446819216012955
2480.079483	87141	0.055063072592020035
2480.648694	87161	0.05521610006690025
2481.217904	87181	0.055325254797935486
2481.787115	87201	0.05360034480690956
2482.356326	87221	0.05464097484946251
2482.925536	87241	0.05473398417234421
2483.494747	87261	0.05457840114831925
2484.063958	87281	0.05462496727705002
2484.633169	87301	0.05525943636894226
2485.202379	87321	0.05506385117769241
2485.771590	87341	0.0545109398663044
2486.340801	87361	0.05383419245481491
2486.910011	87381	0.05448480695486069
2487.479222	87401	0.05373135209083557
2488.048433	87421	0.05495285615324974
2488.617643	87441	0.05494419112801552
2489.186854	87461	0.0555146150290966
2489.756065	87481	0.05536297336220741
2490.325276	87501	0.054567717015743256
2490.894486	87521	0.054656051099300385
2491.463697	87541	0.05574880540370941
2492.032908	87561	0.054016560316085815
2492.602118	87581	0.0544622503221035
2493.171329	87601	0.055503591895103455
2493.740540	87621	0.05466999113559723
2494.309750	87641	0.056246403604745865
2494.878961	87661	0.053926847875118256
2495.448172	87681	0.05444605275988579
2496.017383	87701	0.05480986833572388
2496.586593	87721	0.05510406568646431
2497.155804	87741	0.055179569870233536
2497.725015	87761	0.055102571845054626
2498.294225	87781	0.055473558604717255
2498.863436	87801	0.05473131686449051
2499.432647	87821	0.05454890802502632
2500.001857	87841	0.05524694547057152
2500.571068	87861	0.05458727851510048
2501.140279	87881	0.054550204426050186
2501.709490	87901	0.05462603271007538
2502.278700	87921	0.05481863021850586
2502.847911	87941	0.054136842489242554
2503.417122	87961	0.05550026521086693
2503.986332	87981	0.054175011813640594
2504.555543	88001	0.05477001145482063
2505.124754	88021	0.05429304763674736
2505.693964	88041	0.05502037703990936
2506.263175	88061	0.05435843393206597
2506.832386	88081	0.05551455542445183
2507.401597	88101	0.0546950027346611
2507.970807	88121	0.05414069443941116
2508.540018	88141	0.05372120812535286
2509.109229	88161	0.05465653911232948
2509.678439	88181	0.054461520165205
2510.247650	88201	0.054141219705343246
2510.816861	88221	0.05398968607187271
2511.386071	88241	0.05430092662572861
2511.955282	88261	0.05359957739710808
2512.524493	88281	0.05441056564450264
2513.093704	88301	0.054884057492017746
2513.662914	88321	0.05490700155496597
2514.232125	88341	0.05553760007023811
2514.801336	88361	0.05422384664416313
2515.370546	88381	0.054717447608709335
2515.939757	88401	0.0550462007522583
2516.508968	88421	0.05434037744998932
2517.078178	88441	0.05521340295672417
2517.647389	88461	0.05457979068160057
2518.216600	88481	0.05496657267212868
2518.785811	88501	0.05425390601158142
2519.355021	88521	0.05439025163650513
2519.924232	88541	0.05485110357403755
2520.493443	88561	0.0546967014670372
2521.062653	88581	0.05423859879374504
2521.631864	88601	0.05475857853889465
2522.201075	88621	0.0544450543820858
2522.770285	88641	0.0539415217936039
2523.339496	88661	0.05408822372555733
2523.908707	88681	0.05538057163357735
2524.477918	88701	0.05485768988728523
2525.047128	88721	0.05599322542548179
2525.616339	88741	0.055667102336883545
2526.185550	88761	0.05432286486029625
2526.754760	88781	0.05486064404249191
2527.323971	88801	0.054658737033605576
2527.893182	88821	0.054746318608522415
2528.462392	88841	0.054871607571840286
2529.031603	88861	0.054676201194524765
2529.600814	88881	0.05380911752581597
2530.170025	88901	0.05487968400120735
2530.739235	88921	0.05462487041950226
2531.308446	88941	0.05400872603058815
2531.877657	88961	0.05446642264723778
2532.446867	88981	0.05483910068869591
2533.016078	89001	0.055160026997327805
2533.585289	89021	0.05483260005712509
2534.154499	89041	0.054467905312776566
2534.723710	89061	0.054443344473838806
2535.292921	89081	0.0543535090982914
2535.862132	89101	0.05495581775903702
2536.431342	89121	0.05472220107913017
2537.000553	89141	0.05473973602056503
2537.569764	89161	0.05569165572524071
2538.138974	89181	0.054555438458919525
2538.708185	89201	0.05447418987751007
2539.277396	89221	0.05465244501829147
2539.846606	89241	0.05428333580493927
2540.415817	89261	0.05492443963885307
2540.985028	89281	0.05460378527641296
2541.554239	89301	0.055345602333545685
2542.123449	89321	0.05383997783064842
2542.692660	89341	0.05455657467246056
2543.261871	89361	0.054643020033836365
2543.831081	89381	0.05412139743566513
2544.400292	89401	0.05457787215709686
2544.969503	89421	0.05542895570397377
2545.538713	89441	0.05428903549909592
2546.107924	89461	0.05468198657035827
2546.677135	89481	0.0555371455848217
2547.246346	89501	0.05422598123550415
2547.815556	89521	0.05487626418471336
2548.384767	89541	0.05634856969118118
2548.953978	89561	0.05434665083885193
2549.523188	89581	0.05483295023441315
2550.092399	89601	0.05461296811699867
2550.661610	89621	0.05475127696990967
2551.230820	89641	0.05400295928120613
2551.800031	89661	0.05595562607049942
2552.369242	89681	0.05547160282731056
2552.938453	89701	0.05387141183018685
2553.507663	89721	0.05593060702085495
2554.076874	89741	0.05427614971995354
2554.646085	89761	0.05436459556221962
2555.215295	89781	0.05473191663622856
2555.784506	89801	0.054584115743637085
2556.353717	89821	0.05422532558441162
2556.922928	89841	0.054277561604976654
2557.492138	89861	0.05370814725756645
2558.061349	89881	0.05389295890927315
2558.630560	89901	0.0553901307284832
2559.199770	89921	0.053878627717494965
2559.768981	89941	0.055160000920295715
2560.338192	89961	0.05516933277249336
2560.907402	89981	0.0550733245909214
2561.476613	90001	0.05488622188568115
2562.045824	90021	0.0553702712059021
2562.615035	90041	0.05460204556584358
2563.184245	90061	0.05364736169576645
2563.753456	90081	0.054913200438022614
2564.322667	90101	0.05478551611304283
2564.891877	90121	0.05477204918861389
2565.461088	90141	0.05430038273334503
2566.030299	90161	0.05530298873782158
2566.599509	90181	0.054979294538497925
2567.168720	90201	0.053862329572439194
2567.737931	90221	0.05495581030845642
2568.307142	90241	0.054801009595394135
2568.876352	90261	0.054135944694280624
2569.445563	90281	0.05425655469298363
2570.014774	90301	0.0542442686855793
2570.583984	90321	0.05469438061118126
2571.153195	90341	0.05416170880198479
2571.722406	90361	0.05539486929774285
2572.291616	90381	0.05407172068953514
2572.860827	90401	0.054807309061288834
2573.430038	90421	0.05434239283204079
2573.999249	90441	0.05414360761642456
2574.568459	90461	0.05442078411579132
2575.137670	90481	0.05422719195485115
2575.706881	90501	0.05558270588517189
2576.276091	90521	0.05493691936135292
2576.845302	90541	0.054618097841739655
2577.414513	90561	0.0548369325697422
2577.983723	90581	0.05365901440382004
2578.552934	90601	0.05503778159618378
2579.122145	90621	0.05347300320863724
2579.691356	90641	0.05475462228059769
2580.260566	90661	0.05401013791561127
2580.829777	90681	0.055085085332393646
2581.398988	90701	0.05482588708400726
2581.968198	90721	0.05507741868495941
2582.537409	90741	0.05574844405055046
2583.106620	90761	0.05456607788801193
2583.675830	90781	0.05474139750003815
2584.245041	90801	0.054135583341121674
2584.814252	90821	0.055419862270355225
2585.383463	90841	0.05430681258440018
2585.952673	90861	0.0548621378839016
2586.521884	90881	0.054225217550992966
2587.091095	90901	0.05415061116218567
2587.660305	90921	0.05314544960856438
2588.229516	90941	0.05520036071538925
2588.798727	90961	0.05431916192173958
2589.367937	90981	0.05459253489971161
2589.937148	91001	0.05370422825217247
2590.506359	91021	0.055270396173000336
2591.075570	91041	0.055053383111953735
2591.644780	91061	0.05514645576477051
2592.213991	91081	0.05462511256337166
2592.783202	91101	0.054732125252485275
2593.352412	91121	0.05408091098070145
2593.921623	91141	0.054319873452186584
2594.490834	91161	0.053998786956071854
2595.060044	91181	0.05481703579425812
2595.629255	91201	0.05462268739938736
2596.198466	91221	0.054608069360256195
2596.767677	91241	0.05375147983431816
2597.336887	91261	0.054261039942502975
2597.906098	91281	0.05471596494317055
2598.475309	91301	0.05545883998274803
2599.044519	91321	0.05445847660303116
2599.613730	91341	0.05351093411445618
2600.182941	91361	0.05517635494470596
2600.752151	91381	0.0554589182138443
2601.321362	91401	0.0541113018989563
2601.890573	91421	0.05456002056598663
2602.459784	91441	0.05500059947371483
2603.028994	91461	0.05476872995495796
2603.598205	91481	0.05562504753470421
2604.167416	91501	0.05433453992009163
2604.736626	91521	0.05442268028855324
2605.305837	91541	0.05449250340461731
2605.875048	91561	0.053793519735336304
2606.444258	91581	0.05437220633029938
2607.013469	91601	0.054531801491975784
2607.582680	91621	0.054992254823446274
2608.151891	91641	0.05485072731971741
2608.721101	91661	0.053880080580711365
2609.290312	91681	0.054073821753263474
2609.859523	91701	0.05448383837938309
2610.428733	91721	0.054069507867097855
2610.997944	91741	0.05440601333975792
2611.567155	91761	0.0557522177696228
2612.136365	91781	0.053936053067445755
2612.705576	91801	0.05396246910095215
2613.274787	91821	0.05444894731044769
2613.843998	91841	0.05456690490245819
2614.413208	91861	0.05357184261083603
2614.982419	91881	0.05556542053818703
2615.551630	91901	0.053770337253808975
2616.120840	91921	0.05462322011590004
2616.690051	91941	0.05451717227697373
2617.259262	91961	0.05347319692373276
2617.828472	91981	0.05441001057624817
2618.397683	92001	0.05404756963253021
2618.966894	92021	0.053778573870658875
2619.536105	92041	0.05386707931756973
2620.105315	92061	0.05477364733815193
2620.674526	92081	0.054745864123106
2621.243737	92101	0.05405354127287865
2621.812947	92121	0.05565141886472702
2622.382158	92141	0.05420443043112755
2622.951369	92161	0.054777927696704865
2623.520579	92181	0.05382698401808739
2624.089790	92201	0.05450446903705597
2624.659001	92221	0.05405690521001816
2625.228212	92241	0.054709672927856445
2625.797422	92261	0.05517205223441124
2626.366633	92281	0.05382894724607468
2626.935844	92301	0.05322451889514923
2627.505054	92321	0.05470243841409683
2628.074265	92341	0.05480586364865303
2628.643476	92361	0.05395326018333435
2629.212686	92381	0.055084314197301865
2629.781897	92401	0.05494501069188118
2630.351108	92421	0.05408702045679093
2630.920319	92441	0.05528467521071434
2631.489529	92461	0.054702743887901306
2632.058740	92481	0.05489466339349747
2632.627951	92501	0.05459868162870407
2633.197161	92521	0.05453208461403847
2633.766372	92541	0.05430341511964798
2634.335583	92561	0.05530392378568649
2634.904793	92581	0.0544557087123394
2635.474004	92601	0.05450555309653282
2636.043215	92621	0.053523872047662735
2636.612426	92641	0.05528072640299797
2637.181636	92661	0.0542130246758461
2637.750847	92681	0.05439095199108124
2638.320058	92701	0.05420307070016861
2638.889268	92721	0.05301719158887863
2639.458479	92741	0.05572609603404999
2640.027690	92761	0.0552707314491272
2640.596900	92781	0.05498270317912102
2641.166111	92801	0.055846359580755234
2641.735322	92821	0.053860850632190704
2642.304533	92841	0.055175069719552994
2642.873743	92861	0.05475896596908569
2643.442954	92881	0.054659489542245865
2644.012165	92901	0.054767314344644547
2644.581375	92921	0.0542263425886631
2645.150586	92941	0.05434752628207207
2645.719797	92961	0.054675135761499405
2646.289007	92981	0.054113440215587616
2646.858218	93001	0.0534341000020504
2647.427429	93021	0.05469664931297302
2647.996640	93041	0.05402671173214912
2648.565850	93061	0.054051488637924194
2649.135061	93081	0.05449052155017853
2649.704272	93101	0.05468324571847915
2650.273482	93121	0.05448183789849281
2650.842693	93141	0.05490628629922867
2651.411904	93161	0.05407861992716789
2651.981114	93181	0.05444556474685669
2652.550325	93201	0.05426432937383652
2653.119536	93221	0.05465635657310486
2653.688747	93241	0.053882189095020294
2654.257957	93261	0.05440501123666763
2654.827168	93281	0.05391731113195419
2655.396379	93301	0.05332086235284805
2655.965589	93321	0.05521737039089203
2656.534800	93341	0.05496017634868622
2657.104011	93361	0.054820138961076736
2657.673222	93381	0.05463078245520592
2658.242432	93401	0.05497739464044571
2658.811643	93421	0.05314882844686508
2659.380854	93441	0.05382706969976425
2659.950064	93461	0.055758558213710785
2660.519275	93481	0.055076975375413895
2661.088486	93501	0.05447611212730408
2661.657696	93521	0.05491039156913757
2662.226907	93541	0.05445913225412369
2662.796118	93561	0.05434362590312958
2663.365329	93581	0.054135143756866455
2663.934539	93601	0.05481809750199318
2664.503750	93621	0.05484538525342941
2665.072961	93641	0.05458461493253708
2665.642171	93661	0.05501619353890419
2666.211382	93681	0.05478934571146965
2666.780593	93701	0.055802568793296814
2667.349803	93721	0.05364997684955597
2667.919014	93741	0.05398796498775482
2668.488225	93761	0.05407542362809181
2669.057436	93781	0.0545383095741272
2669.626646	93801	0.05455632135272026
2670.195857	93821	0.05404854938387871
2670.765068	93841	0.05457532778382301
2671.334278	93861	0.05502815172076225
2671.903489	93881	0.05293537676334381
2672.472700	93901	0.05446665734052658
2673.041910	93921	0.05496319755911827
2673.611121	93941	0.05467912554740906
2674.180332	93961	0.054801762104034424
2674.749543	93981	0.054428111761808395
2675.318753	94001	0.055114563554525375
2675.887964	94021	0.054398734122514725
2676.457175	94041	0.05490005761384964
2677.026385	94061	0.05502767860889435
2677.595596	94081	0.05353762209415436
2678.164807	94101	0.053090114146471024
2678.734017	94121	0.055290043354034424
2679.303228	94141	0.053647540509700775
2679.872439	94161	0.0538673959672451
2680.441650	94181	0.052678681910037994
2681.010860	94201	0.05409318953752518
2681.580071	94221	0.05414583906531334
2682.149282	94241	0.05455933511257171
2682.718492	94261	0.05553612485527992
2683.287703	94281	0.05360065773129463
2683.856914	94301	0.055160652846097946
2684.426124	94321	0.05472659319639206
2684.995335	94341	0.0544622540473938
2685.564546	94361	0.0538862869143486
2686.133757	94381	0.05510642379522323
2686.702967	94401	0.0538855604827404
2687.272178	94421	0.05397433042526245
2687.841389	94441	0.05471188202500343
2688.410599	94461	0.054533518850803375
2688.979810	94481	0.0539105124771595
2689.549021	94501	0.05467299744486809
2690.118231	94521	0.05403190851211548
2690.687442	94541	0.05414553731679917
2691.256653	94561	0.05507256463170051
2691.825864	94581	0.05405451729893685
2692.395074	94601	0.053711794316768646
2692.964285	94621	0.0540509894490242
2693.533496	94641	0.05473930761218071
2694.102706	94661	0.054445844143629074
2694.671917	94681	0.05404979735612869
2695.241128	94701	0.05385441333055496
2695.810338	94721	0.05482412874698639
2696.379549	94741	0.05395019426941872
2696.948760	94761	0.05383282154798508
2697.517971	94781	0.0539255253970623
2698.087181	94801	0.053377214819192886
2698.656392	94821	0.05491640046238899
2699.225603	94841	0.05411811918020248
2699.794813	94861	0.05428062006831169
2700.364024	94881	0.054257262498140335
2700.933235	94901	0.053815603256225586
2701.502445	94921	0.05499841272830963
2702.071656	94941	0.05495024472475052
2702.640867	94961	0.054553866386413574
2703.210078	94981	0.05330723151564598
2703.779288	95001	0.054358791559934616
2704.348499	95021	0.05452137067914009
2704.917710	95041	0.05437381938099861
2705.486920	95061	0.05367346853017807
2706.056131	95081	0.05430953577160835
2706.625342	95101	0.05417482927441597
2707.194552	95121	0.05448755994439125
2707.763763	95141	0.05386396124958992
2708.332974	95161	0.05500709265470505
2708.902185	95181	0.05520206689834595
2709.471395	95201	0.05309263616800308
2710.040606	95221	0.05532392859458923
2710.609817	95241	0.05400089547038078
2711.179027	95261	0.05367371067404747
2711.748238	95281	0.05468876659870148
2712.317449	95301	0.054504577070474625
2712.886659	95321	0.05448498949408531
2713.455870	95341	0.05417371913790703
2714.025081	95361	0.053686924278736115
2714.594292	95381	0.05367063730955124
2715.163502	95401	0.05320996046066284
2715.732713	95421	0.05379887670278549
2716.301924	95441	0.05560925602912903
2716.871134	95461	0.05415930971503258
2717.440345	95481	0.054255444556474686
2718.009556	95501	0.05448325723409653
2718.578766	95521	0.05290014296770096
2719.147977	95541	0.05379365012049675
2719.717188	95561	0.0536995604634285
2720.286399	95581	0.05437213554978371
2720.855609	95601	0.05494029447436333
2721.424820	95621	0.05276499316096306
2721.994031	95641	0.05470884218811989
2722.563241	95661	0.05398854613304138
2723.132452	95681	0.05416831746697426
2723.701663	95701	0.05422339960932731
2724.270873	95721	0.054441314190626144
2724.840084	95741	0.053594328463077545
2725.409295	95761	0.05418999120593071
2725.978506	95781	0.05389043316245079
2726.547716	95801	0.054029934108257294
2727.116927	95821	0.05396607145667076
2727.686138	95841	0.053390126675367355
2728.255348	95861	0.05389917641878128
2728.824559	95881	0.05333608761429787
2729.393770	95901	0.05392030626535416
2729.962980	95921	0.05428088828921318
2730.532191	95941	0.05333533138036728
2731.101402	95961	0.05421743169426918
2731.670613	95981	0.053969040513038635
2732.239823	96001	0.053678445518016815
2732.809034	96021	0.053858790546655655
2733.378245	96041	0.05474212393164635
2733.947455	96061	0.054635144770145416
2734.516666	96081	0.05440240353345871
2735.085877	96101	0.05442117899656296
2735.655087	96121	0.05346091091632843
2736.224298	96141	0.05397149547934532
2736.793509	96161	0.05450310930609703
2737.362720	96181	0.05461401864886284
2737.931930	96201	0.054987698793411255
2738.501141	96221	0.05503600090742111
2739.070352	96241	0.05462376028299332
2739.639562	96261	0.053957499563694
2740.208773	96281	0.05453747510910034
2740.777984	96301	0.0541517399251461
2741.347194	96321	0.05429938808083534
2741.916405	96341	0.054256364703178406
2742.485616	96361	0.05377018824219704
2743.054827	96381	0.05399227887392044
2743.624037	96401	0.05343053862452507
2744.193248	96421	0.05460072681307793
2744.762459	96441	0.05408232659101486
2745.331669	96461	0.05443708598613739
2745.900880	96481	0.055153459310531616
2746.470091	96501	0.05403321236371994
2747.039301	96521	0.053348202258348465
2747.608512	96541	0.054366424679756165
2748.177723	96561	0.05442327633500099
2748.746934	96581	0.05489141121506691
2749.316144	96601	0.05424749106168747
2749.885355	96621	0.05406727269291878
2750.454566	96641	0.054037611931562424
2751.023776	96661	0.054171353578567505
2751.592987	96681	0.05515855923295021
2752.162198	96701	0.05346935987472534
2752.731408	96721	0.05459152162075043
2753.300619	96741	0.05367854982614517
2753.869830	96761	0.05367981642484665
2754.439041	96781	0.053781818598508835
2755.008251	96801	0.054170407354831696
2755.577462	96821	0.05540959909558296
2756.146673	96841	0.05467433109879494
2756.715883	96861	0.053893230855464935
2757.285094	96881	0.05418689548969269
2757.854305	96901	0.05431141331791878
2758.423516	96921	0.05412393808364868
2758.992726	96941	0.053712986409664154
2759.561937	96961	0.05414412170648575
2760.131148	96981	0.05388898774981499
2760.700358	97001	0.05464079231023789
2761.269569	97021	0.0538891963660717
2761.838780	97041	0.05318688601255417
2762.407990	97061	0.053715698421001434
2762.977201	97081	0.05398811027407646
2763.546412	97101	0.05394187569618225
2764.115623	97121	0.05432115122675896
2764.684833	97141	0.053324077278375626
2765.254044	97161	0.05256879702210426
2765.823255	97181	0.053783051669597626
2766.392465	97201	0.053742118179798126
2766.961676	97221	0.053787730634212494
2767.530887	97241	0.053437501192092896
2768.100097	97261	0.05471071973443031
2768.669308	97281	0.05445440486073494
2769.238519	97301	0.05358113721013069
2769.807730	97321	0.05391975864768028
2770.376940	97341	0.05380744859576225
2770.946151	97361	0.05487798899412155
2771.515362	97381	0.054543860256671906
2772.084572	97401	0.05336546152830124
2772.653783	97421	0.05464286729693413
2773.222994	97441	0.05413004755973816
2773.792204	97461	0.05456671118736267
2774.361415	97481	0.05412549898028374
2774.930626	97501	0.05500148981809616
2775.499837	97521	0.053515076637268066
2776.069047	97541	0.053608402609825134
2776.638258	97561	0.05458515137434006
2777.207469	97581	0.05332724377512932
2777.776679	97601	0.053767312318086624
2778.345890	97621	0.05408908426761627
2778.915101	97641	0.05447385832667351
2779.484311	97661	0.054187558591365814
2780.053522	97681	0.05373888090252876
2780.622733	97701	0.05343089997768402
2781.191944	97721	0.053758393973112106
2781.761154	97741	0.05386612191796303
2782.330365	97761	0.05488937348127365
2782.899576	97781	0.053568556904792786
2783.468786	97801	0.0543287992477417
2784.037997	97821	0.053770195692777634
2784.607208	97841	0.054471999406814575
2785.176418	97861	0.05416851490736008
2785.745629	97881	0.055351413786411285
2786.314840	97901	0.054858800023794174
2786.884051	97921	0.0539076067507267
2787.453261	97941	0.05457235872745514
2788.022472	97961	0.05409776046872139
2788.591683	97981	0.05436158552765846
2789.160893	98001	0.0539417676627636
2789.730104	98021	0.053936608135700226
2790.299315	98041	0.053351663053035736
2790.868525	98061	0.05439142510294914
2791.437736	98081	0.05403468385338783
2792.006947	98101	0.054375432431697845
2792.576158	98121	0.054026395082473755
2793.145368	98141	0.05353865772485733
2793.714579	98161	0.05528589710593224
2794.283790	98181	0.054334528744220734
2794.853000	98201	0.05400216951966286
2795.422211	98221	0.05445646494626999
2795.991422	98241	0.05404017120599747
2796.560632	98261	0.05479038506746292
2797.129843	98281	0.05395642668008804
2797.699054	98301	0.05329825356602669
2798.268265	98321	0.053261030465364456
2798.837475	98341	0.05371681600809097
2799.406686	98361	0.05335158482193947
2799.975897	98381	0.05408208072185517
2800.545107	98401	0.054009225219488144
2801.114318	98421	0.05382494255900383
2801.683529	98441	0.05390903353691101
2802.252739	98461	0.053910285234451294
2802.821950	98481	0.05402509495615959
2803.391161	98501	0.05479966104030609
2803.960372	98521	0.0540003664791584
2804.529582	98541	0.05347893014550209
2805.098793	98561	0.05411433428525925
2805.668004	98581	0.0537978857755661
2806.237214	98601	0.054181501269340515
2806.806425	98621	0.05408259853720665
2807.375636	98641	0.05458267405629158
2807.944846	98661	0.053283192217350006
2808.514057	98681	0.05446872487664223
2809.083268	98701	0.054000645875930786
2809.652479	98721	0.05364380031824112
2810.221689	98741	0.05495671182870865
2810.790900	98761	0.053529638797044754
2811.360111	98781	0.05400652438402176
2811.929321	98801	0.05316362902522087
2812.498532	98821	0.05451136082410813
2813.067743	98841	0.05478314682841301
2813.636953	98861	0.05396014079451561
2814.206164	98881	0.05330050736665726
2814.775375	98901	0.05416023358702659
2815.344586	98921	0.05419272929430008
2815.913796	98941	0.05447925627231598
2816.483007	98961	0.05347371473908424
2817.052218	98981	0.054166436195373535
2817.621428	99001	0.05401931330561638
2818.190639	99021	0.05478592962026596
2818.759850	99041	0.055189330130815506
2819.329060	99061	0.05387711152434349
2819.898271	99081	0.0528700016438961
2820.467482	99101	0.0544327013194561
2821.036693	99121	0.05495775118470192
2821.605903	99141	0.05365152657032013
2822.175114	99161	0.05336469411849976
2822.744325	99181	0.05413291975855827
2823.313535	99201	0.05414729565382004
2823.882746	99221	0.0532313697040081
2824.451957	99241	0.05426108092069626
2825.021167	99261	0.053378015756607056
2825.590378	99281	0.05348366126418114
2826.159589	99301	0.05419394373893738
2826.728800	99321	0.054321203380823135
2827.298010	99341	0.054477617144584656
2827.867221	99361	0.05421938002109528
2828.436432	99381	0.05423128232359886
2829.005642	99401	0.05343840271234512
2829.574853	99421	0.05415329709649086
2830.144064	99441	0.05459343641996384
2830.713274	99461	0.055103302001953125
2831.282485	99481	0.05426857993006706
2831.851696	99501	0.05305138975381851
2832.420907	99521	0.05339997261762619
2832.990117	99541	0.054283685982227325
2833.559328	99561	0.05434634163975715
2834.128539	99581	0.052910216152668
2834.697749	99601	0.05453973636031151
2835.266960	99621	0.05409493297338486
2835.836171	99641	0.053584013134241104
2836.405381	99661	0.054673440754413605
2836.974592	99681	0.053664062172174454
2837.543803	99701	0.05373608693480491
2838.113014	99721	0.0528038814663887
2838.682224	99741	0.054419104009866714
2839.251435	99761	0.05460382252931595
2839.820646	99781	0.053983528167009354
2840.389856	99801	0.05397765338420868
2840.959067	99821	0.05391614884138107
2841.528278	99841	0.05501507595181465
2842.097488	99861	0.05431229993700981
2842.666699	99881	0.054826803505420685
2843.235910	99901	0.05363720282912254
2843.805121	99921	0.05375276133418083
2844.374331	99941	0.053742434829473495
2844.943542	99961	0.053713880479335785
2845.512753	99981	0.053965333849191666
2846.081963	100001	0.054251864552497864
2846.651174	100021	0.05413910001516342
2847.220385	100041	0.05435837805271149
2847.789595	100061	0.054457247257232666
2848.358806	100081	0.05274120345711708
2848.928017	100101	0.05225035175681114
2849.497228	100121	0.054137639701366425
2850.066438	100141	0.05369550362229347
2850.635649	100161	0.05325915664434433
2851.204860	100181	0.05384327843785286
2851.774070	100201	0.05322325602173805
2852.343281	100221	0.05329752713441849
2852.912492	100241	0.05396566540002823
2853.481702	100261	0.05388227477669716
2854.050913	100281	0.05397491902112961
2854.620124	100301	0.05347384139895439
2855.189335	100321	0.05353478714823723
2855.758545	100341	0.05199947953224182
2856.327756	100361	0.053989388048648834
2856.896967	100381	0.05359053611755371
2857.466177	100401	0.05435485020279884
2858.035388	100421	0.05412646010518074
2858.604599	100441	0.05365831032395363
2859.173810	100461	0.05379441753029823
2859.743020	100481	0.05424366518855095
2860.312231	100501	0.05340329930186272
2860.881442	100521	0.05372177809476853
2861.450652	100541	0.05422138795256615
2862.019863	100561	0.05461525171995163
2862.589074	100581	0.05433524772524834
2863.158284	100601	0.0540107861161232
2863.727495	100621	0.053813688457012177
2864.296706	100641	0.0542391762137413
2864.865917	100661	0.05409616604447365
2865.435127	100681	0.05438079312443733
2866.004338	100701	0.05496245250105858
2866.573549	100721	0.05399090424180031
2867.142759	100741	0.05300550535321236
2867.711970	100761	0.05330491811037064
2868.281181	100781	0.05331158638000488
2868.850391	100801	0.05379966273903847
2869.419602	100821	0.05307619273662567
2869.988813	100841	0.05452578514814377
2870.558024	100861	0.05389940366148949
2871.127234	100881	0.05437630042433739
2871.696445	100901	0.05414416640996933
2872.265656	100921	0.05321627855300903
2872.834866	100941	0.0543055385351181
2873.404077	100961	0.053068824112415314
2873.973288	100981	0.053644102066755295
2874.542498	101001	0.05510867014527321
2875.111709	101021	0.054179199039936066
2875.680920	101041	0.054771482944488525
2876.250131	101061	0.054304786026477814
2876.819341	101081	0.053599655628204346
2877.388552	101101	0.05512137711048126
2877.957763	101121	0.05372757464647293
2878.526973	101141	0.05330319702625275
2879.096184	101161	0.05392145365476608
2879.665395	101181	0.05403054133057594
2880.234605	101201	0.05370465666055679
2880.803816	101221	0.05355527997016907
2881.373027	101241	0.0546661838889122
2881.942238	101261	0.0537969246506691
2882.511448	101281	0.05393773317337036
2883.080659	101301	0.05404158681631088
2883.649870	101321	0.05396147072315216
2884.219080	101341	0.054640449583530426
2884.788291	101361	0.05318349972367287
2885.357502	101381	0.05408874526619911
2885.926712	101401	0.053676847368478775
2886.495923	101421	0.05244920402765274
2887.065134	101441	0.05345571041107178
2887.634345	101461	0.0537574477493763
2888.203555	101481	0.0540240965783596
2888.772766	101501	0.05370398983359337
2889.341977	101521	0.05448089167475701
2889.911187	101541	0.0531533882021904
2890.480398	101561	0.0544624961912632
2891.049609	101581	0.053687989711761475
2891.618819	101601	0.05350756645202637
2892.188030	101621	0.053343936800956726
2892.757241	101641	0.053817253559827805
2893.326452	101661	0.05344352871179581
2893.895662	101681	0.053231339901685715
2894.464873	101701	0.05294241011142731
2895.034084	101721	0.053819432854652405
2895.603294	101741	0.05368372052907944
2896.172505	101761	0.05379191040992737
2896.741716	101781	0.05424308404326439
2897.310926	101801	0.05426706001162529
2897.880137	101821	0.05317546799778938
2898.449348	101841	0.05408031865954399
2899.018559	101861	0.05373333394527435
2899.587769	101881	0.05372091382741928
2900.156980	101901	0.05447873845696449
2900.726191	101921	0.05280012637376785
2901.295401	101941	0.05403238534927368
2901.864612	101961	0.05467730388045311
2902.433823	101981	0.053074393421411514
2903.003033	102001	0.05407032370567322
2903.572244	102021	0.05379835143685341
2904.141455	102041	0.05284677818417549
2904.710666	102061	0.053619250655174255
2905.279876	102081	0.05425256863236427
2905.849087	102101	0.05407068505883217
2906.418298	102121	0.053559813648462296
2906.987508	102141	0.05303146690130234
2907.556719	102161	0.053457293659448624
2908.125930	102181	0.05322382599115372
2908.695140	102201	0.053714871406555176
2909.264351	102221	0.05406417697668075
2909.833562	102241	0.05276414752006531
2910.402773	102261	0.05390613153576851
2910.971983	102281	0.05383073166012764
2911.541194	102301	0.05330364778637886
2912.110405	102321	0.05405788496136665
2912.679615	102341	0.05305498465895653
2913.248826	102361	0.053511202335357666
2913.818037	102381	0.053530119359493256
2914.387247	102401	0.05379367619752884
2914.956458	102421	0.05422025173902512
2915.525669	102441	0.05434546619653702
2916.094880	102461	0.05367521569132805
2916.664090	102481	0.05426886677742005
2917.233301	102501	0.05382131040096283
2917.802512	102521	0.05477772653102875
2918.371722	102541	0.05461553484201431
2918.940933	102561	0.052915193140506744
2919.510144	102581	0.053532302379608154
2920.079354	102601	0.05300318822264671
2920.648565	102621	0.05268073081970215
2921.217776	102641	0.05275001376867294
2921.786987	102661	0.0532388798892498
2922.356197	102681	0.053416065871715546
2922.925408	102701	0.05357251316308975
2923.494619	102721	0.052963171154260635
2924.063829	102741	0.053204990923404694
2924.633040	102761	0.05411798506975174
2925.202251	102781	0.054127976298332214
2925.771461	102801	0.05376192554831505
2926.340672	102821	0.054036691784858704
2926.909883	102841	0.0528838187456131
2927.479094	102861	0.05380291864275932
2928.048304	102881	0.054218839854002
2928.617515	102901	0.05334857106208801
2929.186726	102921	0.05431720241904259
2929.755936	102941	0.05444549769163132
2930.325147	102961	0.05345633625984192
2930.894358	102981	0.05351349711418152
2931.463568	103001	0.05285638943314552
2932.032779	103021	0.05300798639655113
2932.601990	103041	0.05436291545629501
2933.171201	103061	0.05466518923640251
2933.740411	103081	0.053557388484478
2934.309622	103101	0.05313139408826828
2934.878833	103121	0.0529199093580246
2935.448043	103141	0.05364605411887169
2936.017254	103161	0.05344774201512337
2936.586465	103181	0.05249420553445816
2937.155675	103201	0.05322377383708954
2937.724886	103221	0.05343231186270714
2938.294097	103241	0.05393873155117035
2938.863308	103261	0.0541500449180603
2939.432518	103281	0.05378744378685951
2940.001729	103301	0.05328000709414482
2940.570940	103321	0.05389382317662239
2941.140150	103341	0.053887274116277695
2941.709361	103361	0.054362401366233826
2942.278572	103381	0.053441718220710754
2942.847782	103401	0.054255470633506775
2943.416993	103421	0.054384585469961166
2943.986204	103441	0.05460226163268089
2944.555415	103461	0.053868480026721954
2945.124625	103481	0.05445539206266403
2945.693836	103501	0.05352325364947319
2946.263047	103521	0.05451848730444908
2946.832257	103541	0.05431735888123512
2947.401468	103561	0.05392464995384216
2947.970679	103581	0.05251844972372055
2948.539889	103601	0.05351101234555245
2949.109100	103621	0.05357365682721138
2949.678311	103641	0.05380759388208389
2950.247522	103661	0.053906720131635666
2950.816732	103681	0.05340747535228729
2951.385943	103701	0.053542330861091614
2951.955154	103721	0.054357536137104034
2952.524364	103741	0.05430951714515686
2953.093575	103761	0.053504690527915955
2953.662786	103781	0.05384792760014534
2954.231996	103801	0.0548647902905941
2954.801207	103821	0.05336802452802658
2955.370418	103841	0.05341227725148201
2955.939629	103861	0.05431640148162842
2956.508839	103881	0.05386710539460182
2957.078050	103901	0.053195178508758545
2957.647261	103921	0.053174667060375214
2958.216471	103941	0.05351351946592331
2958.785682	103961	0.05312729626893997
2959.354893	103981	0.0540112629532814
2959.924104	104001	0.054413508623838425
2960.493314	104021	0.05348702520132065
2961.062525	104041	0.05242759734392166
2961.631736	104061	0.05432186648249626
2962.200946	104081	0.05392614006996155
2962.770157	104101	0.05432632938027382
2963.339368	104121	0.055146314203739166
2963.908578	104141	0.05374317616224289
2964.477789	104161	0.05328870564699173
2965.047000	104181	0.0551585927605629
2965.616211	104201	0.05438511073589325
2966.185421	104221	0.05402298644185066
2966.754632	104241	0.0541214644908905
2967.323843	104261	0.054032791405916214
2967.893053	104281	0.0533774308860302
2968.462264	104301	0.053237613290548325
2969.031475	104321	0.05266214534640312
2969.600685	104341	0.05279894173145294
2970.169896	104361	0.053179237991571426
2970.739107	104381	0.05416259542107582
2971.308318	104401	0.05366618558764458
2971.877528	104421	0.053518809378147125
2972.446739	104441	0.053857654333114624
2973.015950	104461	0.05263764038681984
2973.585160	104481	0.05392484739422798
2974.154371	104501	0.05419474095106125
2974.723582	104521	0.053735192865133286
2975.292792	104541	0.05314505472779274
2975.862003	104561	0.05471491441130638
2976.431214	104581	0.053147103637456894
2977.000425	104601	0.05423710495233536
2977.569635	104621	0.05318460613489151
2978.138846	104641	0.05406063795089722
2978.708057	104661	0.05367894470691681
2979.277267	104681	0.05373194441199303
2979.846478	104701	0.05383539944887161
2980.415689	104721	0.0539533793926239
2980.984899	104741	0.05345296114683151
2981.554110	104761	0.05348263680934906
2982.123321	104781	0.0533224418759346
2982.692532	104801	0.05290531367063522
2983.261742	104821	0.05328642576932907
2983.830953	104841	0.0532747246325016
2984.400164	104861	0.053716495633125305
2984.969374	104881	0.05302264541387558
2985.538585	104901	0.053977787494659424
2986.107796	104921	0.05378475040197373
2986.677006	104941	0.05338052660226822
2987.246217	104961	0.054209932684898376
2987.815428	104981	0.05298208072781563
2988.384639	105001	0.05287870392203331
2988.953849	105021	0.053608957678079605
2989.523060	105041	0.05358093231916427
2990.092271	105061	0.053404081612825394
2990.661481	105081	0.05418165773153305
2991.230692	105101	0.05358924716711044
2991.799903	105121	0.0534590519964695
2992.369113	105141	0.052993714809417725
2992.938324	105161	0.05353796109557152
2993.507535	105181	0.053272925317287445
2994.076746	105201	0.05370868369936943
2994.645956	105221	0.053725309669971466
2995.215167	105241	0.053804077208042145
2995.784378	105261	0.05385524034500122
2996.353588	105281	0.05374776944518089
2996.922799	105301	0.053319476544857025
2997.492010	105321	0.05404024198651314
2998.061220	105341	0.053027696907520294
2998.630431	105361	0.05345275998115539
2999.199642	105381	0.05344774946570397
2999.768853	105401	0.05344177782535553


==> figures/pgfplots/data/vla_loss_history_9k.tsv <==
step	loss	loss_smooth	val_loss	val_loss_smooth
1	1.999914526939392	1.999914526939392	2.007760524749756	2.007760524749756
1001	0.14754453301429749	1.0737295299768448	0.14573602378368378	1.0767482742667198
2001	0.11063160002231598	0.7526968866586685	0.10637092590332033	0.7532891581455866
3001	0.08798781037330627	0.586519617587328	0.09127771854400636	0.5877862982451916
4001	0.08497798442840576	0.10778548195958138	0.08237801492214203	0.10644067078828812
5001	0.07877972722053528	0.09059428051114082	0.08406126499176025	0.09102198109030724
6001	0.07574642449617386	0.0818729866296053	0.0777943879365921	0.08387784659862518
7001	0.07235771417617798	0.07796546258032322	0.07686638832092285	0.08027501404285431
8001	0.0721231997013092	0.07475176639854908	0.07431303709745407	0.07825876958668232
9001	0.06935276836156845	0.07239502668380737	0.07328706979751587	0.07556522078812122
10001	0.0695599615573883	0.07084841094911098	0.0729396715760231	0.07435154169797897
11001	0.06885179132223129	0.06997193023562431	0.07098649442195892	0.07288156822323799
12001	0.06649252772331238	0.0685642622411251	0.0710611566901207	0.07206859812140465
13001	0.06612073630094528	0.06775625422596931	0.06792008876800537	0.07072685286402702
14001	0.06557217985391617	0.06675930880010128	0.06630107760429382	0.0690672043710947
15001	0.06439708918333054	0.06564563326537609	0.06959197670221329	0.0687185749411583
16001	0.06425677984952927	0.06508669629693031	0.07148095965385437	0.06882352568209171
17001	0.06403648853302002	0.064565634354949	0.06894536316394806	0.06907984428107738
18001	0.06309929490089417	0.0639474131166935	0.06550686061382294	0.06888129003345966
19001	0.06341628730297089	0.06370221264660358	0.0672791600227356	0.06830308586359024
20001	0.06251102685928345	0.06326577439904213	0.0671190619468689	0.06721261143684387
21001	0.06166725233197212	0.06267346534878016	0.06706564128398895	0.0667426809668541
22001	0.06115836650133133	0.062188233248889446	0.06637940555810928	0.06696081720292568
23001	0.06034601107239723	0.06142066419124603	0.06729881465435028	0.06696573086082935
24001	0.061099231243133545	0.06106771528720856	0.06667102128267288	0.06685372069478035
25001	0.06023799628019333	0.06071040127426386	0.06536595523357391	0.06642879918217659
26001	0.0601404532790184	0.06045592296868563	0.06608691811561584	0.06635567732155323
27001	0.05997685343027115	0.060363633558154106	0.06698083877563477	0.06627618335187435
28001	0.060118306428194046	0.06011840235441923	0.06624660640954971	0.06617007963359356
29001	0.0584523007273674	0.05967197846621275	0.06546290218830109	0.06619431637227535
30001	0.05890660360455513	0.05936351604759693	0.06408391892910004	0.0656935665756464
31001	0.05943521484732628	0.059228106401860714	0.0659523755311966	0.06543645076453686
32001	0.057356394827365875	0.05853762850165367	0.06524361670017242	0.06518570333719254
33001	0.05808776617050171	0.05844649486243725	0.06563802063465118	0.06522948294878006
34001	0.05710400640964508	0.057995845563709736	0.06494476646184921	0.06544469483196735
35001	0.05731411278247833	0.05746557004749775	0.06549465656280518	0.0653302650898695
36001	0.05672967806458473	0.057308890856802464	0.0628986731171608	0.06474402919411659
37001	0.05678091198205948	0.056982177309691906	0.06546749919652939	0.06470139883458614
38001	0.05605723336338997	0.05672048404812813	0.06534833461046219	0.06480229087173939
39001	0.05670066550374031	0.05656712222844362	0.06661677360534668	0.06508282013237476
40001	0.05613938719034195	0.05641954950988293	0.06346414983272552	0.06522418931126595
41001	0.05590564385056496	0.056200732477009296	0.06580108404159546	0.06530758552253246
42001	0.05488903820514679	0.0559086836874485	0.06709641218185425	0.06574460491538048
43001	0.055078648030757904	0.0555031793192029	0.0651664212346077	0.06538201682269573
44001	0.05590317398309707	0.05544412601739168	0.06501996517181396	0.06577097065746784
45001	0.0552343875169754	0.05527631193399429	0.06270928680896759	0.06499802134931087
46001	0.0555364303290844	0.055438159964978695	0.06449124962091446	0.06434673070907593
47001	0.05456759035587311	0.055310395546257496	0.0654187947511673	0.06440982408821583
48001	0.054278600960969925	0.05490425229072571	0.06204385682940483	0.06366579700261354
49001	0.0546158030629158	0.05474960617721081	0.06500279903411865	0.06423917505890131
50001	0.05442173779010773	0.05447093304246664	0.0663943663239479	0.06471495423465967
51001	0.054546862840652466	0.05446575116366148	0.06759411841630936	0.06525878515094519
52001	0.05347340181469917	0.05426445137709379	0.06412448734045029	0.06577894277870655
53001	0.0540408194065094	0.05412070546299219	0.0653427466750145	0.06586392968893051
54001	0.053252287209033966	0.05382834281772375	0.06406718492507935	0.06528213433921337
55001	0.052154965698719025	0.05323036853224039	0.06505188345909119	0.06464657559990883
56001	0.05276808142662048	0.05305403843522072	0.06503400206565857	0.0648739542812109
57001	0.05295480042695999	0.052782533690333366	0.06516233086585999	0.06482885032892227
58001	0.05359377712011337	0.05286790616810322	0.0642828494310379	0.06488276645541191
59001	0.05258142948150635	0.05297452211380005	0.06677287817001343	0.06531301513314247
60001	0.05303696542978287	0.053041743114590645	0.06445451825857162	0.06516814418137074
61001	0.052559223026037216	0.05294284876435995	0.06337882578372955	0.06472226791083813
62001	0.05322396010160446	0.05285039450973272	0.0634198933839798	0.0645065288990736
63001	0.052074432373046875	0.052723645232617855	0.06458407640457153	0.06395932845771313
64001	0.05191785469651222	0.052443867549300194	0.06628873199224472	0.0644178818911314
65001	0.05259012058377266	0.052451591938734055	0.06644995510578156	0.0651856642216444
66001	0.05176527798175812	0.05208692140877247	0.06398777663707733	0.06532763503491879
67001	0.05141565948724747	0.05192222818732262	0.0648387223482132	0.0653912965208292
68001	0.050928935408592224	0.05167499836534262	0.06361851096153259	0.06472374126315117
69001	0.051464296877384186	0.0513935424387455	0.06378035247325897	0.06405634060502052
70001	0.05145180970430374	0.051315175369381905	0.0653846487402916	0.06440555863082409
71001	0.05109527334570885	0.05123507883399725	0.06495224684476852	0.06443393975496292
72001	0.050415217876434326	0.051106649450957775	0.06426072120666504	0.06459449231624603
73001	0.05058800056576729	0.05088757537305355	0.06413980573415756	0.06468435563147068
74001	0.050519153475761414	0.05065441131591797	0.06592956185340881	0.06482058390974998
75001	0.0506829172372818	0.05055132228881121	0.06552290171384811	0.06496324762701988
76001	0.050527654588222504	0.05057943146675825	0.06583099812269211	0.06535581685602665
77001	0.050765201449394226	0.050623731687664986	0.0666840523481369	0.06599187850952148
78001	0.05015110969543457	0.050531720742583275	0.06564309448003769	0.0659202616661787
79001	0.049936842173337936	0.05034520197659731	0.06573513895273209	0.0659733209758997
80001	0.04971572384238243	0.05014221929013729	0.06808537989854813	0.0665369164198637
81001	0.05032619461417198	0.05003246758133173	0.06615602225065231	0.06640490889549255
82001	0.050238434225320816	0.05005429871380329	0.06396939605474472	0.06598648428916931
83001	0.048964209854602814	0.04981114063411951	0.06493441015481949	0.06578630208969116
84001	0.049839939922094345	0.04984219465404749	0.06406375765800476	0.06478089652955532
85001	0.04848072677850723	0.0493808276951313	0.0659722238779068	0.06473494693636894
86001	0.049910541623830795	0.0492988545447588	0.0672817975282669	0.06556304730474949
87001	0.049386996775865555	0.04940455127507448	0.06458552181720734	0.06547582522034645
88001	0.049485865980386734	0.04931603278964758	0.06772316992282867	0.06639067828655243
89001	0.04887168109416962	0.049413771368563175	0.06513920426368713	0.06618242338299751
90001	0.048795487731695175	0.04913500789552927	0.06492305546998978	0.06559273786842823
91001	0.04929894208908081	0.049112994223833084	0.0660347118973732	0.0659550353884697
92001	0.048450715839862823	0.048854206688702106	0.06715475022792816	0.06581293046474457
93001	0.04791032150387764	0.04861386679112911	0.06636904180049896	0.06612038984894753
94001	0.04804069176316261	0.04842516779899597	0.06583081185817719	0.06634732894599438
96001	0.04857392981648445	0.04817498102784157	0.0647483840584755	0.06564941257238388
97001	0.048833563923835754	0.04848272850116094	0.06506002694368362	0.06521307428677876
98001	0.04841933771967888	0.048608943819999695	0.06534673273563385	0.06505171457926433
99001	0.048465460538864136	0.048573072999715805	0.06430404633283615	0.06486479751765728
100001	0.04793550819158554	0.04841346759349108	0.06482230126857758	0.0648832768201828
101001	0.047790832817554474	0.04815278481692076	0.06559567898511887	0.06501718983054161
102001	0.047752562910318375	0.04798609111458063	0.06594789028167725	0.06516747921705246
103001	0.047747883945703506	0.047806696966290474	0.0688503086566925	0.06630404479801655
104001	0.04674513638019562	0.04750910401344299	0.06591100990772247	0.06657622195780277
105001	0.04716400057077408	0.047352395951747894	0.06689200550317764	0.06690030358731747
106001	0.04722312465310097	0.04722003638744354	0.06528398394584656	0.0667343270033598
107001	0.04726213216781616	0.047098598442971706	0.06720125675201416	0.06632206402719021
108001	0.04737209901213646	0.04725533910095692	0.06720822304487228	0.06664636731147766
109001	0.04731570184230805	0.04729326441884041	0.06683294475078583	0.06663160212337971
110001	0.0471857376396656	0.04728391766548157	0.06723318248987198	0.06711890175938606
111001	0.04661417752504349	0.0471219290047884	0.06544823944568634	0.06668064743280411
112001	0.04673071950674057	0.046961584128439426	0.06638413667678833	0.06647462584078312
113001	0.04653898999094963	0.04676740616559982	0.06645787507295609	0.06638085842132568
114001	0.046730149537324905	0.04665350914001465	0.06679035723209381	0.06627015210688114
115001	0.04763253778219223	0.046908099204301834	0.06547781825065613	0.06627754680812359
116001	0.04641053080558777	0.046828052029013634	0.06727541238069534	0.06650036573410034
117001	0.04630260169506073	0.04676895495504141	0.0661131888628006	0.06641419418156147
118001	0.04664762690663338	0.046748324297368526	0.067053884267807	0.06648007594048977
119001	0.046331897377967834	0.04642316419631243	0.06712529808282852	0.06689194589853287
120001	0.046192459762096405	0.04636864643543959	0.06666442006826401	0.06673919782042503
121001	0.04581316560506821	0.046246287412941456	0.06702646613121033	0.06696751713752747
122001	0.04657351225614548	0.04622775875031948	0.06642569601535797	0.0668104700744152
123001	0.046308569610118866	0.04622192680835724	0.06819231063127518	0.06707722321152687
124001	0.046600036323070526	0.04632382094860077	0.06653904169797897	0.06704587861895561
125001	0.04561827331781387	0.046275097876787186	0.0653798058629036	0.06663421355187893
126001	0.04560381174087525	0.04603267274796963	0.06554027646780014	0.06641285866498947
127001	0.04558687657117843	0.04585224948823452	0.06814161688089371	0.0664001852273941
128001	0.045386988669633865	0.045548987574875355	0.06782100349664688	0.06672067567706108
129001	0.04590945690870285	0.0456217834725976	0.0665825605392456	0.06702136434614658
130001	0.04538040980696678	0.04556593298912048	0.06731463223695755	0.06746495328843594
131001	0.0449848473072052	0.045415425673127174	0.06709416955709457	0.06720309145748615
132001	0.04584863409399986	0.045530837029218674	0.06639322638511658	0.06684614717960358
133001	0.045252956449985504	0.04536671191453934	0.06833178550004959	0.06728345341980457
134001	0.045784298330545425	0.045467684045434	0.06719890981912613	0.06725452281534672
135001	0.04497706890106201	0.0454657394438982	0.06834248453378677	0.06756660155951977
136001	0.04548070952296257	0.04537375830113888	0.06641370058059692	0.06757172010838985
137001	0.04500856250524521	0.045312659814953804	0.06665712594985962	0.06715305522084236
138001	0.04466764256358147	0.045033495873212814	0.0664500743150711	0.0669658463448286
139001	0.044390175491571426	0.04488677252084017	0.06702423095703125	0.06663628295063972
140001	0.04537484049797058	0.04486030526459217	0.06692288815975189	0.06676357984542847
141001	0.04487006366252899	0.044825680553913116	0.06989432126283646	0.06757287867367268
142001	0.0439290776848793	0.044641039334237576	0.06882849335670471	0.06816748343408108
143001	0.04498977959156037	0.04479094035923481	0.06754165887832642	0.06829684041440487
144001	0.04566824063658714	0.04486429039388895	0.0672452300786972	0.0683774258941412
145001	0.04514589160680771	0.04493324737995863	0.06634203344583511	0.06748935393989086
146001	0.0442068949341774	0.045002701692283154	0.06972798705101013	0.06771422736346722
147001	0.0440695621073246	0.04477264732122421	0.06919901818037033	0.0681285671889782
148001	0.04486508294939995	0.044571857899427414	0.06674312055110931	0.06800303980708122
149001	0.04423069208860397	0.04434305801987648	0.0677962452173233	0.06836659274995327
150001	0.04464618116617203	0.04445287957787514	0.06738392263650894	0.06778057664632797
151001	0.04381400719285011	0.044388990849256516	0.06837537884712219	0.06757466681301594
152001	0.04405254125595093	0.04418585542589426	0.0682290643453598	0.06794615276157856
153001	0.043900251388549805	0.04410324525088072	0.06900721043348312	0.06824889406561852
154001	0.044216230511665344	0.04399575758725405	0.06738469004631042	0.06824908591806889
155001	0.04369092732667923	0.04396498762071133	0.06712402403354645	0.06793624721467495
156001	0.04359281808137894	0.04385005682706833	0.06895969808101654	0.06811890564858913
157001	0.043665096163749695	0.0437912680208683	0.06784245371818542	0.06782771646976471
158001	0.04372161999344826	0.04366761539131403	0.0669923722743988	0.0677296370267868
159001	0.04373412951827049	0.043678415939211845	0.07025499641895294	0.06851238012313843
160001	0.04327745363116264	0.04359957482665777	0.06765605509281158	0.06818646937608719
161001	0.04304860159754753	0.04344545118510723	0.06640169769525528	0.06782628037035465
162001	0.043391622602939606	0.04336295183748007	0.06878845393657684	0.06827530078589916
163001	0.04386768117547035	0.04339633975178003	0.06733885407447815	0.06754626519978046
164001	0.04347328841686249	0.043445298448204994	0.0671679824590683	0.06742424704134464
165001	0.04338397830724716	0.0435291426256299	0.06668490171432495	0.06749504804611206
166001	0.04340773820877075	0.04353317152708769	0.06771792471408844	0.06722741574048996
167001	0.04301910847425461	0.04332102835178375	0.06924131512641907	0.06770303100347519
168001	0.04366251826286316	0.04336833581328392	0.06944993138313293	0.06827351823449135
169001	0.04275215417146683	0.04321037977933884	0.06692615151405334	0.06833383068442345
170001	0.043123167008161545	0.043139236979186535	0.06957879662513733	0.06879904866218567
171001	0.04289223998785019	0.04310751985758543	0.06775601208209991	0.06842772290110588
172001	0.04315877705812454	0.042981584556400776	0.0676453486084938	0.0679765772074461
173001	0.04323913902044296	0.04310333076864481	0.06981189548969269	0.06869801320135593
174001	0.04343823343515396	0.043182097375392914	0.06759370118379593	0.06820173934102058
175001	0.04309486225247383	0.043232752941548824	0.06798429042100906	0.06825880892574787
176001	0.04276353865861893	0.04313394334167242	0.06896807253360748	0.06858948990702629
177001	0.042963992804288864	0.043065156787633896	0.06975369155406952	0.0685749389231205
178001	0.04299197345972061	0.04295359179377556	0.06872384995222092	0.06885747611522675
179001	0.042470380663871765	0.04279747139662504	0.07002049684524536	0.06936652772128582
180001	0.04302167147397995	0.0428620046004653	0.06896472722291946	0.06936569139361382
181001	0.04251304641366005	0.042749268002808094	0.06808523088693619	0.06894857622683048
182001	0.04336027801036835	0.04284134414047003	0.07016034424304962	0.06930769979953766
183001	0.042811669409275055	0.04292666632682085	0.06919917464256287	0.06910236924886703
184001	0.04277299344539642	0.04286449681967497	0.0712144672870636	0.06966480426490307
185001	0.04236428812146187	0.04282730724662542	0.06758369505405426	0.06953942030668259
186001	0.04208575189113617	0.04250867571681738	0.07131025940179825	0.06982689909636974
187001	0.04237108677625656	0.042398530058562756	0.07012816518545151	0.0700591467320919
188001	0.04209510236978531	0.04222905728965998	0.06851308047771454	0.06938380002975464
189001	0.04270586371421814	0.042314451187849045	0.07144078612327576	0.07034807279706001
190001	0.042516641318798065	0.04242217354476452	0.06830903142690659	0.0695977658033371
191001	0.04214513301849365	0.04236568510532379	0.06704367697238922	0.06882664375007153
192001	0.04233758524060249	0.04242630582302809	0.06786004453897476	0.06866338476538658
193001	0.04176858812570572	0.04219198692589998	0.0695287436246872	0.06818537414073944
194001	0.04250304400920868	0.042188587598502636	0.06874476373195648	0.06829430721700191
195001	0.041684817522764206	0.042073508724570274	0.0695374459028244	0.06891774944961071
196001	0.041643790900707245	0.04190006013959646	0.0685461163520813	0.06908926740288734
197001	0.04198937118053436	0.04195525590330362	0.0705486610531807	0.06934424676001072
198001	0.04166024923324585	0.041744557209312916	0.0696495920419693	0.06957045383751392
199001	0.04172917455434799	0.04175564646720886	0.0685991570353508	0.06933588162064552


==> figures/pgfplots/data/vla_progress_9k.tsv <==
step	progress
0	0
100000	49.53787878787879
190000	60.237596086652694

